Calibration-First Cross-Cohort Multimodal Temporal Learning for Transferable Asthma-Risk Forecasting

Asthma deterioration forecasting must remain reli- able when patient populations, sensor ecosystems, and available modalities change across cohorts. Existing models commonly optimize within-cohort discrimination and may produce poorly calibrated probabilities after transfer. We present CALIBRA, a calibration-first multimodal temporal framework for short- horizon risk prediction with incomplete data. Dedicated recurrent encoders process environmental, pulmonary, symptom, medication, wearable, and context streams; a reliability-conditioned gate suppresses stale or absent modalities, while gradient-reversal training discourages avoidable cohort signatures. A shrinkage- based hierarchical logistic layer calibrates probabilities using a patient-disjoint target subset, and split conformal prediction provides abstention-capable prediction sets. To avoid fabricating clinical evidence, we evaluate the complete implementation on a documented three-cohort semi-synthetic benchmark with controlled distribution shift, informative missingness, and sealed target patients. Across five configured seeds, CALIBRA achieved mean target-test AUPRC 0.224 versus 0.240 for the strongest non-ablation comparator, TemporalTransformer; mean AUROC was 0.717, and Brier score was 0.098. Experiments additionally assess complete-modality failures, calibration, conformal coverage, decision curves, subgroup behavior, ablations, runtime, and parameter count. The results verify the method and reproducible pipeline under controlled shift, but do not establish clinical effectiveness. External validation on harmonized real asthma. Overall this artifact provides evidence for carefully governed real-cohort validation.

==> figures/data/ablation.csv <==
model,auprc_mean,auprc_std,brier_mean,brier_std,ece_mean,ece_std,order,display
CALIBRA,0.22412639868476608,0.006679448181847325,0.09760108718416204,0.0005706070659074741,0.01349025296734686,0.0017841896395449628,0,CALIBRA
CALIBRA-NoAdv,0.2268926455062659,0.0058229771706687665,0.09779509474643287,0.0005854758319539563,0.012439524642579433,0.0025389639843971905,1,No adversary
CALIBRA-UniformGate,0.22466193358721073,0.00785547997512367,0.09780147911373886,0.0006149993290125315,0.013007005331766033,0.00428184083102475,2,Uniform gate
CALIBRA-NoReliability,0.2308963856096796,0.02199991833180584,0.09745888564570404,0.000858645031406884,0.015534882158836666,0.004741603413690156,3,No reliability


==> figures/data/calibration_calibra.csv <==
model,predicted,observed,count
CALIBRA,0.0643944619220155,0.0626134301270417,1102
CALIBRA,0.1834133441247863,0.1611675126903553,788
CALIBRA,0.2708748693620727,0.2611111111111111,180


==> figures/data/calibration_dann_gru.csv <==
model,predicted,observed,count
DANN-GRU,0.0722248359687718,0.05724197745013,1153
DANN-GRU,0.1707016391669575,0.1556534508076358,681
DANN-GRU,0.2991440404151461,0.3004694835680751,213
DANN-GRU,0.4063384078089797,0.3043478260869565,23


==> figures/data/calibration_elasticnet.csv <==
model,predicted,observed,count
ElasticNet,0.0863826690148888,0.0651310563939634,1259
ElasticNet,0.1661467677011125,0.1961057023643949,719
ElasticNet,0.2876111152748597,0.2830188679245283,53
ElasticNet,0.4350378744465067,0.1111111111111111,27
ElasticNet,0.5573052172606675,0.0,6
ElasticNet,0.6678437141935682,0.25,4
ElasticNet,0.7690374367305148,0.5,2


==> figures/data/calibration_gru_d.csv <==
model,predicted,observed,count
GRU-D,0.0738069071138953,0.0582690659811482,1167
GRU-D,0.1695946327285861,0.1583710407239819,663
GRU-D,0.2973914031437559,0.2971698113207547,212
GRU-D,0.4104919888023816,0.25,28


==> figures/data/calibration_histgb.csv <==
model,predicted,observed,count
HistGB,0.0826825112701184,0.0611270296084049,1047
HistGB,0.1753915983260866,0.1666666666666666,870
HistGB,0.2908141909279176,0.2260273972602739,146
HistGB,0.407560757338452,0.1428571428571428,7


==> figures/data/calibration_temporaltransformer.csv <==
model,predicted,observed,count
TemporalTransformer,0.0636624505455279,0.0533462657613967,1031
TemporalTransformer,0.1830613475872759,0.1664864864864864,925
TemporalTransformer,0.2717826249367123,0.2982456140350877,114


==> figures/data/conformal_calibra.csv <==
model,alpha,coverage_mean,coverage_std,set_size_mean,set_size_std,nominal
CALIBRA,0.2,0.8004830917874395,0.009787825888577227,0.888695652173913,0.013490289508992387,0.8
CALIBRA,0.15,0.8558454106280193,0.003656848476864816,0.9638647342995169,0.006133553719073962,0.85
CALIBRA,0.1,0.9043478260869564,0.005508093841058634,1.085024154589372,0.019789081302670573,0.9
CALIBRA,0.05,0.9482125603864734,0.00447218813952973,1.298840579710145,0.02803306343116891,0.95


==> figures/data/conformal_gru_d.csv <==
model,alpha,coverage_mean,coverage_std,set_size_mean,set_size_std,nominal
GRU-D,0.2,0.8142028985507246,0.013844604889729871,0.9056038647342994,0.017863294633206545,0.8
GRU-D,0.15,0.8615458937198067,0.0034262073867627396,0.971304347826087,0.004178115615543768,0.85
GRU-D,0.1,0.9042512077294684,0.004244615002220091,1.0801932367149758,0.01979497705173708,0.9
GRU-D,0.05,0.9442512077294685,0.00922060122963081,1.3015458937198068,0.056518022917594606,0.95


==> figures/data/conformal_sweep.csv <==
model,alpha,conformal_coverage_mean,conformal_coverage_std,conformal_set_size_mean,conformal_set_size_std,conformal_singleton_rate_mean,conformal_singleton_rate_std,nominal_coverage
CALIBRA,0.05,0.9482125603864734,0.00447218813952973,1.298840579710145,0.02803306343116891,0.701159420289855,0.028033063431169084,0.95
CALIBRA,0.1,0.9043478260869564,0.005508093841058634,1.085024154589372,0.019789081302670573,0.914975845410628,0.019789081302670573,0.9
CALIBRA,0.15,0.8558454106280193,0.003656848476864816,0.9638647342995169,0.006133553719073962,0.9638647342995169,0.006133553719073962,0.85
CALIBRA,0.2,0.8004830917874395,0.009787825888577227,0.888695652173913,0.013490289508992387,0.888695652173913,0.013490289508992387,0.8
GRU-D,0.05,0.9442512077294685,0.00922060122963081,1.3015458937198068,0.056518022917594606,0.6984541062801932,0.056518022917594724,0.95
GRU-D,0.1,0.9042512077294684,0.004244615002220091,1.0801932367149758,0.01979497705173708,0.9198067632850242,0.01979497705173706,0.9
GRU-D,0.15,0.8615458937198067,0.0034262073867627396,0.971304347826087,0.004178115615543768,0.971304347826087,0.004178115615543768,0.85
GRU-D,0.2,0.8142028985507246,0.013844604889729871,0.9056038647342994,0.017863294633206545,0.9056038647342994,0.017863294633206545,0.8


==> figures/data/curve_calibration.csv <==
model,predicted,observed
ElasticNet,0.0863826690148888,0.0651310563939634
ElasticNet,0.1661467677011125,0.1961057023643949
ElasticNet,0.2876111152748597,0.2830188679245283
ElasticNet,0.4350378744465067,0.1111111111111111
ElasticNet,0.5573052172606675,0.0
ElasticNet,0.6678437141935682,0.25
ElasticNet,0.7690374367305148,0.5
HistGB,0.0826825112701184,0.0611270296084049
HistGB,0.1753915983260866,0.1666666666666666
HistGB,0.2908141909279176,0.2260273972602739
HistGB,0.407560757338452,0.1428571428571428
GRU-D,0.0738069071138953,0.0582690659811482
GRU-D,0.1695946327285861,0.1583710407239819
GRU-D,0.2973914031437559,0.2971698113207547
GRU-D,0.4104919888023816,0.25
TemporalTransformer,0.0636624505455279,0.0533462657613967
TemporalTransformer,0.1830613475872759,0.1664864864864864
TemporalTransformer,0.2717826249367123,0.2982456140350877
DANN-GRU,0.0722248359687718,0.05724197745013
DANN-GRU,0.1707016391669575,0.1556534508076358
DANN-GRU,0.2991440404151461,0.3004694835680751
DANN-GRU,0.4063384078089797,0.3043478260869565
CALIBRA,0.0643944619220155,0.0626134301270417
CALIBRA,0.1834133441247863,0.1611675126903553
CALIBRA,0.2708748693620727,0.2611111111111111


==> figures/data/curve_pr.csv <==
model,recall,precision
ElasticNet,1.0,0.117391304347826
ElasticNet,1.0,0.1174480425326244
ElasticNet,1.0,0.1175048355899419
ElasticNet,1.0,0.1175616835994194
ElasticNet,1.0,0.1176185866408518
ElasticNet,1.0,0.1176755447941888
ElasticNet,1.0,0.1177325581395348
ElasticNet,1.0,0.1177896267571497
ElasticNet,1.0,0.117846750727449
ElasticNet,1.0,0.1179039301310043
ElasticNet,1.0,0.1179611650485436
ElasticNet,1.0,0.1180184555609519
ElasticNet,1.0,0.1180758017492711
ElasticNet,1.0,0.118133203694701
ElasticNet,1.0,0.1181906614785992
ElasticNet,0.9958847736625516,0.1177615571776155
ElasticNet,0.9958847736625516,0.1178188899707887
ElasticNet,0.9958847736625516,0.1178762786166585
ElasticNet,0.9917695473251028,0.1174463937621832
ElasticNet,0.9917695473251028,0.1175036567528035
ElasticNet,0.9917695473251028,0.117560975609756
ElasticNet,0.9917695473251028,0.1176183504148365
ElasticNet,0.9917695473251028,0.11767578125
ElasticNet,0.9917695473251028,0.1177332681973619
ElasticNet,0.9917695473251028,0.1177908113391984
ElasticNet,0.9917695473251028,0.1178484107579462
ElasticNet,0.9917695473251028,0.1179060665362035
ElasticNet,0.9917695473251028,0.1179637787567303
ElasticNet,0.9917695473251028,0.1180215475024485
ElasticNet,0.9917695473251028,0.1180793728564429
ElasticNet,0.9917695473251028,0.1181372549019607
ElasticNet,0.9917695473251028,0.1181951937224129
ElasticNet,0.9917695473251028,0.1182531894013739
ElasticNet,0.9917695473251028,0.1183112420225822
ElasticNet,0.9917695473251028,0.118369351669941
ElasticNet,0.9917695473251028,0.1184275184275184
ElasticNet,0.9917695473251028,0.1184857423795476
ElasticNet,0.9917695473251028,0.1185440236104279
ElasticNet,0.9917695473251028,0.1186023622047244
ElasticNet,0.9917695473251028,0.1186607582471688
ElasticNet,0.9917695473251028,0.1187192118226601
ElasticNet,0.9917695473251028,0.1187777230162641
ElasticNet,0.9917695473251028,0.1188362919132149
ElasticNet,0.9876543209876544,0.1184015786877158
ElasticNet,0.9876543209876544,0.1184600197433366
ElasticNet,0.9876543209876544,0.1185185185185185
ElasticNet,0.9876543209876544,0.1185770750988142
ElasticNet,0.9876543209876544,0.1186356895699456
ElasticNet,0.9876543209876544,0.1186943620178041
ElasticNet,0.9876543209876544,0.1187530925284512
ElasticNet,0.9876543209876544,0.1188118811881188
ElasticNet,0.9876543209876544,0.1188707280832095
ElasticNet,0.9876543209876544,0.1189296333002973
ElasticNet,0.9876543209876544,0.1189885969261279
ElasticNet,0.9876543209876544,0.119047619047619
ElasticNet,0.9876543209876544,0.119106699751861
ElasticNet,0.9876543209876544,0.1191658391261171
ElasticNet,0.9876543209876544,0.1192250372578241
ElasticNet,0.9876543209876544,0.1192842942345924
ElasticNet,0.9876543209876544,0.1193436101442068
ElasticNet,0.9876543209876544,0.1194029850746268
ElasticNet,0.9876543209876544,0.119462419113987
ElasticNet,0.9876543209876544,0.1195219123505976
ElasticNet,0.9876543209876544,0.1195814648729446
ElasticNet,0.9876543209876544,0.1196410767696909
ElasticNet,0.9876543209876544,0.1197007481296758
ElasticNet,0.9876543209876544,0.1197604790419161
ElasticNet,0.9876543209876544,0.1198202695956065
ElasticNet,0.9876543209876544,0.1198801198801198
ElasticNet,0.9876543209876544,0.1199400299850075
ElasticNet,0.9876543209876544,0.12
ElasticNet,0.9876543209876544,0.1200600300150075
ElasticNet,0.9876543209876544,0.1201201201201201
ElasticNet,0.9876543209876544,0.1201802704056084
ElasticNet,0.9876543209876544,0.1202404809619238
ElasticNet,0.9876543209876544,0.1203007518796992
ElasticNet,0.9876543209876544,0.1203610832497492
ElasticNet,0.9876543209876544,0.1204214751630707
ElasticNet,0.9876543209876544,0.1204819277108433
ElasticNet,0.9876543209876544,0.1205424409844299
ElasticNet,0.9876543209876544,0.1206030150753768
ElasticNet,0.9876543209876544,0.1206636500754147
ElasticNet,0.9835390946502056,0.1202213279678068
ElasticNet,0.9835390946502056,0.120281831907398
ElasticNet,0.9835390946502056,0.1203423967774421
ElasticNet,0.9835390946502056,0.1204030226700251
ElasticNet,0.9835390946502056,0.1204637096774193
ElasticNet,0.9835390946502056,0.1205244578920827
ElasticNet,0.9794238683127572,0.1200807265388496
ElasticNet,0.9753086419753086,0.1196365471983846
ElasticNet,0.9753086419753086,0.1196969696969696
ElasticNet,0.9753086419753086,0.1197574532592218
ElasticNet,0.9753086419753086,0.1198179979777553
ElasticNet,0.9753086419753086,0.1198786039453717
ElasticNet,0.9753086419753086,0.1199392712550607
ElasticNet,0.97119341563786,0.1194936708860759
ElasticNet,0.97119341563786,0.1195542046605876
ElasticNet,0.97119341563786,0.119614799797263
ElasticNet,0.97119341563786,0.1196754563894523
ElasticNet,0.97119341563786,0.119736174530695
ElasticNet,0.97119341563786,0.1197969543147208
ElasticNet,0.97119341563786,0.1198577958354494
ElasticNet,0.97119341563786,0.1199186991869918
ElasticNet,0.97119341563786,0.1199796644636502
ElasticNet,0.97119341563786,0.1200406917599186
ElasticNet,0.97119341563786,0.1201017811704834
ElasticNet,0.97119341563786,0.120162932790224
ElasticNet,0.97119341563786,0.1202241467142129
ElasticNet,0.97119341563786,0.1202854230377166
ElasticNet,0.97119341563786,0.1203467618561958
ElasticNet,0.97119341563786,0.1204081632653061
ElasticNet,0.97119341563786,0.1204696273608984
ElasticNet,0.97119341563786,0.1205311542390194
ElasticNet,0.97119341563786,0.1205927439959121
ElasticNet,0.97119341563786,0.1206543967280163
ElasticNet,0.97119341563786,0.1207161125319693
ElasticNet,0.97119341563786,0.1207778915046059
ElasticNet,0.97119341563786,0.1208397337429595
ElasticNet,0.97119341563786,0.1209016393442622
ElasticNet,0.97119341563786,0.1209636084059456
ElasticNet,0.97119341563786,0.121025641025641
ElasticNet,0.97119341563786,0.1210877373011801
ElasticNet,0.97119341563786,0.1211498973305954
ElasticNet,0.97119341563786,0.1212121212121212
ElasticNet,0.97119341563786,0.1212744090441932
ElasticNet,0.97119341563786,0.1213367609254498
ElasticNet,0.97119341563786,0.1213991769547325
ElasticNet,0.97119341563786,0.1214616572310859
ElasticNet,0.97119341563786,0.121524201853759
ElasticNet,0.97119341563786,0.121586810922205
ElasticNet,0.97119341563786,0.1216494845360824
ElasticNet,0.97119341563786,0.1217122227952552
ElasticNet,0.97119341563786,0.1217750257997936
ElasticNet,0.97119341563786,0.1218378936499741
ElasticNet,0.97119341563786,0.1219008264462809
ElasticNet,0.97119341563786,0.1219638242894056
ElasticNet,0.97119341563786,0.1220268872802481
ElasticNet,0.97119341563786,0.1220900155199172
ElasticNet,0.97119341563786,0.1221532091097308
ElasticNet,0.97119341563786,0.1222164681512169
ElasticNet,0.97119341563786,0.1222797927461139
ElasticNet,0.97119341563786,0.1223431829963711
ElasticNet,0.97119341563786,0.1224066390041493
ElasticNet,0.97119341563786,0.1224701608718214
ElasticNet,0.97119341563786,0.122533748701973
ElasticNet,0.97119341563786,0.1225974025974026
ElasticNet,0.97119341563786,0.1226611226611226
ElasticNet,0.97119341563786,0.1227249089963598
ElasticNet,0.97119341563786,0.1227887617065556
ElasticNet,0.9670781893004116,0.1223321186881832
ElasticNet,0.9670781893004116,0.1223958333333333
ElasticNet,0.9670781893004116,0.1224596143824908
ElasticNet,0.9670781893004116,0.1225234619395203
ElasticNet,0.9670781893004116,0.1225873761085028
ElasticNet,0.9670781893004116,0.1226513569937369
ElasticNet,0.9670781893004116,0.1227154046997389
ElasticNet,0.9670781893004116,0.1227795193312434
ElasticNet,0.9670781893004116,0.1228437009932044
ElasticNet,0.9670781893004116,0.1229079497907949
ElasticNet,0.9670781893004116,0.1229722658294086
ElasticNet,0.9670781893004116,0.1230366492146596
ElasticNet,0.9670781893004116,0.1231011000523834
ElasticNet,0.9670781893004116,0.1231656184486373
ElasticNet,0.9670781893004116,0.1232302045097011
ElasticNet,0.9670781893004116,0.1232948583420776
ElasticNet,0.9670781893004116,0.1233595800524934
ElasticNet,0.9629629629629628,0.1228991596638655
ElasticNet,0.9629629629629628,0.1229637414608512
ElasticNet,0.9629629629629628,0.1230283911671924
ElasticNet,0.9629629629629628,0.1230931088900578
ElasticNet,0.9629629629629628,0.1231578947368421
ElasticNet,0.9629629629629628,0.1232227488151658
ElasticNet,0.9629629629629628,0.1232876712328767
ElasticNet,0.9629629629629628,0.1233526620980495
ElasticNet,0.9629629629629628,0.1234177215189873
ElasticNet,0.9629629629629628,0.1234828496042216
ElasticNet,0.9629629629629628,0.1235480464625132
ElasticNet,0.9629629629629628,0.1236133122028526
ElasticNet,0.9629629629629628,0.1236786469344608
ElasticNet,0.9629629629629628,0.12374405076679
ElasticNet,0.9629629629629628,0.1238095238095238
ElasticNet,0.9629629629629628,0.123875066172578
ElasticNet,0.9629629629629628,0.1239406779661017
ElasticNet,0.9629629629629628,0.1240063593004769
ElasticNet,0.9629629629629628,0.1240721102863202
ElasticNet,0.9629629629629628,0.1241379310344827
ElasticNet,0.9629629629629628,0.1242038216560509
ElasticNet,0.9629629629629628,0.1242697822623473
ElasticNet,0.9629629629629628,0.1243358129649309
ElasticNet,0.9629629629629628,0.124401913875598
ElasticNet,0.9629629629629628,0.1244680851063829
ElasticNet,0.9629629629629628,0.1245343267695582
ElasticNet,0.9629629629629628,0.1246006389776357
ElasticNet,0.9629629629629628,0.124667021843367
ElasticNet,0.9629629629629628,0.1247334754797441
ElasticNet,0.9629629629629628,0.1248
ElasticNet,0.9629629629629628,0.1248665955176094
ElasticNet,0.9629629629629628,0.1249332621462893
ElasticNet,0.9629629629629628,0.125
ElasticNet,0.9629629629629628,0.1250668091929449
ElasticNet,0.9629629629629628,0.1251336898395721
ElasticNet,0.9629629629629628,0.1252006420545746
ElasticNet,0.9629629629629628,0.1252676659528908
ElasticNet,0.9629629629629628,0.1253347616497054
ElasticNet,0.9629629629629628,0.1254019292604501
ElasticNet,0.9629629629629628,0.1254691689008042
ElasticNet,0.9629629629629628,0.1255364806866953
ElasticNet,0.9629629629629628,0.1256038647342995
ElasticNet,0.9629629629629628,0.1256713211600429
ElasticNet,0.9629629629629628,0.1257388500806018
ElasticNet,0.9629629629629628,0.1258064516129032
ElasticNet,0.9629629629629628,0.1258741258741259
ElasticNet,0.9629629629629628,0.1259418729817007
ElasticNet,0.9629629629629628,0.1260096930533118
ElasticNet,0.9629629629629628,0.1260775862068965
ElasticNet,0.9629629629629628,0.1261455525606469
ElasticNet,0.9629629629629628,0.1262135922330097
ElasticNet,0.9629629629629628,0.1262817053426875
ElasticNet,0.9629629629629628,0.1263498920086393
ElasticNet,0.9629629629629628,0.126418152350081
ElasticNet,0.9588477366255144,0.1259459459459459
ElasticNet,0.9588477366255144,0.1260140616549486
ElasticNet,0.9588477366255144,0.126082251082251
ElasticNet,0.9588477366255144,0.1261505143475907
ElasticNet,0.9588477366255144,0.1262188515709642
ElasticNet,0.9588477366255144,0.1262872628726287
ElasticNet,0.9588477366255144,0.1263557483731019
ElasticNet,0.9588477366255144,0.1264243081931633
ElasticNet,0.9588477366255144,0.1264929424538545
ElasticNet,0.9588477366255144,0.1265616512764801
ElasticNet,0.9588477366255144,0.1266304347826087
ElasticNet,0.9588477366255144,0.1266992930940728
ElasticNet,0.9588477366255144,0.1267682263329706
ElasticNet,0.9588477366255144,0.1268372346216657
ElasticNet,0.9588477366255144,0.1269063180827886
ElasticNet,0.9588477366255144,0.126975476839237
ElasticNet,0.9547325102880658,0.1264994547437295
ElasticNet,0.9547325102880658,0.1265684669939989
ElasticNet,0.9547325102880658,0.1266375545851528
ElasticNet,0.9547325102880658,0.1267067176406335
ElasticNet,0.9547325102880658,0.126775956284153
ElasticNet,0.9547325102880658,0.1268452706396938
ElasticNet,0.9547325102880658,0.1269146608315098
ElasticNet,0.9547325102880658,0.1269841269841269
ElasticNet,0.9506172839506172,0.1265060240963855
ElasticNet,0.9506172839506172,0.1265753424657534
ElasticNet,0.9506172839506172,0.1266447368421052
ElasticNet,0.9506172839506172,0.1267142073505211
ElasticNet,0.9506172839506172,0.1267837541163556
ElasticNet,0.9506172839506172,0.1268533772652388
ElasticNet,0.9506172839506172,0.1269230769230769
ElasticNet,0.9465020576131687,0.1264431006047278
ElasticNet,0.9465020576131687,0.1265126512651265
ElasticNet,0.9465020576131687,0.1265822784810126
ElasticNet,0.9465020576131687,0.1266519823788546
ElasticNet,0.9465020576131687,0.1267217630853994
ElasticNet,0.9465020576131687,0.1267916207276736
ElasticNet,0.9465020576131687,0.126861555432984
ElasticNet,0.9465020576131687,0.1269315673289183
ElasticNet,0.9465020576131687,0.1270016565433462
ElasticNet,0.9465020576131687,0.1270718232044199
ElasticNet,0.9465020576131687,0.1271420674405749
ElasticNet,0.9465020576131687,0.1272123893805309
ElasticNet,0.9465020576131687,0.1272827891532927
ElasticNet,0.9465020576131687,0.1273532668881506
ElasticNet,0.9465020576131687,0.1274238227146814
ElasticNet,0.9465020576131687,0.1274944567627494
ElasticNet,0.9465020576131687,0.1275651691625069
ElasticNet,0.9465020576131687,0.1276359600443951
ElasticNet,0.9465020576131687,0.1277068295391449
ElasticNet,0.9465020576131687,0.1277777777777777
ElasticNet,0.9465020576131687,0.1278488048916064
ElasticNet,0.9465020576131687,0.1279199110122358
ElasticNet,0.9465020576131687,0.1279910962715637
ElasticNet,0.9465020576131687,0.1280623608017817
ElasticNet,0.9465020576131687,0.128133704735376
ElasticNet,0.9465020576131687,0.1282051282051282
ElasticNet,0.9465020576131687,0.128276631344116
ElasticNet,0.9465020576131687,0.1283482142857142
ElasticNet,0.9465020576131687,0.1284198771635957
ElasticNet,0.9465020576131687,0.1284916201117318
ElasticNet,0.9465020576131687,0.1285634432643935
ElasticNet,0.9465020576131687,0.1286353467561521
ElasticNet,0.9465020576131687,0.1287073307218802
ElasticNet,0.9465020576131687,0.1287793952967525
ElasticNet,0.9465020576131687,0.1288515406162464
ElasticNet,0.9465020576131687,0.1289237668161435
ElasticNet,0.9465020576131687,0.1289960740325294
ElasticNet,0.9465020576131687,0.1290684624017957
ElasticNet,0.9465020576131687,0.1291409320606401
ElasticNet,0.9423868312757202,0.1286516853932584
ElasticNet,0.9423868312757202,0.1287240022484541
ElasticNet,0.9423868312757202,0.1287964004499437
ElasticNet,0.9423868312757202,0.1288688801350591
ElasticNet,0.9423868312757202,0.1289414414414414
ElasticNet,0.9423868312757202,0.1290140845070422
ElasticNet,0.9423868312757202,0.129086809470124
ElasticNet,0.9423868312757202,0.1291596164692611
ElasticNet,0.9423868312757202,0.1292325056433408
ElasticNet,0.9423868312757202,0.1293054771315641
ElasticNet,0.9423868312757202,0.1293785310734463
ElasticNet,0.9423868312757202,0.1294516676088185
ElasticNet,0.9423868312757202,0.129524886877828
ElasticNet,0.9423868312757202,0.1295981890209394
ElasticNet,0.9423868312757202,0.1296715741789354
ElasticNet,0.9423868312757202,0.1297450424929178
ElasticNet,0.9423868312757202,0.1298185941043083
ElasticNet,0.9423868312757202,0.1298922291548497
ElasticNet,0.9423868312757202,0.1299659477866061
ElasticNet,0.9423868312757202,0.1300397501419647
ElasticNet,0.9423868312757202,0.1301136363636363
ElasticNet,0.9423868312757202,0.130187606594656
ElasticNet,0.9423868312757202,0.1302616609783845
ElasticNet,0.9423868312757202,0.1303357996585088
ElasticNet,0.9423868312757202,0.1304100227790433
ElasticNet,0.9423868312757202,0.1304843304843304
ElasticNet,0.9423868312757202,0.1305587229190422
ElasticNet,0.9423868312757202,0.1306332002281802
ElasticNet,0.9423868312757202,0.1307077625570776
ElasticNet,0.9423868312757202,0.1307824100513992
ElasticNet,0.9423868312757202,0.1308571428571428
ElasticNet,0.9423868312757202,0.1309319611206403
ElasticNet,0.9423868312757202,0.1310068649885583
ElasticNet,0.9423868312757202,0.1310818546078992
ElasticNet,0.9423868312757202,0.1311569301260023
ElasticNet,0.9423868312757202,0.1312320916905444
ElasticNet,0.9423868312757202,0.1313073394495413
ElasticNet,0.9423868312757202,0.1313826735513482
ElasticNet,0.9423868312757202,0.1314580941446613
ElasticNet,0.9423868312757202,0.1315336013785181
ElasticNet,0.9423868312757202,0.1316091954022988
ElasticNet,0.9423868312757202,0.1316848763657274
ElasticNet,0.9423868312757202,0.1317606444188722
ElasticNet,0.9423868312757202,0.1318364997121474
ElasticNet,0.9423868312757202,0.1319124423963133
ElasticNet,0.9423868312757202,0.1319884726224784
ElasticNet,0.9423868312757202,0.1320645905420991
ElasticNet,0.9423868312757202,0.1321407963069821
ElasticNet,0.9423868312757202,0.132217090069284
ElasticNet,0.9423868312757202,0.1322934719815136
ElasticNet,0.9423868312757202,0.1323699421965317
ElasticNet,0.9423868312757202,0.1324465008675535
ElasticNet,0.9423868312757202,0.1325231481481481
ElasticNet,0.9423868312757202,0.1325998841922409
ElasticNet,0.9423868312757202,0.1326767091541135
ElasticNet,0.9423868312757202,0.1327536231884058
ElasticNet,0.9423868312757202,0.132830626450116
ElasticNet,0.9423868312757202,0.1329077190946024
ElasticNet,0.9423868312757202,0.1329849012775842
ElasticNet,0.9423868312757202,0.1330621731551423
ElasticNet,0.9423868312757202,0.1331395348837209
ElasticNet,0.9423868312757202,0.133216986620128
ElasticNet,0.9423868312757202,0.1332945285215366
ElasticNet,0.9423868312757202,0.1333721607454863
ElasticNet,0.9423868312757202,0.1334498834498834
ElasticNet,0.9423868312757202,0.1335276967930029
ElasticNet,0.9423868312757202,0.1336056009334889
ElasticNet,0.9423868312757202,0.1336835960303561
ElasticNet,0.9423868312757202,0.1337616822429906
ElasticNet,0.9423868312757202,0.1338398597311513
ElasticNet,0.9382716049382716,0.1333333333333333
ElasticNet,0.9382716049382716,0.1334113516676419
ElasticNet,0.9382716049382716,0.1334894613583138
ElasticNet,0.9382716049382716,0.1335676625659051
ElasticNet,0.9382716049382716,0.1336459554513482
ElasticNet,0.9382716049382716,0.133724340175953
ElasticNet,0.9382716049382716,0.1338028169014084
ElasticNet,0.9382716049382716,0.1338813857897827
ElasticNet,0.934156378600823,0.1333725029377203
ElasticNet,0.934156378600823,0.133450911228689
ElasticNet,0.934156378600823,0.1335294117647058
ElasticNet,0.934156378600823,0.1336080047086521
ElasticNet,0.934156378600823,0.1336866902237927
ElasticNet,0.934156378600823,0.1337654684737772
ElasticNet,0.934156378600823,0.1338443396226415
ElasticNet,0.934156378600823,0.1339233038348082
ElasticNet,0.934156378600823,0.1340023612750885
ElasticNet,0.934156378600823,0.1340815121086828
ElasticNet,0.9300411522633744,0.1335697399527186
ElasticNet,0.9300411522633744,0.1336487285629805
ElasticNet,0.9300411522633744,0.1337278106508875
ElasticNet,0.9300411522633744,0.1338069863824748
ElasticNet,0.9300411522633744,0.1338862559241706
ElasticNet,0.9300411522633744,0.1339656194427978
ElasticNet,0.9300411522633744,0.1340450771055753
ElasticNet,0.9300411522633744,0.1341246290801186
ElasticNet,0.9300411522633744,0.1342042755344418
ElasticNet,0.9300411522633744,0.1342840166369578
ElasticNet,0.9300411522633744,0.1343638525564803
ElasticNet,0.925925925925926,0.1338488994646044
ElasticNet,0.925925925925926,0.1339285714285714
ElasticNet,0.925925925925926,0.1340083382966051
ElasticNet,0.925925925925926,0.134088200238379
ElasticNet,0.925925925925926,0.1341681574239713
ElasticNet,0.925925925925926,0.1342482100238663
ElasticNet,0.925925925925926,0.1343283582089552
ElasticNet,0.925925925925926,0.1344086021505376
ElasticNet,0.925925925925926,0.1344889420203227
ElasticNet,0.925925925925926,0.1345693779904306
ElasticNet,0.925925925925926,0.1346499102333931
ElasticNet,0.925925925925926,0.1347305389221557
ElasticNet,0.925925925925926,0.1348112642300779
ElasticNet,0.925925925925926,0.1348920863309352
ElasticNet,0.925925925925926,0.1349730053989202
ElasticNet,0.925925925925926,0.1350540216086434
ElasticNet,0.925925925925926,0.1351351351351351
ElasticNet,0.925925925925926,0.1352163461538461
ElasticNet,0.925925925925926,0.1352976548406494
ElasticNet,0.925925925925926,0.1353790613718411
ElasticNet,0.9218106995884774,0.1348585189644792
ElasticNet,0.9218106995884774,0.1349397590361445
ElasticNet,0.9218106995884774,0.1350210970464135
ElasticNet,0.9218106995884774,0.1351025331724969
ElasticNet,0.9218106995884774,0.1351840675920338
ElasticNet,0.9218106995884774,0.1352657004830917
ElasticNet,0.9218106995884774,0.1353474320241691
ElasticNet,0.9218106995884774,0.1354292623941959
ElasticNet,0.9218106995884774,0.1355111917725348
ElasticNet,0.9218106995884774,0.135593220338983
ElasticNet,0.9218106995884774,0.1356753482737734
ElasticNet,0.9218106995884774,0.1357575757575757
ElasticNet,0.9218106995884774,0.1358399029714978
ElasticNet,0.9218106995884774,0.1359223300970873
ElasticNet,0.9218106995884774,0.1360048573163327
ElasticNet,0.9176954732510288,0.1354799513973268
ElasticNet,0.9176954732510288,0.1355623100303951
ElasticNet,0.9176954732510288,0.1356447688564477
ElasticNet,0.9176954732510288,0.1357273280584297
ElasticNet,0.9176954732510288,0.135809987819732
ElasticNet,0.9176954732510288,0.1358927483241925
ElasticNet,0.9176954732510288,0.1359756097560975
ElasticNet,0.9176954732510288,0.136058572300183
ElasticNet,0.9176954732510288,0.1361416361416361
ElasticNet,0.9176954732510288,0.1362248014660965
ElasticNet,0.9176954732510288,0.1363080684596577
ElasticNet,0.9176954732510288,0.1363914373088685
ElasticNet,0.9176954732510288,0.1364749082007344
ElasticNet,0.9176954732510288,0.1365584813227189
ElasticNet,0.9176954732510288,0.136642156862745
ElasticNet,0.9176954732510288,0.1367259350091968
ElasticNet,0.9176954732510288,0.1368098159509202
ElasticNet,0.9176954732510288,0.1368937998772253
ElasticNet,0.9176954732510288,0.136977886977887
ElasticNet,0.9176954732510288,0.1370620774431468
ElasticNet,0.9176954732510288,0.1371463714637146
ElasticNet,0.9176954732510288,0.1372307692307692
ElasticNet,0.9176954732510288,0.1373152709359606
ElasticNet,0.9176954732510288,0.1373998767714109
ElasticNet,0.9176954732510288,0.1374845869297164
ElasticNet,0.9176954732510288,0.1375694016039481
ElasticNet,0.9176954732510288,0.1376543209876543
ElasticNet,0.9176954732510288,0.137739345274861
ElasticNet,0.9176954732510288,0.1378244746600741
ElasticNet,0.9176954732510288,0.1379097093382807
ElasticNet,0.9176954732510288,0.1379950495049505
ElasticNet,0.9176954732510288,0.1380804953560371
ElasticNet,0.9176954732510288,0.1381660470879801
ElasticNet,0.9176954732510288,0.1382517048977061
ElasticNet,0.9176954732510288,0.1383374689826302
ElasticNet,0.9176954732510288,0.1384233395406579
ElasticNet,0.9176954732510288,0.1385093167701863
ElasticNet,0.9135802469135802,0.1379738968303294
ElasticNet,0.9135802469135802,0.1380597014925373
ElasticNet,0.9135802469135802,0.1381456129433727
ElasticNet,0.9135802469135802,0.1382316313823163
ElasticNet,0.9135802469135802,0.1383177570093458
ElasticNet,0.9135802469135802,0.1384039900249376
ElasticNet,0.9135802469135802,0.1384903306300686
ElasticNet,0.9135802469135802,0.1385767790262172
ElasticNet,0.9135802469135802,0.1386633354153654
ElasticNet,0.9135802469135802,0.13875
ElasticNet,0.9135802469135802,0.1388367729831144
ElasticNet,0.9135802469135802,0.1389236545682102
ElasticNet,0.9135802469135802,0.1390106449592986
ElasticNet,0.9135802469135802,0.1390977443609022
ElasticNet,0.9135802469135802,0.1391849529780564
ElasticNet,0.9135802469135802,0.1392722710163111
ElasticNet,0.9135802469135802,0.1393596986817326
ElasticNet,0.9135802469135802,0.1394472361809045
ElasticNet,0.9135802469135802,0.1395348837209302
ElasticNet,0.9135802469135802,0.1396226415094339
ElasticNet,0.9135802469135802,0.1397105097545626
ElasticNet,0.9135802469135802,0.1397984886649874
ElasticNet,0.9135802469135802,0.1398865784499054
ElasticNet,0.9135802469135802,0.1399747793190416
ElasticNet,0.9135802469135802,0.1400630914826498
ElasticNet,0.9135802469135802,0.1401515151515151
ElasticNet,0.9135802469135802,0.1402400505369551
ElasticNet,0.9135802469135802,0.1403286978508217
ElasticNet,0.9135802469135802,0.1404174573055028
ElasticNet,0.9135802469135802,0.140506329113924
ElasticNet,0.9135802469135802,0.1405953134895503
ElasticNet,0.9135802469135802,0.1406844106463878
ElasticNet,0.9135802469135802,0.1407736207989854
ElasticNet,0.9135802469135802,0.1408629441624365
ElasticNet,0.9135802469135802,0.1409523809523809
ElasticNet,0.9094650205761317,0.1404066073697585
ElasticNet,0.9094650205761317,0.140495867768595
ElasticNet,0.9094650205761317,0.1405852417302799
ElasticNet,0.9094650205761317,0.1406747294716741
ElasticNet,0.9094650205761317,0.140764331210191
ElasticNet,0.9094650205761317,0.1408540471637986
ElasticNet,0.9094650205761317,0.1409438775510204
ElasticNet,0.9094650205761317,0.1410338225909381
ElasticNet,0.9094650205761317,0.1411238825031928
ElasticNet,0.9094650205761317,0.1412140575079872
ElasticNet,0.9094650205761317,0.1413043478260869
ElasticNet,0.9094650205761317,0.1413947536788228
ElasticNet,0.9094650205761317,0.1414852752880921
ElasticNet,0.9094650205761317,0.1415759128763613
ElasticNet,0.9094650205761317,0.1416666666666666
ElasticNet,0.9094650205761317,0.141757536882617
ElasticNet,0.9094650205761317,0.1418485237483953
ElasticNet,0.9094650205761317,0.1419396274887604
ElasticNet,0.9094650205761317,0.1420308483290488
ElasticNet,0.9094650205761317,0.1421221864951768
ElasticNet,0.9094650205761317,0.1422136422136422
ElasticNet,0.9094650205761317,0.142305215711526
ElasticNet,0.9094650205761317,0.1423969072164948
ElasticNet,0.9094650205761317,0.142488716956802
ElasticNet,0.9094650205761317,0.1425806451612903
ElasticNet,0.9094650205761317,0.1426726920593931
ElasticNet,0.9094650205761317,0.1427648578811369
ElasticNet,0.9094650205761317,0.1428571428571428
ElasticNet,0.9094650205761317,0.1429495472186287
ElasticNet,0.9094650205761317,0.143042071197411
ElasticNet,0.9094650205761317,0.1431347150259067
ElasticNet,0.9053497942386832,0.1425793907971484
ElasticNet,0.9053497942386832,0.1426718547341115
ElasticNet,0.9053497942386832,0.1427644386761843
ElasticNet,0.9053497942386832,0.1428571428571428
ElasticNet,0.9053497942386832,0.142949967511371
ElasticNet,0.9012345679012346,0.1423927178153446
ElasticNet,0.9012345679012346,0.1424853610930384
ElasticNet,0.9012345679012346,0.142578125
ElasticNet,0.9012345679012346,0.1426710097719869
ElasticNet,0.9012345679012346,0.1427640156453715
ElasticNet,0.9012345679012346,0.1428571428571428
ElasticNet,0.9012345679012346,0.1429503916449086
ElasticNet,0.9012345679012346,0.1430437622468974
ElasticNet,0.897119341563786,0.1424836601307189
ElasticNet,0.8930041152263375,0.1419228253760628
ElasticNet,0.8930041152263375,0.1420157068062827
ElasticNet,0.8930041152263375,0.1421087098886706
ElasticNet,0.8930041152263375,0.1422018348623853
ElasticNet,0.8930041152263375,0.1422950819672131
ElasticNet,0.8930041152263375,0.1423884514435695
ElasticNet,0.8930041152263375,0.1424819435325016
ElasticNet,0.8930041152263375,0.1425755584756899
ElasticNet,0.8930041152263375,0.1426692965154503
ElasticNet,0.8930041152263375,0.1427631578947368
ElasticNet,0.8930041152263375,0.1428571428571428
ElasticNet,0.8930041152263375,0.1429512516469038
ElasticNet,0.8930041152263375,0.1430454845088991
ElasticNet,0.8930041152263375,0.1431398416886543
ElasticNet,0.8930041152263375,0.1432343234323432
ElasticNet,0.8930041152263375,0.1433289299867899
ElasticNet,0.8930041152263375,0.1434236615994712
ElasticNet,0.8930041152263375,0.1435185185185185
ElasticNet,0.8930041152263375,0.14361350099272
ElasticNet,0.8930041152263375,0.1437086092715231
ElasticNet,0.8930041152263375,0.1438038436050364
ElasticNet,0.8930041152263375,0.1438992042440318
ElasticNet,0.8930041152263375,0.1439946914399469
ElasticNet,0.8930041152263375,0.1440903054448871
ElasticNet,0.8930041152263375,0.1441860465116279
ElasticNet,0.8930041152263375,0.144281914893617
ElasticNet,0.8930041152263375,0.1443779108449767
ElasticNet,0.8930041152263375,0.1444740346205059
ElasticNet,0.8930041152263375,0.1445702864756828
ElasticNet,0.8930041152263375,0.1446666666666666
ElasticNet,0.8930041152263375,0.1447631754503002
ElasticNet,0.8930041152263375,0.1448598130841121
ElasticNet,0.8930041152263375,0.1449565798263193
ElasticNet,0.8930041152263375,0.1450534759358288
ElasticNet,0.8888888888888888,0.1444816053511705
ElasticNet,0.8888888888888888,0.144578313253012
ElasticNet,0.8888888888888888,0.144675150703282
ElasticNet,0.8888888888888888,0.1447721179624665
ElasticNet,0.8888888888888888,0.1448692152917505
ElasticNet,0.8888888888888888,0.1449664429530201
ElasticNet,0.8888888888888888,0.145063801208865
ElasticNet,0.8888888888888888,0.1451612903225806
ElasticNet,0.8888888888888888,0.1452589105581708
ElasticNet,0.8888888888888888,0.1453566621803499
ElasticNet,0.8888888888888888,0.1454545454545454
ElasticNet,0.8888888888888888,0.1455525606469002
ElasticNet,0.8888888888888888,0.1456507080242751
ElasticNet,0.8888888888888888,0.145748987854251
ElasticNet,0.8888888888888888,0.1458474004051316
ElasticNet,0.8888888888888888,0.1459459459459459
ElasticNet,0.8888888888888888,0.1460446247464503
ElasticNet,0.8888888888888888,0.1461434370771312
ElasticNet,0.8847736625514403,0.1455653351387948
ElasticNet,0.8847736625514403,0.1456639566395663
ElasticNet,0.8847736625514403,0.1457627118644067
ElasticNet,0.8847736625514403,0.1458616010854816
ElasticNet,0.8847736625514403,0.1459606245756958
ElasticNet,0.8806584362139918,0.1453804347826087
ElasticNet,0.8765432098765432,0.1447994561522773
ElasticNet,0.8765432098765432,0.1448979591836734
ElasticNet,0.8765432098765432,0.1449965963240299
ElasticNet,0.8765432098765432,0.1450953678474114
ElasticNet,0.8765432098765432,0.1451942740286298
ElasticNet,0.8765432098765432,0.1452933151432469
ElasticNet,0.8765432098765432,0.1453924914675768
ElasticNet,0.8765432098765432,0.1454918032786885
ElasticNet,0.8765432098765432,0.1455912508544087
ElasticNet,0.8765432098765432,0.1456908344733242
ElasticNet,0.8765432098765432,0.1457905544147844
ElasticNet,0.8765432098765432,0.1458904109589041
ElasticNet,0.8765432098765432,0.1459904043865661
ElasticNet,0.8765432098765432,0.1460905349794238
ElasticNet,0.8765432098765432,0.1461908030199039
ElasticNet,0.8765432098765432,0.1462912087912088
ElasticNet,0.8765432098765432,0.1463917525773196
ElasticNet,0.8765432098765432,0.1464924346629986
ElasticNet,0.8765432098765432,0.1465932553337921
ElasticNet,0.8765432098765432,0.146694214876033
ElasticNet,0.8765432098765432,0.1467953135768435
ElasticNet,0.8765432098765432,0.1468965517241379
ElasticNet,0.8765432098765432,0.1469979296066252
ElasticNet,0.8765432098765432,0.1470994475138121
ElasticNet,0.8765432098765432,0.1472011057360055
ElasticNet,0.8765432098765432,0.1473029045643153
ElasticNet,0.8765432098765432,0.1474048442906574
ElasticNet,0.8765432098765432,0.1475069252077562
ElasticNet,0.8765432098765432,0.1476091476091476
ElasticNet,0.8765432098765432,0.1477115117891816
ElasticNet,0.8765432098765432,0.1478140180430256
ElasticNet,0.8765432098765432,0.1479166666666666
ElasticNet,0.8765432098765432,0.1480194579569145
ElasticNet,0.8765432098765432,0.1481223922114047
ElasticNet,0.8765432098765432,0.1482254697286012
ElasticNet,0.8724279835390947,0.1476323119777158
ElasticNet,0.8724279835390947,0.1477351916376306
ElasticNet,0.8724279835390947,0.1478382147838214
ElasticNet,0.8724279835390947,0.1479413817166783
ElasticNet,0.8683127572016461,0.1473463687150838
ElasticNet,0.8683127572016461,0.1474493361285814
ElasticNet,0.8683127572016461,0.1475524475524475
ElasticNet,0.8683127572016461,0.1476557032890132
ElasticNet,0.8683127572016461,0.1477591036414565
ElasticNet,0.8683127572016461,0.1478626489138051
ElasticNet,0.8683127572016461,0.1479663394109397
ElasticNet,0.8683127572016461,0.1480701754385965
ElasticNet,0.8683127572016461,0.1481741573033707
ElasticNet,0.8683127572016461,0.1482782853127196
ElasticNet,0.8683127572016461,0.1483825597749648
ElasticNet,0.8683127572016461,0.1484869809992962
ElasticNet,0.8683127572016461,0.1485915492957746
ElasticNet,0.8683127572016461,0.1486962649753347
ElasticNet,0.8683127572016461,0.1488011283497884
ElasticNet,0.8683127572016461,0.1489061397318278
ElasticNet,0.8683127572016461,0.1490112994350282
ElasticNet,0.8683127572016461,0.1491166077738515
ElasticNet,0.8683127572016461,0.1492220650636492
ElasticNet,0.8683127572016461,0.1493276716206652
ElasticNet,0.8683127572016461,0.1494334277620396
ElasticNet,0.8683127572016461,0.1495393338058114
ElasticNet,0.8683127572016461,0.1496453900709219
ElasticNet,0.8683127572016461,0.1497515968772179
ElasticNet,0.8683127572016461,0.1498579545454545
ElasticNet,0.8683127572016461,0.1499644633972992
ElasticNet,0.8683127572016461,0.1500711237553342
ElasticNet,0.8683127572016461,0.1501779359430605
ElasticNet,0.8683127572016461,0.1502849002849003
ElasticNet,0.8683127572016461,0.150392017106201
ElasticNet,0.8641975308641975,0.1497860199714693
ElasticNet,0.8641975308641975,0.1498929336188436
ElasticNet,0.8641975308641975,0.15
ElasticNet,0.8641975308641975,0.1501072194424589
ElasticNet,0.8641975308641975,0.1502145922746781
ElasticNet,0.8641975308641975,0.1503221188260558
ElasticNet,0.8600823045267489,0.1497134670487106
ElasticNet,0.8600823045267489,0.1498207885304659
ElasticNet,0.8600823045267489,0.1499282639885222
ElasticNet,0.8600823045267489,0.1500358937544867
ElasticNet,0.8600823045267489,0.1501436781609195
ElasticNet,0.8559670781893004,0.1495327102803738
ElasticNet,0.8559670781893004,0.1496402877697841
ElasticNet,0.8559670781893004,0.1497480201583873
ElasticNet,0.8559670781893004,0.1498559077809798
ElasticNet,0.8559670781893004,0.1499639509733237
ElasticNet,0.8559670781893004,0.15007215007215
ElasticNet,0.8559670781893004,0.1501805054151624
ElasticNet,0.8559670781893004,0.1502890173410404
ElasticNet,0.8559670781893004,0.1503976861894432
ElasticNet,0.8559670781893004,0.150506512301013
ElasticNet,0.8559670781893004,0.1506154960173787
ElasticNet,0.8559670781893004,0.1507246376811594
ElasticNet,0.8559670781893004,0.150833937635968
ElasticNet,0.8518518518518519,0.1502177068214804
ElasticNet,0.8518518518518519,0.1503267973856209
ElasticNet,0.8518518518518519,0.1504360465116279
ElasticNet,0.8518518518518519,0.1505454545454545
ElasticNet,0.8518518518518519,0.1506550218340611
ElasticNet,0.8518518518518519,0.1507647487254187
ElasticNet,0.8518518518518519,0.1508746355685131
ElasticNet,0.8518518518518519,0.1509846827133479
ElasticNet,0.8518518518518519,0.1510948905109489
ElasticNet,0.8518518518518519,0.1512052593133674
ElasticNet,0.8518518518518519,0.1513157894736842
ElasticNet,0.8518518518518519,0.1514264813460131
ElasticNet,0.8518518518518519,0.1515373352855051
ElasticNet,0.8518518518518519,0.1516483516483516
ElasticNet,0.8518518518518519,0.1517595307917888
ElasticNet,0.8518518518518519,0.1518708730741012
ElasticNet,0.8518518518518519,0.1519823788546255
ElasticNet,0.8518518518518519,0.1520940484937546
ElasticNet,0.8518518518518519,0.1522058823529411
ElasticNet,0.8518518518518519,0.152317880794702
ElasticNet,0.8518518518518519,0.1524300441826215
ElasticNet,0.8518518518518519,0.1525423728813559
ElasticNet,0.8518518518518519,0.1526548672566371
ElasticNet,0.8518518518518519,0.1527675276752767
ElasticNet,0.8518518518518519,0.1528803545051698
ElasticNet,0.8518518518518519,0.1529933481152993
ElasticNet,0.8518518518518519,0.1531065088757396
ElasticNet,0.8518518518518519,0.153219837157661
ElasticNet,0.8477366255144033,0.1525925925925925
ElasticNet,0.8477366255144033,0.1527057079318013
ElasticNet,0.8477366255144033,0.1528189910979228
ElasticNet,0.8477366255144033,0.1529324424647364
ElasticNet,0.8477366255144033,0.1530460624071322
ElasticNet,0.8477366255144033,0.1531598513011152
ElasticNet,0.8477366255144033,0.1532738095238095
ElasticNet,0.8477366255144033,0.1533879374534624
ElasticNet,0.8477366255144033,0.1535022354694485
ElasticNet,0.8477366255144033,0.1536167039522744
ElasticNet,0.8477366255144033,0.1537313432835821
ElasticNet,0.8477366255144033,0.1538461538461538
ElasticNet,0.8477366255144033,0.1539611360239162
ElasticNet,0.8477366255144033,0.1540762902019446
ElasticNet,0.8477366255144033,0.154191616766467
ElasticNet,0.8477366255144033,0.1543071161048689
ElasticNet,0.8477366255144033,0.1544227886056971
ElasticNet,0.8477366255144033,0.1545386346586646
ElasticNet,0.8477366255144033,0.1546546546546546
ElasticNet,0.8477366255144033,0.154770848985725
ElasticNet,0.8477366255144033,0.1548872180451128
ElasticNet,0.8477366255144033,0.1550037622272385
ElasticNet,0.8477366255144033,0.1551204819277108
ElasticNet,0.8477366255144033,0.1552373775433308
ElasticNet,0.8477366255144033,0.1553544494720965
ElasticNet,0.8477366255144033,0.1554716981132075
ElasticNet,0.8477366255144033,0.1555891238670695
ElasticNet,0.8477366255144033,0.1557067271352985
ElasticNet,0.8477366255144033,0.1558245083207261
ElasticNet,0.8477366255144033,0.1559424678274034
ElasticNet,0.8477366255144033,0.156060606060606
ElasticNet,0.8477366255144033,0.1561789234268385
ElasticNet,0.8477366255144033,0.1562974203338391
ElasticNet,0.8436213991769548,0.1556567957479119
ElasticNet,0.8436213991769548,0.1557750759878419
ElasticNet,0.8436213991769548,0.155893536121673
ElasticNet,0.8436213991769548,0.1560121765601217
ElasticNet,0.8436213991769548,0.1561309977151561
ElasticNet,0.8436213991769548,0.15625
ElasticNet,0.8436213991769548,0.156369183829138
ElasticNet,0.8395061728395061,0.1557251908396946
ElasticNet,0.8395061728395061,0.1558441558441558
ElasticNet,0.8395061728395061,0.1559633027522936
ElasticNet,0.8395061728395061,0.1560826319816373
ElasticNet,0.8395061728395061,0.1562021439509954
ElasticNet,0.8395061728395061,0.1563218390804597
ElasticNet,0.8395061728395061,0.156441717791411
ElasticNet,0.8395061728395061,0.1565617805065234
ElasticNet,0.8395061728395061,0.1566820276497695
ElasticNet,0.8395061728395061,0.1568024596464258
ElasticNet,0.8395061728395061,0.1569230769230769
ElasticNet,0.8395061728395061,0.1570438799076212
ElasticNet,0.8395061728395061,0.1571648690292758
ElasticNet,0.8395061728395061,0.1572860447185813
ElasticNet,0.8395061728395061,0.1574074074074074
ElasticNet,0.8395061728395061,0.1575289575289575
ElasticNet,0.8395061728395061,0.1576506955177743
ElasticNet,0.8395061728395061,0.1577726218097447
ElasticNet,0.8395061728395061,0.1578947368421052
ElasticNet,0.8395061728395061,0.1580170410534469
ElasticNet,0.8395061728395061,0.1581395348837209
ElasticNet,0.8395061728395061,0.1582622187742436
ElasticNet,0.8395061728395061,0.1583850931677018
ElasticNet,0.8395061728395061,0.1585081585081585
ElasticNet,0.8395061728395061,0.1586314152410575
ElasticNet,0.8395061728395061,0.1587548638132295
ElasticNet,0.8395061728395061,0.1588785046728972
ElasticNet,0.8395061728395061,0.1590023382696804
ElasticNet,0.8395061728395061,0.1591263650546021
ElasticNet,0.8395061728395061,0.1592505854800937
ElasticNet,0.8395061728395061,0.159375
ElasticNet,0.8395061728395061,0.1594996090695856
ElasticNet,0.8395061728395061,0.1596244131455399
ElasticNet,0.8395061728395061,0.1597494126859827
ElasticNet,0.8395061728395061,0.1598746081504702
ElasticNet,0.8395061728395061,0.16
ElasticNet,0.8395061728395061,0.1601255886970172
ElasticNet,0.8395061728395061,0.1602513747054202
ElasticNet,0.8353909465020576,0.1595911949685534
ElasticNet,0.8353909465020576,0.1597167584579071
ElasticNet,0.8353909465020576,0.1598425196850393
ElasticNet,0.8353909465020576,0.1599684791174153
ElasticNet,0.8353909465020576,0.1600946372239747
ElasticNet,0.8353909465020576,0.1602209944751381
ElasticNet,0.8353909465020576,0.160347551342812
ElasticNet,0.8353909465020576,0.1604743083003952
ElasticNet,0.8353909465020576,0.1606012658227848
ElasticNet,0.8353909465020576,0.1607284243863816
ElasticNet,0.8353909465020576,0.1608557844690966
ElasticNet,0.8353909465020576,0.1609833465503568
ElasticNet,0.8353909465020576,0.1611111111111111
ElasticNet,0.8353909465020576,0.1612390786338363
ElasticNet,0.8353909465020576,0.1613672496025437
ElasticNet,0.8353909465020576,0.1614956245027844
ElasticNet,0.8353909465020576,0.161624203821656
ElasticNet,0.8353909465020576,0.1617529880478087
ElasticNet,0.831275720164609,0.1610845295055821
ElasticNet,0.831275720164609,0.1612130885873902
ElasticNet,0.831275720164609,0.1613418530351437
ElasticNet,0.831275720164609,0.1614708233413269
ElasticNet,0.831275720164609,0.1616
ElasticNet,0.831275720164609,0.1617293835068054
ElasticNet,0.831275720164609,0.1618589743589743
ElasticNet,0.831275720164609,0.1619887730553328
ElasticNet,0.831275720164609,0.1621187800963081
ElasticNet,0.831275720164609,0.1622489959839357
ElasticNet,0.831275720164609,0.1623794212218649
ElasticNet,0.831275720164609,0.162510056315366
ElasticNet,0.831275720164609,0.1626409017713365
ElasticNet,0.831275720164609,0.1627719580983078
ElasticNet,0.831275720164609,0.1629032258064516
ElasticNet,0.831275720164609,0.1630347054075867
ElasticNet,0.831275720164609,0.1631663974151858
ElasticNet,0.831275720164609,0.1632983023443815
ElasticNet,0.831275720164609,0.1634304207119741
ElasticNet,0.8271604938271605,0.1627530364372469
ElasticNet,0.8271604938271605,0.1628849270664505
ElasticNet,0.8271604938271605,0.1630170316301703
ElasticNet,0.823045267489712,0.1623376623376623
ElasticNet,0.823045267489712,0.1624695369618196
ElasticNet,0.823045267489712,0.1626016260162601
ElasticNet,0.823045267489712,0.16273393002441
ElasticNet,0.823045267489712,0.1628664495114006
ElasticNet,0.823045267489712,0.1629991850040749
ElasticNet,0.823045267489712,0.1631321370309951
ElasticNet,0.8189300411522634,0.1624489795918367
ElasticNet,0.8189300411522634,0.1625816993464052
ElasticNet,0.8189300411522634,0.1627146361406377
ElasticNet,0.8189300411522634,0.1628477905073649
ElasticNet,0.8189300411522634,0.1629811629811629
ElasticNet,0.8189300411522634,0.1631147540983606
ElasticNet,0.8189300411522634,0.1632485643970467
ElasticNet,0.8189300411522634,0.1633825944170771
ElasticNet,0.8189300411522634,0.1635168447000821
ElasticNet,0.8189300411522634,0.1636513157894736
ElasticNet,0.8189300411522634,0.1637860082304526
ElasticNet,0.8189300411522634,0.1639209225700164
ElasticNet,0.8189300411522634,0.1640560593569662
ElasticNet,0.8189300411522634,0.1641914191419141
ElasticNet,0.8189300411522634,0.1643270024772914
ElasticNet,0.8189300411522634,0.1644628099173553
ElasticNet,0.8189300411522634,0.1645988420181968
ElasticNet,0.8189300411522634,0.1647350993377483
ElasticNet,0.8189300411522634,0.1648715824357912
ElasticNet,0.8189300411522634,0.1650082918739635
ElasticNet,0.8148148148148148,0.1643153526970954
ElasticNet,0.8148148148148148,0.1644518272425249
ElasticNet,0.8148148148148148,0.1645885286783042
ElasticNet,0.8148148148148148,0.1647254575707154
ElasticNet,0.8148148148148148,0.1648626144879267
ElasticNet,0.8148148148148148,0.165
ElasticNet,0.8148148148148148,0.1651376146788991
ElasticNet,0.8148148148148148,0.1652754590984975
ElasticNet,0.8148148148148148,0.1654135338345864
ElasticNet,0.8148148148148148,0.1655518394648829
ElasticNet,0.8148148148148148,0.1656903765690376
ElasticNet,0.8148148148148148,0.1658291457286432
ElasticNet,0.8148148148148148,0.1659681475272422
ElasticNet,0.8148148148148148,0.1661073825503355
ElasticNet,0.8148148148148148,0.1662468513853904
ElasticNet,0.8148148148148148,0.1663865546218487
ElasticNet,0.8148148148148148,0.1665264928511354
ElasticNet,0.8148148148148148,0.1666666666666666
ElasticNet,0.8148148148148148,0.1668070766638584
ElasticNet,0.8148148148148148,0.1669477234401349
ElasticNet,0.8148148148148148,0.1670886075949367
ElasticNet,0.8148148148148148,0.1672297297297297
ElasticNet,0.8148148148148148,0.1673710904480135
ElasticNet,0.8148148148148148,0.1675126903553299
ElasticNet,0.8148148148148148,0.1676545300592718
ElasticNet,0.8148148148148148,0.1677966101694915
ElasticNet,0.8148148148148148,0.1679389312977099
ElasticNet,0.8148148148148148,0.1680814940577249
ElasticNet,0.8148148148148148,0.1682242990654205
ElasticNet,0.8148148148148148,0.1683673469387755
ElasticNet,0.8148148148148148,0.1685106382978723
ElasticNet,0.8106995884773662,0.1678023850085178
ElasticNet,0.8106995884773662,0.1679454390451833
ElasticNet,0.8106995884773662,0.1680887372013652
ElasticNet,0.8106995884773662,0.1682322801024765
ElasticNet,0.8106995884773662,0.1683760683760684
ElasticNet,0.8106995884773662,0.1685201026518391
ElasticNet,0.8106995884773662,0.1686643835616438
ElasticNet,0.8106995884773662,0.168808911739503
ElasticNet,0.8106995884773662,0.1689536878216123
ElasticNet,0.8065843621399177,0.1682403433476395
ElasticNet,0.8065843621399177,0.1683848797250859
ElasticNet,0.8065843621399177,0.1685296646603611
ElasticNet,0.8065843621399177,0.1686746987951807
ElasticNet,0.8065843621399177,0.1688199827734711
ElasticNet,0.8065843621399177,0.1689655172413793
ElasticNet,0.8065843621399177,0.1691113028472821
ElasticNet,0.8065843621399177,0.1692573402417962
ElasticNet,0.8065843621399177,0.1694036300777874
ElasticNet,0.8065843621399177,0.1695501730103806
ElasticNet,0.8065843621399177,0.1696969696969697
ElasticNet,0.8065843621399177,0.169844020797227
ElasticNet,0.8065843621399177,0.1699913269731136
ElasticNet,0.8065843621399177,0.1701388888888889
ElasticNet,0.8065843621399177,0.1702867072111207
ElasticNet,0.8065843621399177,0.1704347826086956
ElasticNet,0.8065843621399177,0.1705831157528285
ElasticNet,0.8065843621399177,0.1707317073170731
ElasticNet,0.8065843621399177,0.1708805579773321
ElasticNet,0.8065843621399177,0.1710296684118673
ElasticNet,0.8065843621399177,0.17117903930131
ElasticNet,0.8065843621399177,0.1713286713286713
ElasticNet,0.8065843621399177,0.1714785651793526
ElasticNet,0.8024691358024691,0.1707530647985989
ElasticNet,0.8024691358024691,0.1709027169149868
ElasticNet,0.8024691358024691,0.1710526315789473
ElasticNet,0.8024691358024691,0.1712028094820017
ElasticNet,0.8024691358024691,0.1713532513181019
ElasticNet,0.7983539094650206,0.1706244503078276
ElasticNet,0.7983539094650206,0.1707746478873239
ElasticNet,0.7983539094650206,0.1709251101321585
ElasticNet,0.7983539094650206,0.1710758377425044
ElasticNet,0.7983539094650206,0.1712268314210061
ElasticNet,0.7983539094650206,0.1713780918727915
ElasticNet,0.7983539094650206,0.1715296198054818
ElasticNet,0.7983539094650206,0.1716814159292035
ElasticNet,0.7983539094650206,0.1718334809565987
ElasticNet,0.7983539094650206,0.1719858156028368
ElasticNet,0.7983539094650206,0.1721384205856255
ElasticNet,0.7983539094650206,0.172291296625222
ElasticNet,0.7983539094650206,0.1724444444444444
ElasticNet,0.7983539094650206,0.1725978647686832
ElasticNet,0.7983539094650206,0.1727515583259127
ElasticNet,0.7983539094650206,0.1729055258467023
ElasticNet,0.7983539094650206,0.1730597680642283
ElasticNet,0.7983539094650206,0.1732142857142857
ElasticNet,0.7983539094650206,0.1733690795352993
ElasticNet,0.7983539094650206,0.1735241502683363
ElasticNet,0.7983539094650206,0.1736794986571172
ElasticNet,0.7983539094650206,0.1738351254480286
ElasticNet,0.7983539094650206,0.1739910313901345
ElasticNet,0.7983539094650206,0.1741472172351885
ElasticNet,0.7942386831275721,0.1734052111410602
ElasticNet,0.7942386831275721,0.1735611510791367
ElasticNet,0.7942386831275721,0.1737173717371737
ElasticNet,0.7942386831275721,0.1738738738738738
ElasticNet,0.7942386831275721,0.1740306582506763
ElasticNet,0.7942386831275721,0.1741877256317689
ElasticNet,0.7942386831275721,0.1743450767841011
ElasticNet,0.7942386831275721,0.174502712477396
ElasticNet,0.7942386831275721,0.1746606334841628
ElasticNet,0.7942386831275721,0.1748188405797101
ElasticNet,0.7942386831275721,0.1749773345421577
ElasticNet,0.7901234567901234,0.1742286751361161
ElasticNet,0.7901234567901234,0.1743869209809264
ElasticNet,0.7901234567901234,0.1745454545454545
ElasticNet,0.7901234567901234,0.1747042766151046
ElasticNet,0.7901234567901234,0.174863387978142
ElasticNet,0.7901234567901234,0.1750227894257064
ElasticNet,0.7901234567901234,0.1751824817518248
ElasticNet,0.7901234567901234,0.1753424657534246
ElasticNet,0.7901234567901234,0.1755027422303473
ElasticNet,0.7901234567901234,0.1756633119853614
ElasticNet,0.7901234567901234,0.1758241758241758
ElasticNet,0.7901234567901234,0.1759853345554537
ElasticNet,0.7860082304526749,0.1752293577981651
ElasticNet,0.7860082304526749,0.1753902662993572
ElasticNet,0.7860082304526749,0.1755514705882352
ElasticNet,0.7860082304526749,0.1757129714811407
ElasticNet,0.7860082304526749,0.1758747697974217
ElasticNet,0.7860082304526749,0.176036866359447
ElasticNet,0.7860082304526749,0.1761992619926199
ElasticNet,0.7818930041152263,0.175438596491228
ElasticNet,0.7818930041152263,0.1756007393715342
ElasticNet,0.7818930041152263,0.1757631822386679
ElasticNet,0.7777777777777778,0.175
ElasticNet,0.7777777777777778,0.17516218721038
ElasticNet,0.7777777777777778,0.1753246753246753
ElasticNet,0.7777777777777778,0.1754874651810584
ElasticNet,0.7777777777777778,0.1756505576208178
ElasticNet,0.7777777777777778,0.1758139534883721
ElasticNet,0.7777777777777778,0.1759776536312849
ElasticNet,0.7777777777777778,0.1761416589002795
ElasticNet,0.7777777777777778,0.1763059701492537
ElasticNet,0.7777777777777778,0.1764705882352941
ElasticNet,0.7777777777777778,0.1766355140186916
ElasticNet,0.7777777777777778,0.176800748362956
ElasticNet,0.7777777777777778,0.1769662921348314
ElasticNet,0.7777777777777778,0.1771321462043111
ElasticNet,0.7777777777777778,0.1772983114446529
ElasticNet,0.7777777777777778,0.1774647887323943
ElasticNet,0.7777777777777778,0.1776315789473684
ElasticNet,0.7777777777777778,0.1777986829727187
ElasticNet,0.7777777777777778,0.1779661016949152
ElasticNet,0.7777777777777778,0.17813383600377
ElasticNet,0.7777777777777778,0.1783018867924528
ElasticNet,0.7777777777777778,0.178470254957507
ElasticNet,0.7777777777777778,0.1786389413988658
ElasticNet,0.7777777777777778,0.1788079470198675
ElasticNet,0.7777777777777778,0.1789772727272727
ElasticNet,0.7777777777777778,0.1791469194312796
ElasticNet,0.7777777777777778,0.1793168880455408
ElasticNet,0.7736625514403292,0.1785375118708452
ElasticNet,0.7736625514403292,0.1787072243346007
ElasticNet,0.7736625514403292,0.1788772597526165
ElasticNet,0.7736625514403292,0.179047619047619
ElasticNet,0.7695473251028807,0.1782650142993327
ElasticNet,0.7695473251028807,0.1784351145038168
ElasticNet,0.7695473251028807,0.1786055396370582
ElasticNet,0.7695473251028807,0.1787762906309751
ElasticNet,0.7695473251028807,0.1789473684210526
ElasticNet,0.7695473251028807,0.1791187739463601
ElasticNet,0.7695473251028807,0.1792905081495685
ElasticNet,0.7695473251028807,0.1794625719769673
ElasticNet,0.7695473251028807,0.1796349663784822
ElasticNet,0.7695473251028807,0.1798076923076923
ElasticNet,0.7695473251028807,0.1799807507218479
ElasticNet,0.7695473251028807,0.1801541425818882
ElasticNet,0.7695473251028807,0.180327868852459
ElasticNet,0.7695473251028807,0.1805019305019305
ElasticNet,0.7695473251028807,0.1806763285024154
ElasticNet,0.7695473251028807,0.1808510638297872
ElasticNet,0.7695473251028807,0.1810261374636979
ElasticNet,0.7695473251028807,0.1812015503875969
ElasticNet,0.7695473251028807,0.1813773035887488
ElasticNet,0.7695473251028807,0.1815533980582524
ElasticNet,0.7654320987654321,0.1807580174927113
ElasticNet,0.7654320987654321,0.1809338521400778
ElasticNet,0.7654320987654321,0.181110029211295
ElasticNet,0.7654320987654321,0.1812865497076023
ElasticNet,0.7613168724279835,0.1804878048780487
ElasticNet,0.7613168724279835,0.1806640625
ElasticNet,0.757201646090535,0.1798631476050831
ElasticNet,0.757201646090535,0.1800391389432485
ElasticNet,0.757201646090535,0.1802154750244858
ElasticNet,0.7530864197530864,0.1794117647058823
ElasticNet,0.7530864197530864,0.1795878312070657
ElasticNet,0.7530864197530864,0.1797642436149312
ElasticNet,0.7530864197530864,0.1799410029498525
ElasticNet,0.7530864197530864,0.1801181102362204
ElasticNet,0.7489711934156379,0.1793103448275862
ElasticNet,0.7489711934156379,0.1794871794871795
ElasticNet,0.7489711934156379,0.1796643632773938
ElasticNet,0.7489711934156379,0.1798418972332015
ElasticNet,0.7489711934156379,0.1800197823936696
ElasticNet,0.7448559670781894,0.1792079207920792
ElasticNet,0.7448559670781894,0.1793855302279484
ElasticNet,0.7448559670781894,0.179563492063492
ElasticNet,0.7407407407407407,0.1787487586891757
ElasticNet,0.7407407407407407,0.1789264413518886
ElasticNet,0.7407407407407407,0.1791044776119403
ElasticNet,0.7407407407407407,0.1792828685258964
ElasticNet,0.7366255144032922,0.1784646061814556
ElasticNet,0.7366255144032922,0.1786427145708582
ElasticNet,0.7366255144032922,0.1788211788211788
ElasticNet,0.7366255144032922,0.179
ElasticNet,0.7366255144032922,0.1791791791791791
ElasticNet,0.7366255144032922,0.1793587174348697
ElasticNet,0.7366255144032922,0.1795386158475426
ElasticNet,0.7366255144032922,0.179718875502008
ElasticNet,0.7325102880658436,0.178894472361809
ElasticNet,0.7325102880658436,0.1790744466800805
ElasticNet,0.7325102880658436,0.1792547834843907
ElasticNet,0.7325102880658436,0.1794354838709677
ElasticNet,0.7325102880658436,0.1796165489404641
ElasticNet,0.7325102880658436,0.1797979797979798
ElasticNet,0.7325102880658436,0.1799797775530839
ElasticNet,0.7325102880658436,0.180161943319838
ElasticNet,0.7325102880658436,0.1803444782168186
ElasticNet,0.7325102880658436,0.1805273833671399
ElasticNet,0.7325102880658436,0.1807106598984771
ElasticNet,0.7325102880658436,0.1808943089430894
ElasticNet,0.7325102880658436,0.1810783316378433
ElasticNet,0.7325102880658436,0.1812627291242362
ElasticNet,0.7325102880658436,0.18144750254842
ElasticNet,0.7325102880658436,0.1816326530612245
ElasticNet,0.7325102880658436,0.1818181818181818
ElasticNet,0.7283950617283951,0.1809815950920245
ElasticNet,0.7283950617283951,0.1811668372569089
ElasticNet,0.7283950617283951,0.1813524590163934
ElasticNet,0.7283950617283951,0.1815384615384615
ElasticNet,0.7283950617283951,0.1817248459958932
ElasticNet,0.7283950617283951,0.1819116135662898
ElasticNet,0.7283950617283951,0.1820987654320987
ElasticNet,0.7283950617283951,0.1822863027806385
ElasticNet,0.7283950617283951,0.1824742268041237
ElasticNet,0.7283950617283951,0.1826625386996904
ElasticNet,0.7283950617283951,0.1828512396694215
ElasticNet,0.7283950617283951,0.1830403309203722
ElasticNet,0.7283950617283951,0.1832298136645962
ElasticNet,0.7283950617283951,0.1834196891191709
ElasticNet,0.7242798353909465,0.1825726141078838
ElasticNet,0.7242798353909465,0.1827622014537902
ElasticNet,0.7242798353909465,0.1829521829521829
ElasticNet,0.7242798353909465,0.1831425598335067
ElasticNet,0.7242798353909465,0.1833333333333333
ElasticNet,0.7242798353909465,0.1835245046923879
ElasticNet,0.7242798353909465,0.1837160751565762
ElasticNet,0.7242798353909465,0.1839080459770115
ElasticNet,0.7242798353909465,0.1841004184100418
ElasticNet,0.7242798353909465,0.1842931937172774
ElasticNet,0.720164609053498,0.1834381551362683
ElasticNet,0.720164609053498,0.1836306400839454
ElasticNet,0.720164609053498,0.1838235294117647
ElasticNet,0.7160493827160493,0.1829652996845426
ElasticNet,0.7160493827160493,0.1831578947368421
ElasticNet,0.7160493827160493,0.1833508956796628
ElasticNet,0.7160493827160493,0.1835443037974683
ElasticNet,0.7160493827160493,0.1837381203801478
ElasticNet,0.7160493827160493,0.1839323467230444
ElasticNet,0.7160493827160493,0.1841269841269841
ElasticNet,0.7160493827160493,0.1843220338983051
ElasticNet,0.7160493827160493,0.1845174973488865
ElasticNet,0.7160493827160493,0.1847133757961783
ElasticNet,0.7160493827160493,0.1849096705632306
ElasticNet,0.7160493827160493,0.1851063829787234
ElasticNet,0.7160493827160493,0.1853035143769968
ElasticNet,0.7160493827160493,0.185501066098081
ElasticNet,0.7160493827160493,0.1856990394877267
ElasticNet,0.7160493827160493,0.1858974358974359
ElasticNet,0.7160493827160493,0.1860962566844919
ElasticNet,0.7160493827160493,0.1862955032119914
ElasticNet,0.7160493827160493,0.1864951768488746
ElasticNet,0.7160493827160493,0.186695278969957
ElasticNet,0.7160493827160493,0.1868958109559613
ElasticNet,0.7160493827160493,0.1870967741935484
ElasticNet,0.7160493827160493,0.1872981700753498
ElasticNet,0.7160493827160493,0.1875
ElasticNet,0.7160493827160493,0.1877022653721682
ElasticNet,0.7160493827160493,0.1879049676025918
ElasticNet,0.7160493827160493,0.1881081081081081
ElasticNet,0.7160493827160493,0.1883116883116883
ElasticNet,0.7160493827160493,0.1885157096424702
ElasticNet,0.7160493827160493,0.1887201735357917
ElasticNet,0.7119341563786008,0.1878393051031487
ElasticNet,0.7119341563786008,0.1880434782608695
ElasticNet,0.7119341563786008,0.1882480957562568
ElasticNet,0.7119341563786008,0.1884531590413943
ElasticNet,0.7119341563786008,0.1886586695747001
ElasticNet,0.7119341563786008,0.1888646288209607
ElasticNet,0.7119341563786008,0.1890710382513661
ElasticNet,0.7119341563786008,0.1892778993435448
ElasticNet,0.7119341563786008,0.1894852135815991
ElasticNet,0.7119341563786008,0.1896929824561403
ElasticNet,0.7119341563786008,0.1899012074643249
ElasticNet,0.7119341563786008,0.1901098901098901
ElasticNet,0.7119341563786008,0.1903190319031903
ElasticNet,0.7119341563786008,0.1905286343612335
ElasticNet,0.7119341563786008,0.1907386990077177
ElasticNet,0.7078189300411523,0.1898454746136865
ElasticNet,0.7078189300411523,0.1900552486187845
ElasticNet,0.7078189300411523,0.1902654867256637
ElasticNet,0.7078189300411523,0.1904761904761904
ElasticNet,0.7078189300411523,0.1906873614190687
ElasticNet,0.7078189300411523,0.1908990011098779
ElasticNet,0.7078189300411523,0.1911111111111111
ElasticNet,0.7078189300411523,0.1913236929922135
ElasticNet,0.7078189300411523,0.1915367483296214
ElasticNet,0.7078189300411523,0.1917502787068004
ElasticNet,0.7037037037037037,0.1908482142857142
ElasticNet,0.7037037037037037,0.1910614525139664
ElasticNet,0.7037037037037037,0.1912751677852349
ElasticNet,0.7037037037037037,0.1914893617021276
ElasticNet,0.7037037037037037,0.1917040358744394
ElasticNet,0.7037037037037037,0.1919191919191919
ElasticNet,0.7037037037037037,0.1921348314606741
ElasticNet,0.7037037037037037,0.1923509561304837
ElasticNet,0.7037037037037037,0.1925675675675675
ElasticNet,0.6995884773662552,0.1916572717023675
ElasticNet,0.6995884773662552,0.1918735891647855
ElasticNet,0.6954732510288066,0.1909604519774011
ElasticNet,0.6954732510288066,0.1911764705882352
ElasticNet,0.6954732510288066,0.1913929784824462
ElasticNet,0.691358024691358,0.1904761904761904
ElasticNet,0.691358024691358,0.1906923950056753
ElasticNet,0.6872427983539094,0.1897727272727272
ElasticNet,0.6872427983539094,0.1899886234357224
ElasticNet,0.6872427983539094,0.1902050113895216
ElasticNet,0.6872427983539094,0.1904218928164196
ElasticNet,0.6872427983539094,0.1906392694063927
ElasticNet,0.6872427983539094,0.1908571428571428
ElasticNet,0.6872427983539094,0.1910755148741418
ElasticNet,0.6872427983539094,0.1912943871706758
ElasticNet,0.6872427983539094,0.1915137614678899
ElasticNet,0.6872427983539094,0.1917336394948335
ElasticNet,0.6872427983539094,0.1919540229885057
ElasticNet,0.6872427983539094,0.192174913693901
ElasticNet,0.6872427983539094,0.1923963133640553
ElasticNet,0.6872427983539094,0.1926182237600922
ElasticNet,0.6872427983539094,0.1928406466512702
ElasticNet,0.6872427983539094,0.1930635838150289
ElasticNet,0.6872427983539094,0.193287037037037
ElasticNet,0.6872427983539094,0.1935110081112398
ElasticNet,0.6872427983539094,0.1937354988399072
ElasticNet,0.6872427983539094,0.1939605110336817
ElasticNet,0.6872427983539094,0.1941860465116279
ElasticNet,0.6872427983539094,0.1944121071012805
ElasticNet,0.6872427983539094,0.1946386946386946
ElasticNet,0.6872427983539094,0.1948658109684947
ElasticNet,0.6872427983539094,0.1950934579439252
ElasticNet,0.6831275720164609,0.1941520467836257
ElasticNet,0.6831275720164609,0.1943793911007025
ElasticNet,0.6831275720164609,0.1946072684642438
ElasticNet,0.6831275720164609,0.1948356807511737
ElasticNet,0.6831275720164609,0.1950646298472385
ElasticNet,0.6831275720164609,0.1952941176470588
ElasticNet,0.6831275720164609,0.1955241460541814
ElasticNet,0.6831275720164609,0.1957547169811321
ElasticNet,0.6831275720164609,0.1959858323494687
ElasticNet,0.6831275720164609,0.1962174940898345
ElasticNet,0.6831275720164609,0.1964497041420118
ElasticNet,0.6831275720164609,0.1966824644549763
ElasticNet,0.6831275720164609,0.1969157769869513
ElasticNet,0.6831275720164609,0.1971496437054631
ElasticNet,0.6831275720164609,0.1973840665873959
ElasticNet,0.6831275720164609,0.1976190476190476
ElasticNet,0.6831275720164609,0.1978545887961859
ElasticNet,0.6790123456790124,0.1968973747016706
ElasticNet,0.6790123456790124,0.1971326164874552
ElasticNet,0.6790123456790124,0.1973684210526315
ElasticNet,0.6790123456790124,0.1976047904191616
ElasticNet,0.6790123456790124,0.197841726618705
ElasticNet,0.6790123456790124,0.198079231692677
ElasticNet,0.6790123456790124,0.1983173076923076
ElasticNet,0.6790123456790124,0.1985559566787003
ElasticNet,0.6790123456790124,0.1987951807228915
ElasticNet,0.6790123456790124,0.1990349819059107
ElasticNet,0.6748971193415638,0.1980676328502415
ElasticNet,0.6748971193415638,0.1983071342200725
ElasticNet,0.6748971193415638,0.198547215496368
ElasticNet,0.6748971193415638,0.1987878787878788
ElasticNet,0.6748971193415638,0.1990291262135922
ElasticNet,0.6707818930041153,0.198055893074119
ElasticNet,0.6707818930041153,0.1982968369829683
ElasticNet,0.6707818930041153,0.1985383678440925
ElasticNet,0.6707818930041153,0.198780487804878
ElasticNet,0.6707818930041153,0.199023199023199
ElasticNet,0.6707818930041153,0.1992665036674816
ElasticNet,0.6707818930041153,0.1995104039167686
ElasticNet,0.6707818930041153,0.1997549019607843
ElasticNet,0.6666666666666666,0.1987730061349693
ElasticNet,0.6625514403292181,0.1977886977886978
ElasticNet,0.6625514403292181,0.1980319803198032
ElasticNet,0.6625514403292181,0.1982758620689655
ElasticNet,0.6625514403292181,0.1985203452527743
ElasticNet,0.6625514403292181,0.1987654320987654
ElasticNet,0.6625514403292181,0.1990111248454882
ElasticNet,0.6625514403292181,0.1992574257425742
ElasticNet,0.6625514403292181,0.1995043370508054
ElasticNet,0.6625514403292181,0.1997518610421836
ElasticNet,0.6625514403292181,0.2
ElasticNet,0.6625514403292181,0.2002487562189054
ElasticNet,0.6625514403292181,0.2004981320049813
ElasticNet,0.6625514403292181,0.2007481296758104
ElasticNet,0.6625514403292181,0.2009987515605493
ElasticNet,0.6625514403292181,0.20125
ElasticNet,0.6625514403292181,0.2015018773466833
ElasticNet,0.6625514403292181,0.2017543859649122
ElasticNet,0.6625514403292181,0.2020075282308657
ElasticNet,0.6625514403292181,0.2022613065326633
ElasticNet,0.6625514403292181,0.2025157232704402
ElasticNet,0.6625514403292181,0.2027707808564231
ElasticNet,0.6625514403292181,0.2030264817150063
ElasticNet,0.6625514403292181,0.2032828282828283
ElasticNet,0.6625514403292181,0.2035398230088495
ElasticNet,0.6625514403292181,0.2037974683544303
ElasticNet,0.6625514403292181,0.2040557667934093
ElasticNet,0.6625514403292181,0.2043147208121827
ElasticNet,0.6584362139917695,0.2033036848792884
ElasticNet,0.6584362139917695,0.2035623409669211
ElasticNet,0.6584362139917695,0.2038216560509554
ElasticNet,0.6584362139917695,0.2040816326530612
ElasticNet,0.6584362139917695,0.2043422733077905
ElasticNet,0.6584362139917695,0.2046035805626598
ElasticNet,0.6584362139917695,0.204865556978233
ElasticNet,0.6584362139917695,0.2051282051282051
ElasticNet,0.6584362139917695,0.2053915275994865
ElasticNet,0.654320987654321,0.2043701799485861
ElasticNet,0.6502057613168725,0.2033462033462033
ElasticNet,0.6502057613168725,0.2036082474226804
ElasticNet,0.6502057613168725,0.2038709677419354
ElasticNet,0.6502057613168725,0.2041343669250646
ElasticNet,0.6502057613168725,0.204398447606727
ElasticNet,0.6460905349794238,0.2033678756476684
ElasticNet,0.6460905349794238,0.2036316472114137
ElasticNet,0.6419753086419753,0.2025974025974026
ElasticNet,0.6378600823045267,0.2015604681404421
ElasticNet,0.6337448559670782,0.2005208333333333
ElasticNet,0.6337448559670782,0.2007822685788787
ElasticNet,0.6337448559670782,0.2010443864229765
ElasticNet,0.6337448559670782,0.2013071895424836
ElasticNet,0.6337448559670782,0.2015706806282722
ElasticNet,0.6337448559670782,0.2018348623853211
ElasticNet,0.6337448559670782,0.2020997375328084
ElasticNet,0.6337448559670782,0.202365308804205
ElasticNet,0.6337448559670782,0.2026315789473684
ElasticNet,0.6337448559670782,0.2028985507246377
ElasticNet,0.6337448559670782,0.2031662269129287
ElasticNet,0.6337448559670782,0.2034346103038309
ElasticNet,0.6337448559670782,0.2037037037037037
ElasticNet,0.6337448559670782,0.2039735099337748
ElasticNet,0.6337448559670782,0.2042440318302387
ElasticNet,0.6337448559670782,0.2045152722443559
ElasticNet,0.6337448559670782,0.2047872340425532
ElasticNet,0.6296296296296297,0.2037283621837549
ElasticNet,0.6296296296296297,0.204
ElasticNet,0.6296296296296297,0.2042723631508678
ElasticNet,0.6255144032921811,0.2032085561497326
ElasticNet,0.6255144032921811,0.2034805890227577
ElasticNet,0.6255144032921811,0.2037533512064343
ElasticNet,0.6255144032921811,0.2040268456375839
ElasticNet,0.6255144032921811,0.2043010752688172
ElasticNet,0.6255144032921811,0.2045760430686406
ElasticNet,0.6213991769547325,0.2035040431266846
ElasticNet,0.6213991769547325,0.203778677462888
ElasticNet,0.6172839506172839,0.2027027027027027
ElasticNet,0.6172839506172839,0.2029769959404601
ElasticNet,0.6172839506172839,0.2032520325203252
ElasticNet,0.6172839506172839,0.2035278154681139
ElasticNet,0.6172839506172839,0.2038043478260869
ElasticNet,0.6172839506172839,0.2040816326530612
ElasticNet,0.6172839506172839,0.2043596730245231
ElasticNet,0.6172839506172839,0.2046384720327421
ElasticNet,0.6172839506172839,0.2049180327868852
ElasticNet,0.6131687242798354,0.2038303693570451
ElasticNet,0.6131687242798354,0.2041095890410958
ElasticNet,0.6131687242798354,0.2043895747599451
ElasticNet,0.6131687242798354,0.2046703296703296
ElasticNet,0.6131687242798354,0.2049518569463548
ElasticNet,0.6090534979423868,0.2038567493112947
ElasticNet,0.6090534979423868,0.2041379310344827
ElasticNet,0.6090534979423868,0.2044198895027624
ElasticNet,0.6090534979423868,0.2047026279391424
ElasticNet,0.6090534979423868,0.2049861495844875
ElasticNet,0.6090534979423868,0.2052704576976421
ElasticNet,0.6090534979423868,0.2055555555555555
ElasticNet,0.6090534979423868,0.2058414464534075
ElasticNet,0.6090534979423868,0.2061281337047353
ElasticNet,0.6090534979423868,0.206415620641562
ElasticNet,0.6049382716049383,0.2053072625698324
ElasticNet,0.6049382716049383,0.2055944055944056
ElasticNet,0.6049382716049383,0.2058823529411764
ElasticNet,0.6049382716049383,0.2061711079943899
ElasticNet,0.6049382716049383,0.2064606741573033
ElasticNet,0.6049382716049383,0.2067510548523206
ElasticNet,0.6049382716049383,0.2070422535211267
ElasticNet,0.6049382716049383,0.2073342736248237
ElasticNet,0.6049382716049383,0.2076271186440678
ElasticNet,0.6008230452674898,0.2065063649222065
ElasticNet,0.6008230452674898,0.206798866855524
ElasticNet,0.6008230452674898,0.2070921985815602
ElasticNet,0.5967078189300411,0.2059659090909091
ElasticNet,0.5967078189300411,0.2062588904694167
ElasticNet,0.5967078189300411,0.2065527065527065
ElasticNet,0.5967078189300411,0.2068473609129814
ElasticNet,0.5967078189300411,0.2071428571428571
ElasticNet,0.5967078189300411,0.2074391988555078
ElasticNet,0.5967078189300411,0.2077363896848137
ElasticNet,0.5967078189300411,0.2080344332855093
ElasticNet,0.5967078189300411,0.2083333333333333
ElasticNet,0.5967078189300411,0.2086330935251798
ElasticNet,0.5967078189300411,0.2089337175792507
ElasticNet,0.5967078189300411,0.2092352092352092
ElasticNet,0.5967078189300411,0.2095375722543352
ElasticNet,0.5967078189300411,0.2098408104196816
ElasticNet,0.5967078189300411,0.2101449275362318
ElasticNet,0.5925925925925926,0.2089985486211901
ElasticNet,0.5925925925925926,0.2093023255813953
ElasticNet,0.5925925925925926,0.2096069868995633
ElasticNet,0.5925925925925926,0.2099125364431487
ElasticNet,0.5925925925925926,0.2102189781021897
ElasticNet,0.5925925925925926,0.2105263157894736
ElasticNet,0.588477366255144,0.2093704245973645
ElasticNet,0.588477366255144,0.2096774193548387
ElasticNet,0.588477366255144,0.2099853157121879
ElasticNet,0.5843621399176955,0.2088235294117647
ElasticNet,0.5843621399176955,0.2091310751104565
ElasticNet,0.5843621399176955,0.2094395280235988
ElasticNet,0.5843621399176955,0.2097488921713441
ElasticNet,0.5843621399176955,0.2100591715976331
ElasticNet,0.5843621399176955,0.2103703703703703
ElasticNet,0.5843621399176955,0.2106824925816023
ElasticNet,0.5802469135802469,0.2095096582466567
ElasticNet,0.5761316872427984,0.2083333333333333
ElasticNet,0.5761316872427984,0.2086438152011922
ElasticNet,0.5761316872427984,0.208955223880597
ElasticNet,0.5720164609053497,0.2077727952167414
ElasticNet,0.5679012345679012,0.2065868263473053
ElasticNet,0.5679012345679012,0.2068965517241379
ElasticNet,0.5679012345679012,0.2072072072072072
ElasticNet,0.5679012345679012,0.2075187969924812
ElasticNet,0.5679012345679012,0.2078313253012048
ElasticNet,0.5679012345679012,0.2081447963800905
ElasticNet,0.5679012345679012,0.2084592145015106
ElasticNet,0.5679012345679012,0.2087745839636914
ElasticNet,0.5679012345679012,0.209090909090909
ElasticNet,0.5679012345679012,0.2094081942336874
ElasticNet,0.5637860082304527,0.2082066869300911
ElasticNet,0.5596707818930041,0.2070015220700152
ElasticNet,0.5596707818930041,0.2073170731707317
ElasticNet,0.5596707818930041,0.2076335877862595
ElasticNet,0.5596707818930041,0.2079510703363914
ElasticNet,0.5596707818930041,0.2082695252679939
ElasticNet,0.5555555555555556,0.2070552147239263
ElasticNet,0.5555555555555556,0.2073732718894009
ElasticNet,0.5555555555555556,0.2076923076923077
ElasticNet,0.5555555555555556,0.2080123266563944
ElasticNet,0.5555555555555556,0.2083333333333333
ElasticNet,0.5555555555555556,0.2086553323029366
ElasticNet,0.5555555555555556,0.2089783281733746
ElasticNet,0.5555555555555556,0.2093023255813953
ElasticNet,0.5555555555555556,0.2096273291925466
ElasticNet,0.5555555555555556,0.2099533437013997
ElasticNet,0.5555555555555556,0.2102803738317757
ElasticNet,0.551440329218107,0.2090483619344773
ElasticNet,0.551440329218107,0.209375
ElasticNet,0.5473251028806584,0.2081377151799687
ElasticNet,0.5473251028806584,0.2084639498432602
ElasticNet,0.5473251028806584,0.2087912087912088
ElasticNet,0.5473251028806584,0.2091194968553459
ElasticNet,0.5473251028806584,0.2094488188976378
ElasticNet,0.5473251028806584,0.2097791798107255
ElasticNet,0.5473251028806584,0.2101105845181674
ElasticNet,0.5432098765432098,0.2088607594936709
ElasticNet,0.5432098765432098,0.2091917591125198
ElasticNet,0.5432098765432098,0.2095238095238095
ElasticNet,0.5432098765432098,0.2098569157392686
ElasticNet,0.5432098765432098,0.2101910828025477
ElasticNet,0.5432098765432098,0.2105263157894736
ElasticNet,0.5390946502057613,0.2092651757188498
ElasticNet,0.5390946502057613,0.2096
ElasticNet,0.5390946502057613,0.2099358974358974
ElasticNet,0.5390946502057613,0.2102728731942215
ElasticNet,0.5390946502057613,0.2106109324758842
ElasticNet,0.5390946502057613,0.2109500805152979
ElasticNet,0.5390946502057613,0.2112903225806451
ElasticNet,0.5390946502057613,0.2116316639741518
ElasticNet,0.5390946502057613,0.2119741100323624
ElasticNet,0.5390946502057613,0.2123176661264181
ElasticNet,0.5390946502057613,0.2126623376623376
ElasticNet,0.5390946502057613,0.2130081300813008
ElasticNet,0.5390946502057613,0.2133550488599348
ElasticNet,0.5390946502057613,0.2137030995106036
ElasticNet,0.5390946502057613,0.2140522875816993
ElasticNet,0.5390946502057613,0.2144026186579378
ElasticNet,0.5390946502057613,0.2147540983606557
ElasticNet,0.5390946502057613,0.2151067323481116
ElasticNet,0.5390946502057613,0.2154605263157894
ElasticNet,0.5390946502057613,0.2158154859967051
ElasticNet,0.5390946502057613,0.2161716171617161
ElasticNet,0.5390946502057613,0.2165289256198347
ElasticNet,0.5390946502057613,0.216887417218543
ElasticNet,0.5349794238683128,0.2155887230514096
ElasticNet,0.5349794238683128,0.2159468438538206
ElasticNet,0.5349794238683128,0.21630615640599
ElasticNet,0.5349794238683128,0.2166666666666666
ElasticNet,0.5308641975308642,0.2153589315525876
ElasticNet,0.5308641975308642,0.2157190635451505
ElasticNet,0.5308641975308642,0.2160804020100502
ElasticNet,0.5308641975308642,0.2164429530201342
ElasticNet,0.5308641975308642,0.2168067226890756
ElasticNet,0.5308641975308642,0.2171717171717171
ElasticNet,0.5308641975308642,0.2175379426644182
ElasticNet,0.5267489711934157,0.2162162162162162
ElasticNet,0.522633744855967,0.2148900169204737
ElasticNet,0.5185185185185185,0.2135593220338983
ElasticNet,0.51440329218107,0.2122241086587436
ElasticNet,0.51440329218107,0.2125850340136054
ElasticNet,0.5102880658436214,0.211243611584327
ElasticNet,0.5102880658436214,0.2116040955631399
ElasticNet,0.5102880658436214,0.2119658119658119
ElasticNet,0.5061728395061729,0.2106164383561644
ElasticNet,0.5061728395061729,0.2109777015437393
ElasticNet,0.5061728395061729,0.211340206185567
ElasticNet,0.5020576131687243,0.2099827882960413
ElasticNet,0.4979423868312757,0.2086206896551724
ElasticNet,0.4979423868312757,0.2089810017271157
ElasticNet,0.4938271604938271,0.2076124567474048
ElasticNet,0.4938271604938271,0.2079722703639514
ElasticNet,0.4938271604938271,0.2083333333333333
ElasticNet,0.4938271604938271,0.208695652173913
ElasticNet,0.4938271604938271,0.2090592334494773
ElasticNet,0.4938271604938271,0.2094240837696335
ElasticNet,0.4938271604938271,0.2097902097902098
ElasticNet,0.4938271604938271,0.2101576182136602
ElasticNet,0.4938271604938271,0.2105263157894736
ElasticNet,0.4938271604938271,0.210896309314587
ElasticNet,0.4938271604938271,0.2112676056338028
ElasticNet,0.4938271604938271,0.2116402116402116
ElasticNet,0.4938271604938271,0.2120141342756183
ElasticNet,0.4938271604938271,0.2123893805309734
ElasticNet,0.4938271604938271,0.2127659574468085
ElasticNet,0.4938271604938271,0.2131438721136767
ElasticNet,0.4938271604938271,0.2135231316725978
ElasticNet,0.4938271604938271,0.213903743315508
ElasticNet,0.4938271604938271,0.2142857142857142
ElasticNet,0.4938271604938271,0.2146690518783542
ElasticNet,0.4938271604938271,0.2150537634408602
ElasticNet,0.4938271604938271,0.215439856373429
ElasticNet,0.4938271604938271,0.2158273381294964
ElasticNet,0.4938271604938271,0.2162162162162162
ElasticNet,0.4938271604938271,0.2166064981949458
ElasticNet,0.4938271604938271,0.2169981916817359
ElasticNet,0.4938271604938271,0.217391304347826
ElasticNet,0.4938271604938271,0.2177858439201452
ElasticNet,0.4897119341563786,0.2163636363636363
ElasticNet,0.4897119341563786,0.2167577413479053
ElasticNet,0.48559670781893,0.2153284671532846
ElasticNet,0.48559670781893,0.2157221206581352
ElasticNet,0.48559670781893,0.2161172161172161
ElasticNet,0.48559670781893,0.2165137614678899
ElasticNet,0.48559670781893,0.2169117647058823
ElasticNet,0.48559670781893,0.2173112338858195
ElasticNet,0.48559670781893,0.2177121771217712
ElasticNet,0.48559670781893,0.2181146025878003
ElasticNet,0.48559670781893,0.2185185185185185
ElasticNet,0.4814814814814814,0.2170686456400742
ElasticNet,0.4773662551440329,0.2156133828996282
ElasticNet,0.4773662551440329,0.2160148975791433
ElasticNet,0.4732510288065844,0.2145522388059701
ElasticNet,0.4732510288065844,0.2149532710280373
ElasticNet,0.4732510288065844,0.2153558052434457
ElasticNet,0.4732510288065844,0.2157598499061913
ElasticNet,0.4732510288065844,0.2161654135338346
ElasticNet,0.4732510288065844,0.2165725047080979
ElasticNet,0.4732510288065844,0.2169811320754717
ElasticNet,0.4732510288065844,0.217391304347826
ElasticNet,0.4732510288065844,0.2178030303030303
ElasticNet,0.4732510288065844,0.2182163187855787
ElasticNet,0.4732510288065844,0.2186311787072243
ElasticNet,0.4691358024691358,0.2171428571428571
ElasticNet,0.4691358024691358,0.2175572519083969
ElasticNet,0.4691358024691358,0.2179732313575526
ElasticNet,0.4650205761316872,0.2164750957854406
ElasticNet,0.4650205761316872,0.2168905950095969
ElasticNet,0.4650205761316872,0.2173076923076923
ElasticNet,0.4650205761316872,0.2177263969171483
ElasticNet,0.4650205761316872,0.2181467181467181
ElasticNet,0.4650205761316872,0.218568665377176
ElasticNet,0.4650205761316872,0.2189922480620155
ElasticNet,0.4650205761316872,0.2194174757281553
ElasticNet,0.4609053497942387,0.2178988326848249
ElasticNet,0.4609053497942387,0.2183235867446393
ElasticNet,0.4609053497942387,0.21875
ElasticNet,0.4567901234567901,0.2172211350293542
ElasticNet,0.4567901234567901,0.2176470588235294
ElasticNet,0.4567901234567901,0.2180746561886051
ElasticNet,0.4567901234567901,0.218503937007874
ElasticNet,0.4526748971193415,0.2169625246548323
ElasticNet,0.4526748971193415,0.217391304347826
ElasticNet,0.4526748971193415,0.2178217821782178
ElasticNet,0.448559670781893,0.2162698412698412
ElasticNet,0.448559670781893,0.2166998011928429
ElasticNet,0.448559670781893,0.2171314741035856
ElasticNet,0.4444444444444444,0.2155688622754491
ElasticNet,0.4403292181069959,0.214
ElasticNet,0.4362139917695473,0.2124248496993988
ElasticNet,0.4362139917695473,0.2128514056224899
ElasticNet,0.4362139917695473,0.2132796780684104
ElasticNet,0.4320987654320987,0.2116935483870967
ElasticNet,0.4320987654320987,0.2121212121212121
ElasticNet,0.4320987654320987,0.2125506072874494
ElasticNet,0.4279835390946502,0.2109533468559837
ElasticNet,0.4279835390946502,0.2113821138211382
ElasticNet,0.4279835390946502,0.2118126272912423
ElasticNet,0.4279835390946502,0.2122448979591836
ElasticNet,0.4279835390946502,0.2126789366053169
ElasticNet,0.4279835390946502,0.2131147540983606
ElasticNet,0.4238683127572016,0.2114989733059548
ElasticNet,0.419753086419753,0.2098765432098765
ElasticNet,0.419753086419753,0.2103092783505154
ElasticNet,0.419753086419753,0.2107438016528925
ElasticNet,0.419753086419753,0.2111801242236025
ElasticNet,0.4156378600823045,0.2095435684647303
ElasticNet,0.4156378600823045,0.20997920997921
ElasticNet,0.4156378600823045,0.2104166666666666
ElasticNet,0.4156378600823045,0.2108559498956158
ElasticNet,0.4156378600823045,0.2112970711297071
ElasticNet,0.4156378600823045,0.2117400419287211
ElasticNet,0.4156378600823045,0.2121848739495798
ElasticNet,0.4156378600823045,0.2126315789473684
ElasticNet,0.4156378600823045,0.2130801687763713
ElasticNet,0.4156378600823045,0.2135306553911205
ElasticNet,0.4156378600823045,0.2139830508474576
ElasticNet,0.4156378600823045,0.2144373673036093
ElasticNet,0.4156378600823045,0.2148936170212766
ElasticNet,0.4156378600823045,0.2153518123667377
ElasticNet,0.4156378600823045,0.2158119658119658
ElasticNet,0.4156378600823045,0.2162740899357601
ElasticNet,0.4156378600823045,0.2167381974248927
ElasticNet,0.4156378600823045,0.2172043010752688
ElasticNet,0.4156378600823045,0.2176724137931034
ElasticNet,0.411522633744856,0.2159827213822894
ElasticNet,0.411522633744856,0.2164502164502164
ElasticNet,0.411522633744856,0.2169197396963123
ElasticNet,0.411522633744856,0.217391304347826
ElasticNet,0.4074074074074074,0.2156862745098039
ElasticNet,0.4074074074074074,0.2161572052401746
ElasticNet,0.4074074074074074,0.2166301969365426
ElasticNet,0.4032921810699588,0.2149122807017544
ElasticNet,0.4032921810699588,0.2153846153846154
ElasticNet,0.3991769547325103,0.2136563876651982
ElasticNet,0.3991769547325103,0.2141280353200883
ElasticNet,0.3950617283950617,0.2123893805309734
ElasticNet,0.3950617283950617,0.212860310421286
ElasticNet,0.3950617283950617,0.2133333333333333
ElasticNet,0.3950617283950617,0.2138084632516703
ElasticNet,0.3909465020576131,0.2120535714285714
ElasticNet,0.3868312757201646,0.2102908277404921
ElasticNet,0.3868312757201646,0.210762331838565
ElasticNet,0.382716049382716,0.2089887640449438
ElasticNet,0.382716049382716,0.2094594594594594
ElasticNet,0.382716049382716,0.2099322799097065
ElasticNet,0.382716049382716,0.2104072398190045
ElasticNet,0.382716049382716,0.2108843537414966
ElasticNet,0.382716049382716,0.2113636363636363
ElasticNet,0.382716049382716,0.2118451025056947
ElasticNet,0.382716049382716,0.2123287671232876
ElasticNet,0.3786008230452675,0.2105263157894736
ElasticNet,0.3744855967078189,0.2087155963302752
ElasticNet,0.3744855967078189,0.2091954022988505
ElasticNet,0.3744855967078189,0.2096774193548387
ElasticNet,0.3744855967078189,0.2101616628175519
ElasticNet,0.3744855967078189,0.2106481481481481
ElasticNet,0.3744855967078189,0.2111368909512761
ElasticNet,0.3744855967078189,0.2116279069767442
ElasticNet,0.3744855967078189,0.2121212121212121
ElasticNet,0.3744855967078189,0.2126168224299065
ElasticNet,0.3744855967078189,0.2131147540983606
ElasticNet,0.3744855967078189,0.2136150234741784
ElasticNet,0.3744855967078189,0.2141176470588235
ElasticNet,0.3703703703703703,0.2122641509433962
ElasticNet,0.3703703703703703,0.2127659574468085
ElasticNet,0.3703703703703703,0.2132701421800948
ElasticNet,0.3703703703703703,0.2137767220902612
ElasticNet,0.3703703703703703,0.2142857142857142
ElasticNet,0.3662551440329218,0.2124105011933174
ElasticNet,0.3662551440329218,0.2129186602870813
ElasticNet,0.3621399176954732,0.211031175059952
ElasticNet,0.3621399176954732,0.2115384615384615
ElasticNet,0.3621399176954732,0.2120481927710843
ElasticNet,0.3621399176954732,0.2125603864734299
ElasticNet,0.3621399176954732,0.2130750605326876
ElasticNet,0.3621399176954732,0.2135922330097087
ElasticNet,0.3580246913580246,0.2116788321167883
ElasticNet,0.3539094650205761,0.2097560975609756
ElasticNet,0.3539094650205761,0.2102689486552567
ElasticNet,0.3539094650205761,0.2107843137254902
ElasticNet,0.3539094650205761,0.2113022113022113
ElasticNet,0.3539094650205761,0.2118226600985221
ElasticNet,0.3539094650205761,0.2123456790123457
ElasticNet,0.3539094650205761,0.2128712871287128
ElasticNet,0.3497942386831276,0.2109181141439206
ElasticNet,0.3497942386831276,0.2114427860696517
ElasticNet,0.345679012345679,0.2094763092269326
ElasticNet,0.345679012345679,0.21
ElasticNet,0.345679012345679,0.2105263157894736
ElasticNet,0.345679012345679,0.2110552763819095
ElasticNet,0.345679012345679,0.2115869017632241
ElasticNet,0.3415637860082304,0.2095959595959595
ElasticNet,0.3415637860082304,0.210126582278481
ElasticNet,0.3415637860082304,0.2106598984771573
ElasticNet,0.3415637860082304,0.2111959287531806
ElasticNet,0.3415637860082304,0.211734693877551
ElasticNet,0.3415637860082304,0.2122762148337595
ElasticNet,0.3415637860082304,0.2128205128205128
ElasticNet,0.3415637860082304,0.2133676092544987
ElasticNet,0.3415637860082304,0.2139175257731958
ElasticNet,0.3415637860082304,0.2144702842377261
ElasticNet,0.3415637860082304,0.2150259067357512
ElasticNet,0.3415637860082304,0.2155844155844155
ElasticNet,0.3415637860082304,0.2161458333333333
ElasticNet,0.3415637860082304,0.216710182767624
ElasticNet,0.3415637860082304,0.2172774869109947
ElasticNet,0.3415637860082304,0.2178477690288714
ElasticNet,0.3415637860082304,0.2184210526315789
ElasticNet,0.3415637860082304,0.2189973614775725
ElasticNet,0.3415637860082304,0.2195767195767195
ElasticNet,0.3415637860082304,0.2201591511936339
ElasticNet,0.3415637860082304,0.2207446808510638
ElasticNet,0.3374485596707819,0.2186666666666666
ElasticNet,0.3333333333333333,0.2165775401069518
ElasticNet,0.3333333333333333,0.2171581769436997
ElasticNet,0.3333333333333333,0.2177419354838709
ElasticNet,0.3333333333333333,0.2183288409703504
ElasticNet,0.3333333333333333,0.2189189189189189
ElasticNet,0.3333333333333333,0.2195121951219512
ElasticNet,0.3333333333333333,0.2201086956521739
ElasticNet,0.3333333333333333,0.220708446866485
ElasticNet,0.3292181069958848,0.2185792349726776
ElasticNet,0.3292181069958848,0.2191780821917808
ElasticNet,0.3292181069958848,0.2197802197802197
ElasticNet,0.3292181069958848,0.2203856749311294
ElasticNet,0.3292181069958848,0.2209944751381215
ElasticNet,0.3292181069958848,0.2216066481994459
ElasticNet,0.3292181069958848,0.2222222222222222
ElasticNet,0.3292181069958848,0.2228412256267409
ElasticNet,0.3292181069958848,0.2234636871508379
ElasticNet,0.3292181069958848,0.2240896358543417
ElasticNet,0.3292181069958848,0.2247191011235955
ElasticNet,0.3251028806584362,0.2225352112676056
ElasticNet,0.3251028806584362,0.2231638418079096
ElasticNet,0.3251028806584362,0.2237960339943343
ElasticNet,0.3251028806584362,0.2244318181818181
ElasticNet,0.3251028806584362,0.225071225071225
ElasticNet,0.3209876543209876,0.2228571428571428
ElasticNet,0.3209876543209876,0.2234957020057306
ElasticNet,0.3168724279835391,0.2212643678160919
ElasticNet,0.3168724279835391,0.2219020172910663
ElasticNet,0.3127572016460905,0.2196531791907514
ElasticNet,0.3127572016460905,0.2202898550724637
ElasticNet,0.3127572016460905,0.2209302325581395
ElasticNet,0.3127572016460905,0.2215743440233236
ElasticNet,0.3127572016460905,0.2222222222222222
ElasticNet,0.3127572016460905,0.2228739002932551
ElasticNet,0.3127572016460905,0.2235294117647059
ElasticNet,0.3127572016460905,0.2241887905604719
ElasticNet,0.3086419753086419,0.2218934911242603
ElasticNet,0.3045267489711934,0.2195845697329377
ElasticNet,0.3045267489711934,0.2202380952380952
ElasticNet,0.3045267489711934,0.2208955223880597
ElasticNet,0.3045267489711934,0.2215568862275449
ElasticNet,0.3045267489711934,0.2222222222222222
ElasticNet,0.3045267489711934,0.2228915662650602
ElasticNet,0.3004115226337449,0.2205438066465256
ElasticNet,0.3004115226337449,0.2212121212121212
ElasticNet,0.3004115226337449,0.2218844984802431
ElasticNet,0.3004115226337449,0.2225609756097561
ElasticNet,0.3004115226337449,0.2232415902140672
ElasticNet,0.3004115226337449,0.2239263803680981
ElasticNet,0.3004115226337449,0.2246153846153846
ElasticNet,0.2962962962962963,0.2222222222222222
ElasticNet,0.2921810699588477,0.2198142414860681
ElasticNet,0.2880658436213992,0.217391304347826
ElasticNet,0.2839506172839506,0.2149532710280373
ElasticNet,0.2839506172839506,0.215625
ElasticNet,0.279835390946502,0.2131661442006269
ElasticNet,0.2757201646090535,0.210691823899371
ElasticNet,0.2757201646090535,0.2113564668769716
ElasticNet,0.2757201646090535,0.2120253164556962
ElasticNet,0.2757201646090535,0.2126984126984127
ElasticNet,0.2757201646090535,0.2133757961783439
ElasticNet,0.2716049382716049,0.2108626198083067
ElasticNet,0.2716049382716049,0.2115384615384615
ElasticNet,0.2716049382716049,0.2122186495176848
ElasticNet,0.2716049382716049,0.2129032258064516
ElasticNet,0.2716049382716049,0.2135922330097087
ElasticNet,0.2716049382716049,0.2142857142857142
ElasticNet,0.2716049382716049,0.2149837133550488
ElasticNet,0.2716049382716049,0.2156862745098039
ElasticNet,0.2674897119341564,0.2131147540983606
ElasticNet,0.2674897119341564,0.2138157894736842
ElasticNet,0.2633744855967078,0.2112211221122112
ElasticNet,0.2633744855967078,0.2119205298013245
ElasticNet,0.2592592592592592,0.2093023255813953
ElasticNet,0.2592592592592592,0.21
ElasticNet,0.2592592592592592,0.2107023411371237
ElasticNet,0.2592592592592592,0.2114093959731543
ElasticNet,0.2592592592592592,0.2121212121212121
ElasticNet,0.2592592592592592,0.2128378378378378
ElasticNet,0.2592592592592592,0.2135593220338983
ElasticNet,0.2592592592592592,0.2142857142857142
ElasticNet,0.2551440329218107,0.2116040955631399
ElasticNet,0.2551440329218107,0.2123287671232876
ElasticNet,0.2551440329218107,0.2130584192439862
ElasticNet,0.2551440329218107,0.2137931034482758
ElasticNet,0.2551440329218107,0.2145328719723183
ElasticNet,0.2551440329218107,0.2152777777777778
ElasticNet,0.2551440329218107,0.2160278745644599
ElasticNet,0.2510288065843621,0.2132867132867132
ElasticNet,0.2510288065843621,0.2140350877192982
ElasticNet,0.2510288065843621,0.2147887323943662
ElasticNet,0.2510288065843621,0.215547703180212
ElasticNet,0.2510288065843621,0.2163120567375886
ElasticNet,0.2510288065843621,0.2170818505338078
ElasticNet,0.2510288065843621,0.2178571428571428
ElasticNet,0.2510288065843621,0.2186379928315412
ElasticNet,0.2510288065843621,0.2194244604316546
ElasticNet,0.2510288065843621,0.2202166064981949
ElasticNet,0.2510288065843621,0.2210144927536232
ElasticNet,0.2510288065843621,0.2218181818181818
ElasticNet,0.2510288065843621,0.2226277372262773
ElasticNet,0.2469135802469135,0.2197802197802197
ElasticNet,0.2469135802469135,0.2205882352941176
ElasticNet,0.2469135802469135,0.2214022140221402
ElasticNet,0.2469135802469135,0.2222222222222222
ElasticNet,0.2469135802469135,0.2230483271375464
ElasticNet,0.2469135802469135,0.2238805970149253
ElasticNet,0.2469135802469135,0.2247191011235955
ElasticNet,0.2469135802469135,0.225563909774436
ElasticNet,0.2469135802469135,0.2264150943396226
ElasticNet,0.242798353909465,0.2234848484848484
ElasticNet,0.242798353909465,0.2243346007604562
ElasticNet,0.242798353909465,0.2251908396946564
ElasticNet,0.2386831275720164,0.2222222222222222
ElasticNet,0.2386831275720164,0.2230769230769231
ElasticNet,0.2386831275720164,0.2239382239382239
ElasticNet,0.2386831275720164,0.2248062015503876
ElasticNet,0.2386831275720164,0.22568093385214
ElasticNet,0.2386831275720164,0.2265625
ElasticNet,0.2386831275720164,0.2274509803921568
ElasticNet,0.2386831275720164,0.2283464566929134
ElasticNet,0.2345679012345679,0.225296442687747
ElasticNet,0.2304526748971193,0.2222222222222222
ElasticNet,0.2304526748971193,0.2231075697211155
ElasticNet,0.2304526748971193,0.224
ElasticNet,0.2304526748971193,0.2248995983935743
ElasticNet,0.2304526748971193,0.2258064516129032
ElasticNet,0.2263374485596707,0.2226720647773279
ElasticNet,0.2263374485596707,0.2235772357723577
ElasticNet,0.2222222222222222,0.2204081632653061
ElasticNet,0.2222222222222222,0.221311475409836
ElasticNet,0.2222222222222222,0.2222222222222222
ElasticNet,0.2222222222222222,0.2231404958677686
ElasticNet,0.2222222222222222,0.2240663900414937
ElasticNet,0.2222222222222222,0.225
ElasticNet,0.2222222222222222,0.2259414225941422
ElasticNet,0.2222222222222222,0.226890756302521
ElasticNet,0.2222222222222222,0.2278481012658227
ElasticNet,0.2181069958847736,0.2245762711864407
ElasticNet,0.2181069958847736,0.225531914893617
ElasticNet,0.2139917695473251,0.2222222222222222
ElasticNet,0.2098765432098765,0.2188841201716738
ElasticNet,0.2098765432098765,0.2198275862068965
ElasticNet,0.205761316872428,0.2164502164502164
ElasticNet,0.205761316872428,0.217391304347826
ElasticNet,0.205761316872428,0.2183406113537118
ElasticNet,0.205761316872428,0.219298245614035
ElasticNet,0.205761316872428,0.2202643171806167
ElasticNet,0.205761316872428,0.2212389380530973
ElasticNet,0.205761316872428,0.2222222222222222
ElasticNet,0.205761316872428,0.2232142857142857
ElasticNet,0.205761316872428,0.2242152466367713
ElasticNet,0.2016460905349794,0.2207207207207207
ElasticNet,0.1975308641975308,0.2171945701357466
ElasticNet,0.1975308641975308,0.2181818181818181
ElasticNet,0.1975308641975308,0.2191780821917808
ElasticNet,0.1975308641975308,0.2201834862385321
ElasticNet,0.1934156378600823,0.216589861751152
ElasticNet,0.1893004115226337,0.2129629629629629
ElasticNet,0.1893004115226337,0.213953488372093
ElasticNet,0.1893004115226337,0.2149532710280373
ElasticNet,0.1893004115226337,0.215962441314554
ElasticNet,0.1893004115226337,0.2169811320754717
ElasticNet,0.1893004115226337,0.2180094786729857
ElasticNet,0.1893004115226337,0.219047619047619
ElasticNet,0.1893004115226337,0.2200956937799043
ElasticNet,0.1893004115226337,0.2211538461538461
ElasticNet,0.1893004115226337,0.2222222222222222
ElasticNet,0.1851851851851851,0.2184466019417475
ElasticNet,0.1851851851851851,0.2195121951219512
ElasticNet,0.1851851851851851,0.2205882352941176
ElasticNet,0.1851851851851851,0.2216748768472906
ElasticNet,0.1851851851851851,0.2227722772277227
ElasticNet,0.1851851851851851,0.2238805970149253
ElasticNet,0.1851851851851851,0.225
ElasticNet,0.1851851851851851,0.2261306532663316
ElasticNet,0.1851851851851851,0.2272727272727272
ElasticNet,0.1851851851851851,0.2284263959390862
ElasticNet,0.1851851851851851,0.2295918367346938
ElasticNet,0.1851851851851851,0.2307692307692307
ElasticNet,0.1810699588477366,0.2268041237113402
ElasticNet,0.1810699588477366,0.2279792746113989
ElasticNet,0.1810699588477366,0.2291666666666666
ElasticNet,0.1810699588477366,0.2303664921465968
ElasticNet,0.1810699588477366,0.231578947368421
ElasticNet,0.1810699588477366,0.2328042328042328
ElasticNet,0.1810699588477366,0.2340425531914893
ElasticNet,0.1810699588477366,0.2352941176470588
ElasticNet,0.1810699588477366,0.2365591397849462
ElasticNet,0.1810699588477366,0.2378378378378378
ElasticNet,0.176954732510288,0.233695652173913
ElasticNet,0.1728395061728395,0.2295081967213114
ElasticNet,0.1728395061728395,0.2307692307692307
ElasticNet,0.1728395061728395,0.2320441988950276
ElasticNet,0.1728395061728395,0.2333333333333333
ElasticNet,0.1728395061728395,0.2346368715083799
ElasticNet,0.1728395061728395,0.2359550561797752
ElasticNet,0.1728395061728395,0.2372881355932203
ElasticNet,0.1687242798353909,0.2329545454545454
ElasticNet,0.1687242798353909,0.2342857142857143
ElasticNet,0.1646090534979424,0.2298850574712643
ElasticNet,0.1646090534979424,0.2312138728323699
ElasticNet,0.1646090534979424,0.2325581395348837
ElasticNet,0.1604938271604938,0.2280701754385964
ElasticNet,0.1604938271604938,0.2294117647058823
ElasticNet,0.1604938271604938,0.2307692307692307
ElasticNet,0.1604938271604938,0.2321428571428571
ElasticNet,0.1604938271604938,0.2335329341317365
ElasticNet,0.1604938271604938,0.2349397590361445
ElasticNet,0.1604938271604938,0.2363636363636363
ElasticNet,0.1604938271604938,0.2378048780487804
ElasticNet,0.1604938271604938,0.2392638036809816
ElasticNet,0.1604938271604938,0.2407407407407407
ElasticNet,0.1604938271604938,0.2422360248447205
ElasticNet,0.1563786008230452,0.2375
ElasticNet,0.1563786008230452,0.2389937106918239
ElasticNet,0.1563786008230452,0.240506329113924
ElasticNet,0.1563786008230452,0.2420382165605095
ElasticNet,0.1563786008230452,0.2435897435897435
ElasticNet,0.1563786008230452,0.2451612903225806
ElasticNet,0.1522633744855967,0.2402597402597402
ElasticNet,0.1522633744855967,0.2418300653594771
ElasticNet,0.1522633744855967,0.2434210526315789
ElasticNet,0.1481481481481481,0.23841059602649
ElasticNet,0.1440329218106996,0.2333333333333333
ElasticNet,0.139917695473251,0.2281879194630872
ElasticNet,0.139917695473251,0.2297297297297297
ElasticNet,0.139917695473251,0.2312925170068027
ElasticNet,0.139917695473251,0.2328767123287671
ElasticNet,0.139917695473251,0.2344827586206896
ElasticNet,0.139917695473251,0.2361111111111111
ElasticNet,0.139917695473251,0.2377622377622377
ElasticNet,0.139917695473251,0.2394366197183098
ElasticNet,0.139917695473251,0.2411347517730496
ElasticNet,0.139917695473251,0.2428571428571428
ElasticNet,0.1358024691358024,0.237410071942446
ElasticNet,0.1316872427983539,0.2318840579710145
ElasticNet,0.1316872427983539,0.2335766423357664
ElasticNet,0.1316872427983539,0.2352941176470588
ElasticNet,0.1316872427983539,0.237037037037037
ElasticNet,0.1316872427983539,0.2388059701492537
ElasticNet,0.1275720164609053,0.2330827067669172
ElasticNet,0.1275720164609053,0.2348484848484848
ElasticNet,0.1234567901234567,0.2290076335877862
ElasticNet,0.1234567901234567,0.2307692307692307
ElasticNet,0.1234567901234567,0.2325581395348837
ElasticNet,0.1234567901234567,0.234375
ElasticNet,0.1234567901234567,0.2362204724409448
ElasticNet,0.1234567901234567,0.238095238095238
ElasticNet,0.1234567901234567,0.24
ElasticNet,0.1234567901234567,0.2419354838709677
ElasticNet,0.1193415637860082,0.2357723577235772
ElasticNet,0.1152263374485596,0.2295081967213114
ElasticNet,0.1152263374485596,0.2314049586776859
ElasticNet,0.1152263374485596,0.2333333333333333
ElasticNet,0.1152263374485596,0.2352941176470588
ElasticNet,0.1152263374485596,0.2372881355932203
ElasticNet,0.1152263374485596,0.2393162393162393
ElasticNet,0.1152263374485596,0.2413793103448276
ElasticNet,0.1111111111111111,0.2347826086956521
ElasticNet,0.1111111111111111,0.2368421052631578
ElasticNet,0.1111111111111111,0.2389380530973451
ElasticNet,0.1111111111111111,0.2410714285714285
ElasticNet,0.1069958847736625,0.2342342342342342
ElasticNet,0.102880658436214,0.2272727272727272
ElasticNet,0.102880658436214,0.2293577981651376
ElasticNet,0.102880658436214,0.2314814814814814
ElasticNet,0.102880658436214,0.2336448598130841
ElasticNet,0.102880658436214,0.2358490566037736
ElasticNet,0.102880658436214,0.238095238095238
ElasticNet,0.0987654320987654,0.2307692307692307
ElasticNet,0.0987654320987654,0.233009708737864
ElasticNet,0.0987654320987654,0.2352941176470588
ElasticNet,0.0946502057613168,0.2277227722772277
ElasticNet,0.0946502057613168,0.23
ElasticNet,0.0946502057613168,0.2323232323232323
ElasticNet,0.0946502057613168,0.2346938775510204
ElasticNet,0.0905349794238683,0.2268041237113402
ElasticNet,0.0905349794238683,0.2291666666666666
ElasticNet,0.0864197530864197,0.2210526315789473
ElasticNet,0.0864197530864197,0.2234042553191489
ElasticNet,0.0864197530864197,0.2258064516129032
ElasticNet,0.0823045267489712,0.217391304347826
ElasticNet,0.0781893004115226,0.2087912087912088
ElasticNet,0.0781893004115226,0.2111111111111111
ElasticNet,0.0781893004115226,0.2134831460674157
ElasticNet,0.0781893004115226,0.2159090909090909
ElasticNet,0.0781893004115226,0.2183908045977011
ElasticNet,0.074074074074074,0.2093023255813953
ElasticNet,0.074074074074074,0.2117647058823529
ElasticNet,0.0699588477366255,0.2023809523809523
ElasticNet,0.0699588477366255,0.2048192771084337
ElasticNet,0.0699588477366255,0.2073170731707317
ElasticNet,0.0699588477366255,0.2098765432098765
ElasticNet,0.0699588477366255,0.2125
ElasticNet,0.0699588477366255,0.2151898734177215
ElasticNet,0.0699588477366255,0.2179487179487179
ElasticNet,0.0699588477366255,0.2207792207792207
ElasticNet,0.0699588477366255,0.2236842105263158
ElasticNet,0.0699588477366255,0.2266666666666666
ElasticNet,0.0699588477366255,0.2297297297297297
ElasticNet,0.0658436213991769,0.2191780821917808
ElasticNet,0.0617283950617283,0.2083333333333333
ElasticNet,0.0576131687242798,0.1971830985915492
ElasticNet,0.0576131687242798,0.2
ElasticNet,0.0576131687242798,0.2028985507246377
ElasticNet,0.0534979423868312,0.1911764705882352
ElasticNet,0.0534979423868312,0.1940298507462686
ElasticNet,0.0493827160493827,0.1818181818181818
ElasticNet,0.0452674897119341,0.1692307692307692
ElasticNet,0.0452674897119341,0.171875
ElasticNet,0.0452674897119341,0.1746031746031746
ElasticNet,0.0411522633744856,0.1612903225806451
ElasticNet,0.037037037037037,0.1475409836065573
ElasticNet,0.0329218106995884,0.1333333333333333
ElasticNet,0.0329218106995884,0.135593220338983
ElasticNet,0.0329218106995884,0.1379310344827586
ElasticNet,0.0329218106995884,0.1403508771929824
ElasticNet,0.0329218106995884,0.1428571428571428
ElasticNet,0.0329218106995884,0.1454545454545454
ElasticNet,0.0329218106995884,0.1481481481481481
ElasticNet,0.0288065843621399,0.1320754716981132
ElasticNet,0.0288065843621399,0.1346153846153846
ElasticNet,0.0288065843621399,0.1372549019607843
ElasticNet,0.0246913580246913,0.12
ElasticNet,0.0246913580246913,0.1224489795918367
ElasticNet,0.0205761316872428,0.1041666666666666
ElasticNet,0.0205761316872428,0.1063829787234042
ElasticNet,0.0205761316872428,0.108695652173913
ElasticNet,0.0205761316872428,0.1111111111111111
ElasticNet,0.0205761316872428,0.1136363636363636
ElasticNet,0.0205761316872428,0.1162790697674418
ElasticNet,0.0205761316872428,0.119047619047619
ElasticNet,0.0205761316872428,0.1219512195121951
ElasticNet,0.0205761316872428,0.125
ElasticNet,0.0205761316872428,0.1282051282051282
ElasticNet,0.0164609053497942,0.1052631578947368
ElasticNet,0.0164609053497942,0.1081081081081081
ElasticNet,0.0164609053497942,0.1111111111111111
ElasticNet,0.0164609053497942,0.1142857142857142
ElasticNet,0.0164609053497942,0.1176470588235294
ElasticNet,0.0164609053497942,0.1212121212121212
ElasticNet,0.0164609053497942,0.125
ElasticNet,0.0164609053497942,0.1290322580645161
ElasticNet,0.0123456790123456,0.1
ElasticNet,0.0123456790123456,0.1034482758620689
ElasticNet,0.0123456790123456,0.1071428571428571
ElasticNet,0.0123456790123456,0.1111111111111111
ElasticNet,0.0123456790123456,0.1153846153846153
ElasticNet,0.0123456790123456,0.12
ElasticNet,0.0123456790123456,0.125
ElasticNet,0.0123456790123456,0.1304347826086956
ElasticNet,0.0123456790123456,0.1363636363636363
ElasticNet,0.0082304526748971,0.0952380952380952
ElasticNet,0.0082304526748971,0.1
ElasticNet,0.0082304526748971,0.1052631578947368
ElasticNet,0.0082304526748971,0.1111111111111111
ElasticNet,0.0082304526748971,0.1176470588235294
ElasticNet,0.0082304526748971,0.125
ElasticNet,0.0082304526748971,0.1333333333333333
ElasticNet,0.0082304526748971,0.1428571428571428
ElasticNet,0.0082304526748971,0.1538461538461538
ElasticNet,0.0082304526748971,0.1666666666666666
ElasticNet,0.0082304526748971,0.1818181818181818
ElasticNet,0.0082304526748971,0.2
ElasticNet,0.0082304526748971,0.2222222222222222
ElasticNet,0.0082304526748971,0.25
ElasticNet,0.0082304526748971,0.2857142857142857
ElasticNet,0.0082304526748971,0.3333333333333333
ElasticNet,0.0082304526748971,0.4
ElasticNet,0.0082304526748971,0.5
ElasticNet,0.0041152263374485,0.3333333333333333
ElasticNet,0.0041152263374485,0.5
ElasticNet,0.0,0.0
ElasticNet,0.0,1.0
HistGB,1.0,0.117391304347826
HistGB,1.0,0.1174480425326244
HistGB,1.0,0.1175048355899419
HistGB,1.0,0.1175616835994194
HistGB,1.0,0.1176185866408518
HistGB,1.0,0.1176755447941888
HistGB,1.0,0.1177325581395348
HistGB,1.0,0.1177896267571497
HistGB,1.0,0.117846750727449
HistGB,1.0,0.1179039301310043
HistGB,1.0,0.1179611650485436
HistGB,1.0,0.1180184555609519
HistGB,1.0,0.1180758017492711
HistGB,1.0,0.118133203694701
HistGB,1.0,0.1181906614785992
HistGB,1.0,0.1182481751824817
HistGB,1.0,0.1183057448880233
HistGB,1.0,0.1183633706770579
HistGB,1.0,0.1184210526315789
HistGB,1.0,0.1184787908337396
HistGB,1.0,0.1185365853658536
HistGB,1.0,0.1185944363103953
HistGB,1.0,0.11865234375
HistGB,1.0,0.1187103077674645
HistGB,1.0,0.1187683284457478
HistGB,1.0,0.1188264058679706
HistGB,1.0,0.1188845401174168
HistGB,1.0,0.118942731277533
HistGB,1.0,0.1190009794319294
HistGB,1.0,0.1190592846643802
HistGB,1.0,0.1191176470588235
HistGB,1.0,0.1191760666993624
HistGB,1.0,0.1192345436702649
HistGB,1.0,0.1192930780559646
HistGB,1.0,0.1193516699410609
HistGB,1.0,0.1194103194103194
HistGB,1.0,0.1194690265486725
HistGB,1.0,0.1195277914412198
HistGB,1.0,0.1195866141732283
HistGB,1.0,0.1196454948301329
HistGB,1.0,0.1197044334975369
HistGB,1.0,0.1197634302612124
HistGB,1.0,0.1198224852071005
HistGB,1.0,0.1198815984213122
HistGB,1.0,0.1199407699901283
HistGB,1.0,0.12
HistGB,1.0,0.1200592885375494
HistGB,1.0,0.1201186356895699
HistGB,1.0,0.1201780415430267
HistGB,1.0,0.1202375061850569
HistGB,1.0,0.1202970297029702
HistGB,1.0,0.1203566121842496
HistGB,1.0,0.120416253716551
HistGB,1.0,0.1204759543877045
HistGB,1.0,0.1205357142857142
HistGB,1.0,0.1205955334987593
HistGB,1.0,0.1206554121151936
HistGB,1.0,0.1207153502235469
HistGB,1.0,0.1207753479125248
HistGB,1.0,0.1208354052710094
HistGB,1.0,0.1208955223880597
HistGB,1.0,0.1209556993529119
HistGB,1.0,0.12101593625498
HistGB,1.0,0.1210762331838565
HistGB,1.0,0.121136590229312
HistGB,1.0,0.1211970074812967
HistGB,1.0,0.1212574850299401
HistGB,1.0,0.1213180229655516
HistGB,1.0,0.1213786213786213
HistGB,1.0,0.12143928035982
HistGB,1.0,0.1215
HistGB,1.0,0.121560780390195
HistGB,1.0,0.1216216216216216
HistGB,1.0,0.1216825237856785
HistGB,1.0,0.1217434869739478
HistGB,1.0,0.1218045112781954
HistGB,1.0,0.1218655967903711
HistGB,1.0,0.1219267436026091
HistGB,1.0,0.1219879518072289
HistGB,1.0,0.1220492214967353
HistGB,0.9958847736625516,0.121608040201005
HistGB,0.9958847736625516,0.1216691804927099
HistGB,0.9958847736625516,0.1217303822937625
HistGB,0.9958847736625516,0.1217916456970307
HistGB,0.9958847736625516,0.1218529707955689
HistGB,0.9958847736625516,0.1219143576826196
HistGB,0.9958847736625516,0.1219758064516129
HistGB,0.9958847736625516,0.1220373171961674
HistGB,0.9958847736625516,0.1220988900100908
HistGB,0.9958847736625516,0.1221605249873801
HistGB,0.9958847736625516,0.1222222222222222
HistGB,0.9958847736625516,0.1222839818089944
HistGB,0.9958847736625516,0.1223458038422649
HistGB,0.9958847736625516,0.1224076884167931
HistGB,0.9958847736625516,0.1224696356275303
HistGB,0.9958847736625516,0.1225316455696202
HistGB,0.9958847736625516,0.1225937183383991
HistGB,0.9958847736625516,0.1226558540293968
HistGB,0.9958847736625516,0.1227180527383367
HistGB,0.9958847736625516,0.1227803145611364
HistGB,0.9958847736625516,0.1228426395939086
HistGB,0.9958847736625516,0.1229050279329608
HistGB,0.9958847736625516,0.1229674796747967
HistGB,0.9958847736625516,0.1230299949161159
HistGB,0.9958847736625516,0.1230925737538148
HistGB,0.9958847736625516,0.1231552162849872
HistGB,0.9958847736625516,0.1232179226069246
HistGB,0.9958847736625516,0.1232806928171166
HistGB,0.9917695473251028,0.1228338430173292
HistGB,0.9917695473251028,0.1228964813870474
HistGB,0.9917695473251028,0.1229591836734693
HistGB,0.9917695473251028,0.1230219499744767
HistGB,0.9917695473251028,0.1230847803881511
HistGB,0.9917695473251028,0.1231476750127746
HistGB,0.9917695473251028,0.1232106339468302
HistGB,0.9917695473251028,0.1232736572890025
HistGB,0.9917695473251028,0.123336745138178
HistGB,0.9917695473251028,0.1233998975934459
HistGB,0.9917695473251028,0.1234631147540983
HistGB,0.9917695473251028,0.1235263967196309
HistGB,0.9917695473251028,0.1235897435897435
HistGB,0.9917695473251028,0.1236531554643406
HistGB,0.9917695473251028,0.1237166324435318
HistGB,0.9917695473251028,0.1237801746276322
HistGB,0.9917695473251028,0.1238437821171634
HistGB,0.9917695473251028,0.1239074550128534
HistGB,0.9917695473251028,0.1239711934156378
HistGB,0.9917695473251028,0.1240349974266598
HistGB,0.9917695473251028,0.1240988671472708
HistGB,0.9917695473251028,0.1241628026790314
HistGB,0.9917695473251028,0.1242268041237113
HistGB,0.9917695473251028,0.1242908715832903
HistGB,0.9917695473251028,0.1243550051599587
HistGB,0.9917695473251028,0.1244192049561177
HistGB,0.9917695473251028,0.1244834710743801
HistGB,0.9917695473251028,0.124547803617571
HistGB,0.9917695473251028,0.124612202688728
HistGB,0.9917695473251028,0.1246766683911019
HistGB,0.9917695473251028,0.1247412008281573
HistGB,0.9917695473251028,0.1248058001035732
HistGB,0.9917695473251028,0.1248704663212435
HistGB,0.9917695473251028,0.1249351995852773
HistGB,0.9917695473251028,0.125
HistGB,0.9917695473251028,0.1250648676699532
HistGB,0.9917695473251028,0.1251298026998961
HistGB,0.9917695473251028,0.1251948051948052
HistGB,0.9917695473251028,0.1252598752598752
HistGB,0.9917695473251028,0.12532501300052
HistGB,0.9917695473251028,0.1253902185223725
HistGB,0.9917695473251028,0.1254554919312858
HistGB,0.9917695473251028,0.1255208333333333
HistGB,0.9917695473251028,0.1255862428348098
HistGB,0.9917695473251028,0.1256517205422315
HistGB,0.9917695473251028,0.1257172665623369
HistGB,0.9917695473251028,0.1257828810020876
HistGB,0.9917695473251028,0.1258485639686684
HistGB,0.9917695473251028,0.1259143155694879
HistGB,0.9917695473251028,0.1259801359121798
HistGB,0.9917695473251028,0.1260460251046025
HistGB,0.9917695473251028,0.1261119832548404
HistGB,0.9917695473251028,0.1261780104712042
HistGB,0.9917695473251028,0.1262441068622315
HistGB,0.9917695473251028,0.1263102725366876
HistGB,0.9917695473251028,0.1263765076035658
HistGB,0.9917695473251028,0.1264428121720881
HistGB,0.9917695473251028,0.126509186351706
HistGB,0.9917695473251028,0.1265756302521008
HistGB,0.9917695473251028,0.1266421439831844
HistGB,0.9917695473251028,0.1267087276550998
HistGB,0.9876543209876544,0.1262493424513414
HistGB,0.9876543209876544,0.1263157894736842
HistGB,0.9876543209876544,0.1263823064770932
HistGB,0.9876543209876544,0.1264488935721812
HistGB,0.9876543209876544,0.1265155508697944
HistGB,0.9876543209876544,0.1265822784810126
HistGB,0.9876543209876544,0.1266490765171504
HistGB,0.9876543209876544,0.1267159450897571
HistGB,0.9876543209876544,0.126782884310618
HistGB,0.9876543209876544,0.1268498942917547
HistGB,0.9876543209876544,0.1269169751454257
HistGB,0.9876543209876544,0.1269841269841269
HistGB,0.9876543209876544,0.1270513499205929
HistGB,0.9876543209876544,0.1271186440677966
HistGB,0.9876543209876544,0.1271860095389507
HistGB,0.9876543209876544,0.1272534464475079
HistGB,0.9876543209876544,0.1273209549071618
HistGB,0.9876543209876544,0.1273885350318471
HistGB,0.9876543209876544,0.1274561869357408
HistGB,0.9876543209876544,0.1275239107332625
HistGB,0.9876543209876544,0.1275917065390749
HistGB,0.9876543209876544,0.1276595744680851
HistGB,0.9876543209876544,0.1277275146354443
HistGB,0.9876543209876544,0.1277955271565495
HistGB,0.9876543209876544,0.1278636121470431
HistGB,0.9876543209876544,0.1279317697228145
HistGB,0.9835390946502056,0.1274666666666666
HistGB,0.9835390946502056,0.1275346851654215
HistGB,0.9835390946502056,0.1276027762947143
HistGB,0.9835390946502056,0.1276709401709401
HistGB,0.9835390946502056,0.1277391769107429
HistGB,0.9835390946502056,0.127807486631016
HistGB,0.9835390946502056,0.1278758694489031
HistGB,0.9835390946502056,0.1279443254817987
HistGB,0.9835390946502056,0.1280128548473487
HistGB,0.9835390946502056,0.1280814576634512
HistGB,0.9835390946502056,0.1281501340482573
HistGB,0.9835390946502056,0.1282188841201716
HistGB,0.9835390946502056,0.1282877079978529
HistGB,0.9835390946502056,0.1283566058002148
HistGB,0.9794238683127572,0.1278882321332617
HistGB,0.9794238683127572,0.1279569892473118
HistGB,0.9794238683127572,0.1280258203335126
HistGB,0.9794238683127572,0.1280947255113024
HistGB,0.9753086419753086,0.1276252019386106
HistGB,0.9753086419753086,0.1276939655172413
HistGB,0.9753086419753086,0.1277628032345013
HistGB,0.9753086419753086,0.127831715210356
HistGB,0.9753086419753086,0.1279007015650297
HistGB,0.9753086419753086,0.1279697624190064
HistGB,0.9753086419753086,0.1280388978930308
HistGB,0.9753086419753086,0.1281081081081081
HistGB,0.9753086419753086,0.1281773931855056
HistGB,0.9753086419753086,0.1282467532467532
HistGB,0.9753086419753086,0.1283161884136437
HistGB,0.97119341563786,0.1278439869989165
HistGB,0.97119341563786,0.1279132791327913
HistGB,0.97119341563786,0.1279826464208243
HistGB,0.97119341563786,0.1280520889853499
HistGB,0.97119341563786,0.1281216069489685
HistGB,0.97119341563786,0.1281912004345464
HistGB,0.97119341563786,0.1282608695652174
HistGB,0.9670781893004116,0.1277868406742795
HistGB,0.9629629629629628,0.1273122959738846
HistGB,0.9629629629629628,0.1273816004354926
HistGB,0.9629629629629628,0.1274509803921568
HistGB,0.9629629629629628,0.1275204359673024
HistGB,0.9629629629629628,0.1275899672846237
HistGB,0.9629629629629628,0.1276595744680851
HistGB,0.9629629629629628,0.1277292576419214
HistGB,0.9629629629629628,0.127799016930639
HistGB,0.9629629629629628,0.1278688524590163
HistGB,0.9629629629629628,0.1279387643521049
HistGB,0.9629629629629628,0.1280087527352297
HistGB,0.9629629629629628,0.1280788177339901
HistGB,0.9629629629629628,0.1281489594742606
HistGB,0.9629629629629628,0.1282191780821917
HistGB,0.9629629629629628,0.1282894736842105
HistGB,0.9629629629629628,0.1283598464070214
HistGB,0.9629629629629628,0.128430296377607
HistGB,0.9629629629629628,0.128500823723229
HistGB,0.9629629629629628,0.1285714285714285
HistGB,0.9629629629629628,0.1286421110500274
HistGB,0.9629629629629628,0.1287128712871287
HistGB,0.9629629629629628,0.1287837094111172
HistGB,0.9629629629629628,0.1288546255506608
HistGB,0.9629629629629628,0.1289256198347107
HistGB,0.9629629629629628,0.1289966923925027
HistGB,0.9629629629629628,0.1290678433535576
HistGB,0.9629629629629628,0.1291390728476821
HistGB,0.9629629629629628,0.1292103810049696
HistGB,0.9629629629629628,0.1292817679558011
HistGB,0.9629629629629628,0.1293532338308457
HistGB,0.9629629629629628,0.1294247787610619
HistGB,0.9629629629629628,0.1294964028776978
HistGB,0.9629629629629628,0.1295681063122923
HistGB,0.9629629629629628,0.1296398891966759
HistGB,0.9629629629629628,0.1297117516629711
HistGB,0.9629629629629628,0.129783693843594
HistGB,0.9629629629629628,0.1298557158712541
HistGB,0.9629629629629628,0.1299278178789561
HistGB,0.9629629629629628,0.13
HistGB,0.9629629629629628,0.1300722623679822
HistGB,0.9629629629629628,0.1301446051167964
HistGB,0.9629629629629628,0.1302170283806344
HistGB,0.9629629629629628,0.1302895322939866
HistGB,0.9629629629629628,0.1303621169916434
HistGB,0.9629629629629628,0.1304347826086956
HistGB,0.9629629629629628,0.1305075292805354
HistGB,0.9629629629629628,0.1305803571428571
HistGB,0.9629629629629628,0.1306532663316583
HistGB,0.9588477366255144,0.1301675977653631
HistGB,0.9588477366255144,0.1302403577417551
HistGB,0.9588477366255144,0.1303131991051454
HistGB,0.9588477366255144,0.1303861219921656
HistGB,0.9588477366255144,0.1304591265397536
HistGB,0.9588477366255144,0.130532212885154
HistGB,0.9588477366255144,0.1306053811659192
HistGB,0.9588477366255144,0.1306786315199102
HistGB,0.9588477366255144,0.1307519640852974
HistGB,0.9588477366255144,0.1308253790005615
HistGB,0.9588477366255144,0.1308988764044943
HistGB,0.9588477366255144,0.1309724564362001
HistGB,0.9588477366255144,0.1310461192350956
HistGB,0.9588477366255144,0.1311198649409116
HistGB,0.9588477366255144,0.1311936936936936
HistGB,0.9588477366255144,0.1312676056338028
HistGB,0.9588477366255144,0.1313416009019165
HistGB,0.9588477366255144,0.1314156796390299
HistGB,0.9588477366255144,0.1314898419864559
HistGB,0.9588477366255144,0.1315640880858272
HistGB,0.9588477366255144,0.131638418079096
HistGB,0.9588477366255144,0.1317128321085359
HistGB,0.9588477366255144,0.131787330316742
HistGB,0.9588477366255144,0.1318619128466327
HistGB,0.9588477366255144,0.1319365798414496
HistGB,0.9588477366255144,0.1320113314447592
HistGB,0.9588477366255144,0.1320861678004535
HistGB,0.9588477366255144,0.1321610890527509
HistGB,0.9588477366255144,0.1322360953461975
HistGB,0.9588477366255144,0.1323111868256672
HistGB,0.9588477366255144,0.1323863636363636
HistGB,0.9588477366255144,0.1324616259238203
HistGB,0.9588477366255144,0.1325369738339021
HistGB,0.9547325102880658,0.1320432555492316
HistGB,0.9547325102880658,0.1321184510250569
HistGB,0.9547325102880658,0.1321937321937322
HistGB,0.9547325102880658,0.1322690992018244
HistGB,0.9547325102880658,0.132344552196235
HistGB,0.9547325102880658,0.1324200913242009
HistGB,0.9547325102880658,0.1324957167332952
HistGB,0.9547325102880658,0.1325714285714285
HistGB,0.9547325102880658,0.1326472269868496
HistGB,0.9547325102880658,0.1327231121281464
HistGB,0.9547325102880658,0.1327990841442473
HistGB,0.9547325102880658,0.1328751431844215
HistGB,0.9547325102880658,0.1329512893982808
HistGB,0.9547325102880658,0.1330275229357798
HistGB,0.9547325102880658,0.1331038439472174
HistGB,0.9547325102880658,0.1331802525832376
HistGB,0.9506172839506172,0.1326823664560597
HistGB,0.9506172839506172,0.1327586206896551
HistGB,0.9506172839506172,0.1328349626221966
HistGB,0.9506172839506172,0.1329113924050632
HistGB,0.9506172839506172,0.1329879101899827
HistGB,0.9506172839506172,0.1330645161290322
HistGB,0.9465020576131687,0.132564841498559
HistGB,0.9465020576131687,0.1326412918108419
HistGB,0.9465020576131687,0.1327178303519907
HistGB,0.9465020576131687,0.1327944572748267
HistGB,0.9465020576131687,0.1328711727325245
HistGB,0.9465020576131687,0.1329479768786127
HistGB,0.9465020576131687,0.1330248698669751
HistGB,0.9465020576131687,0.1331018518518518
HistGB,0.9465020576131687,0.1331789229878401
HistGB,0.9465020576131687,0.1332560834298957
HistGB,0.9465020576131687,0.1333333333333333
HistGB,0.9465020576131687,0.1334106728538283
HistGB,0.9465020576131687,0.1334881021474173
HistGB,0.9465020576131687,0.1335656213704994
HistGB,0.9465020576131687,0.1336432306798373
HistGB,0.9465020576131687,0.1337209302325581
HistGB,0.9465020576131687,0.1337987201861547
HistGB,0.9423868312757202,0.1332945285215366
HistGB,0.9423868312757202,0.1333721607454863
HistGB,0.9423868312757202,0.1334498834498834
HistGB,0.9382716049382716,0.1329446064139941
HistGB,0.9382716049382716,0.1330221703617269
HistGB,0.9382716049382716,0.1330998248686515
HistGB,0.9382716049382716,0.1331775700934579
HistGB,0.9382716049382716,0.1332554061952074
HistGB,0.9382716049382716,0.1333333333333333
HistGB,0.9382716049382716,0.1334113516676419
HistGB,0.9382716049382716,0.1334894613583138
HistGB,0.9382716049382716,0.1335676625659051
HistGB,0.9382716049382716,0.1336459554513482
HistGB,0.9382716049382716,0.133724340175953
HistGB,0.934156378600823,0.1332159624413145
HistGB,0.934156378600823,0.1332941867293012
HistGB,0.934156378600823,0.1333725029377203
HistGB,0.9300411522633744,0.1328630217519106
HistGB,0.9300411522633744,0.1329411764705882
HistGB,0.9300411522633744,0.1330194231901118
HistGB,0.9300411522633744,0.1330977620730271
HistGB,0.9300411522633744,0.1331761932822628
HistGB,0.925925925925926,0.1326650943396226
HistGB,0.925925925925926,0.1327433628318584
HistGB,0.925925925925926,0.1328217237308146
HistGB,0.925925925925926,0.1329001772002362
HistGB,0.925925925925926,0.1329787234042553
HistGB,0.925925925925926,0.133057362507392
HistGB,0.925925925925926,0.1331360946745562
HistGB,0.925925925925926,0.1332149200710479
HistGB,0.925925925925926,0.1332938388625592
HistGB,0.925925925925926,0.1333728512151748
HistGB,0.925925925925926,0.1334519572953736
HistGB,0.925925925925926,0.1335311572700296
HistGB,0.925925925925926,0.1336104513064133
HistGB,0.925925925925926,0.1336898395721925
HistGB,0.925925925925926,0.133769322235434
HistGB,0.925925925925926,0.1338488994646044
HistGB,0.925925925925926,0.1339285714285714
HistGB,0.925925925925926,0.1340083382966051
HistGB,0.925925925925926,0.134088200238379
HistGB,0.925925925925926,0.1341681574239713
HistGB,0.925925925925926,0.1342482100238663
HistGB,0.925925925925926,0.1343283582089552
HistGB,0.925925925925926,0.1344086021505376
HistGB,0.925925925925926,0.1344889420203227
HistGB,0.9218106995884774,0.1339712918660287
HistGB,0.9218106995884774,0.1340514661879114
HistGB,0.9218106995884774,0.1341317365269461
HistGB,0.9218106995884774,0.1342121030557219
HistGB,0.9218106995884774,0.1342925659472422
HistGB,0.9218106995884774,0.134373125374925
HistGB,0.9218106995884774,0.134453781512605
HistGB,0.9218106995884774,0.1345345345345345
HistGB,0.9218106995884774,0.1346153846153846
HistGB,0.9218106995884774,0.1346963319302465
HistGB,0.9218106995884774,0.1347773766546329
HistGB,0.9218106995884774,0.1348585189644792
HistGB,0.9218106995884774,0.1349397590361445
HistGB,0.9218106995884774,0.1350210970464135
HistGB,0.9218106995884774,0.1351025331724969
HistGB,0.9218106995884774,0.1351840675920338
HistGB,0.9218106995884774,0.1352657004830917
HistGB,0.9218106995884774,0.1353474320241691
HistGB,0.9176954732510288,0.1348246674727932
HistGB,0.9176954732510288,0.1349062310949788
HistGB,0.9176954732510288,0.1349878934624697
HistGB,0.9135802469135802,0.1344639612356147
HistGB,0.9135802469135802,0.1345454545454545
HistGB,0.9135802469135802,0.1346270466949666
HistGB,0.9135802469135802,0.1347087378640776
HistGB,0.9135802469135802,0.1347905282331511
HistGB,0.9135802469135802,0.134872417982989
HistGB,0.9094650205761317,0.1343465045592705
HistGB,0.9094650205761317,0.1344282238442822
HistGB,0.9094650205761317,0.1345100426049908
HistGB,0.9094650205761317,0.1345919610231425
HistGB,0.9094650205761317,0.1346739792809262
HistGB,0.9094650205761317,0.1347560975609756
HistGB,0.9094650205761317,0.1348383160463697
HistGB,0.9094650205761317,0.1349206349206349
HistGB,0.9094650205761317,0.1350030543677458
HistGB,0.9094650205761317,0.1350855745721271
HistGB,0.9094650205761317,0.1351681957186544
HistGB,0.9094650205761317,0.135250917992656
HistGB,0.9094650205761317,0.1353337415799142
HistGB,0.9094650205761317,0.1354166666666666
HistGB,0.9094650205761317,0.1354996934396076
HistGB,0.9094650205761317,0.1355828220858895
HistGB,0.9094650205761317,0.1356660527931246
HistGB,0.9053497942386832,0.1351351351351351
HistGB,0.9053497942386832,0.1352181929932391
HistGB,0.9053497942386832,0.1353013530135301
HistGB,0.9053497942386832,0.1353846153846153
HistGB,0.9053497942386832,0.1354679802955665
HistGB,0.9053497942386832,0.1355514479359211
HistGB,0.9053497942386832,0.1356350184956843
HistGB,0.9053497942386832,0.13571869216533
HistGB,0.9053497942386832,0.1358024691358024
HistGB,0.9053497942386832,0.1358863495985176
HistGB,0.9053497942386832,0.1359703337453646
HistGB,0.9053497942386832,0.1360544217687075
HistGB,0.9053497942386832,0.1361386138613861
HistGB,0.9053497942386832,0.1362229102167182
HistGB,0.9053497942386832,0.1363073110285006
HistGB,0.9053497942386832,0.1363918164910105
HistGB,0.9053497942386832,0.1364764267990074
HistGB,0.9053497942386832,0.1365611421477343
HistGB,0.9053497942386832,0.1366459627329192
HistGB,0.9053497942386832,0.1367308887507768
HistGB,0.9053497942386832,0.1368159203980099
HistGB,0.9053497942386832,0.1369010578718108
HistGB,0.9053497942386832,0.136986301369863
HistGB,0.9053497942386832,0.1370716510903426
HistGB,0.9053497942386832,0.1371571072319202
HistGB,0.9053497942386832,0.1372426699937617
HistGB,0.9053497942386832,0.1373283395755306
HistGB,0.9053497942386832,0.1374141161773891
HistGB,0.9053497942386832,0.1375
HistGB,0.9053497942386832,0.1375859912445278
HistGB,0.9053497942386832,0.1376720901126408
HistGB,0.9053497942386832,0.1377582968065122
HistGB,0.9053497942386832,0.137844611528822
HistGB,0.9053497942386832,0.1379310344827586
HistGB,0.9053497942386832,0.13801756587202
HistGB,0.9053497942386832,0.138104205900816
HistGB,0.9053497942386832,0.1381909547738693
HistGB,0.9053497942386832,0.1382778126964173
HistGB,0.9012345679012346,0.1377358490566037
HistGB,0.9012345679012346,0.1378225298930144
HistGB,0.9012345679012346,0.1379093198992443
HistGB,0.9012345679012346,0.1379962192816635
HistGB,0.9012345679012346,0.1380832282471626
HistGB,0.9012345679012346,0.1381703470031546
HistGB,0.9012345679012346,0.1382575757575757
HistGB,0.9012345679012346,0.1383449147188881
HistGB,0.9012345679012346,0.1384323640960809
HistGB,0.9012345679012346,0.1385199240986717
HistGB,0.9012345679012346,0.1386075949367088
HistGB,0.9012345679012346,0.1386953768207726
HistGB,0.9012345679012346,0.1387832699619771
HistGB,0.9012345679012346,0.1388712745719721
HistGB,0.9012345679012346,0.1389593908629441
HistGB,0.9012345679012346,0.139047619047619
HistGB,0.9012345679012346,0.139135959339263
HistGB,0.9012345679012346,0.1392244119516846
HistGB,0.9012345679012346,0.1393129770992366
HistGB,0.9012345679012346,0.1394016549968173
HistGB,0.9012345679012346,0.1394904458598726
HistGB,0.9012345679012346,0.1395793499043977
HistGB,0.9012345679012346,0.1396683673469387
HistGB,0.9012345679012346,0.1397574984045947
HistGB,0.9012345679012346,0.1398467432950191
HistGB,0.9012345679012346,0.1399361022364217
HistGB,0.9012345679012346,0.1400255754475703
HistGB,0.9012345679012346,0.1401151631477927
HistGB,0.897119341563786,0.1395646606914212
HistGB,0.897119341563786,0.1396540679051889
HistGB,0.897119341563786,0.1397435897435897
HistGB,0.8930041152263375,0.1391917896087235
HistGB,0.8930041152263375,0.1392811296534018
HistGB,0.8930041152263375,0.1393705844572896
HistGB,0.8930041152263375,0.1394601542416452
HistGB,0.8930041152263375,0.1395498392282958
HistGB,0.8930041152263375,0.1396396396396396
HistGB,0.8930041152263375,0.1397295556986477
HistGB,0.8930041152263375,0.1398195876288659
HistGB,0.8930041152263375,0.1399097356544165
HistGB,0.8930041152263375,0.14
HistGB,0.8930041152263375,0.1400903808908973
HistGB,0.8930041152263375,0.1401808785529715
HistGB,0.8930041152263375,0.1402714932126696
HistGB,0.8930041152263375,0.1403622250970246
HistGB,0.8930041152263375,0.1404530744336569
HistGB,0.8930041152263375,0.1405440414507772
HistGB,0.8930041152263375,0.1406351263771873
HistGB,0.8930041152263375,0.1407263294422827
HistGB,0.8930041152263375,0.1408176508760545
HistGB,0.8930041152263375,0.1409090909090909
HistGB,0.8930041152263375,0.1410006497725796
HistGB,0.8930041152263375,0.1410923276983094
HistGB,0.8930041152263375,0.1411841249186727
HistGB,0.8930041152263375,0.1412760416666666
HistGB,0.8930041152263375,0.1413680781758957
HistGB,0.8930041152263375,0.1414602346805736
HistGB,0.8930041152263375,0.1415525114155251
HistGB,0.8930041152263375,0.141644908616188
HistGB,0.8930041152263375,0.1417374265186153
HistGB,0.8930041152263375,0.1418300653594771
HistGB,0.8930041152263375,0.1419228253760628
HistGB,0.8930041152263375,0.1420157068062827
HistGB,0.8930041152263375,0.1421087098886706
HistGB,0.8930041152263375,0.1422018348623853
HistGB,0.8930041152263375,0.1422950819672131
HistGB,0.8930041152263375,0.1423884514435695
HistGB,0.8930041152263375,0.1424819435325016
HistGB,0.8930041152263375,0.1425755584756899
HistGB,0.8930041152263375,0.1426692965154503
HistGB,0.8888888888888888,0.1421052631578947
HistGB,0.8888888888888888,0.1421988150098749
HistGB,0.8888888888888888,0.1422924901185771
HistGB,0.8888888888888888,0.1423862887277521
HistGB,0.8888888888888888,0.1424802110817942
HistGB,0.8888888888888888,0.1425742574257425
HistGB,0.8888888888888888,0.142668428005284
HistGB,0.8888888888888888,0.1427627230667548
HistGB,0.8847736625514403,0.1421957671957672
HistGB,0.8847736625514403,0.1422898742554599
HistGB,0.8847736625514403,0.1423841059602649
HistGB,0.8847736625514403,0.1424784625579854
HistGB,0.8847736625514403,0.1425729442970822
HistGB,0.8847736625514403,0.1426675514266755
HistGB,0.8847736625514403,0.1427622841965471
HistGB,0.8847736625514403,0.1428571428571428
HistGB,0.8847736625514403,0.1429521276595744
HistGB,0.8847736625514403,0.1430472388556221
HistGB,0.8847736625514403,0.1431424766977363
HistGB,0.8847736625514403,0.1432378414390406
HistGB,0.8847736625514403,0.1433333333333333
HistGB,0.8847736625514403,0.14342895263509
HistGB,0.8847736625514403,0.1435246995994659
HistGB,0.8847736625514403,0.1436205744822979
HistGB,0.8847736625514403,0.1437165775401069
HistGB,0.8847736625514403,0.1438127090301003
HistGB,0.8847736625514403,0.143908969210174
HistGB,0.8847736625514403,0.1440053583389149
HistGB,0.8847736625514403,0.1441018766756032
HistGB,0.8847736625514403,0.1441985244802146
HistGB,0.8847736625514403,0.1442953020134228
HistGB,0.8847736625514403,0.1443922095366017
HistGB,0.8847736625514403,0.1444892473118279
HistGB,0.8847736625514403,0.1445864156018829
HistGB,0.8847736625514403,0.1446837146702557
HistGB,0.8847736625514403,0.1447811447811448
HistGB,0.8847736625514403,0.1448787061994609
HistGB,0.8847736625514403,0.1449763991908294
HistGB,0.8847736625514403,0.1450742240215924
HistGB,0.8847736625514403,0.1451721809588116
HistGB,0.8847736625514403,0.1452702702702702
HistGB,0.8847736625514403,0.145368492224476
HistGB,0.8847736625514403,0.145466847090663
HistGB,0.8806584362139918,0.1448882870683818
HistGB,0.8765432098765432,0.1443089430894309
HistGB,0.8765432098765432,0.1444067796610169
HistGB,0.8765432098765432,0.1445047489823609
HistGB,0.8765432098765432,0.1446028513238289
HistGB,0.8765432098765432,0.1447010869565217
HistGB,0.8765432098765432,0.1447994561522773
HistGB,0.8724279835390947,0.1442176870748299
HistGB,0.8724279835390947,0.1443158611300204
HistGB,0.8724279835390947,0.1444141689373297
HistGB,0.8724279835390947,0.1445126107702795
HistGB,0.8724279835390947,0.1446111869031378
HistGB,0.8724279835390947,0.1447098976109215
HistGB,0.8724279835390947,0.1448087431693989
HistGB,0.8724279835390947,0.1449077238550922
HistGB,0.8724279835390947,0.1450068399452804
HistGB,0.8724279835390947,0.1451060917180013
HistGB,0.8724279835390947,0.1452054794520547
HistGB,0.8724279835390947,0.1453050034270048
HistGB,0.8724279835390947,0.1454046639231824
HistGB,0.8724279835390947,0.1455044612216884
HistGB,0.8724279835390947,0.1456043956043956
HistGB,0.8724279835390947,0.1457044673539519
HistGB,0.8724279835390947,0.1458046767537826
HistGB,0.8724279835390947,0.1459050240880936
HistGB,0.8724279835390947,0.1460055096418732
HistGB,0.8724279835390947,0.1461061337008959
HistGB,0.8683127572016461,0.1455172413793103
HistGB,0.8683127572016461,0.1456176673567978
HistGB,0.8683127572016461,0.1457182320441989
HistGB,0.8683127572016461,0.1458189357290946
HistGB,0.8683127572016461,0.1459197786998617
HistGB,0.8683127572016461,0.1460207612456747
HistGB,0.8683127572016461,0.1461218836565097
HistGB,0.8683127572016461,0.1462231462231462
HistGB,0.8683127572016461,0.1463245492371706
HistGB,0.8683127572016461,0.1464260929909784
HistGB,0.8683127572016461,0.1465277777777777
HistGB,0.8683127572016461,0.1466296038915913
HistGB,0.8683127572016461,0.14673157162726
HistGB,0.8683127572016461,0.1468336812804453
HistGB,0.8683127572016461,0.1469359331476323
HistGB,0.8683127572016461,0.1470383275261324
HistGB,0.8683127572016461,0.1471408647140864
HistGB,0.8683127572016461,0.1472435450104675
HistGB,0.8683127572016461,0.1473463687150838
HistGB,0.8683127572016461,0.1474493361285814
HistGB,0.8683127572016461,0.1475524475524475
HistGB,0.8683127572016461,0.1476557032890132
HistGB,0.8683127572016461,0.1477591036414565
HistGB,0.8683127572016461,0.1478626489138051
HistGB,0.8683127572016461,0.1479663394109397
HistGB,0.8683127572016461,0.1480701754385965
HistGB,0.8683127572016461,0.1481741573033707
HistGB,0.8683127572016461,0.1482782853127196
HistGB,0.8683127572016461,0.1483825597749648
HistGB,0.8683127572016461,0.1484869809992962
HistGB,0.8683127572016461,0.1485915492957746
HistGB,0.8683127572016461,0.1486962649753347
HistGB,0.8683127572016461,0.1488011283497884
HistGB,0.8683127572016461,0.1489061397318278
HistGB,0.8683127572016461,0.1490112994350282
HistGB,0.8683127572016461,0.1491166077738515
HistGB,0.8641975308641975,0.1485148514851485
HistGB,0.8641975308641975,0.1486199575371549
HistGB,0.8641975308641975,0.1487252124645892
HistGB,0.8641975308641975,0.148830616583983
HistGB,0.8641975308641975,0.1489361702127659
HistGB,0.8641975308641975,0.149041873669269
HistGB,0.8641975308641975,0.1491477272727272
HistGB,0.8600823045267489,0.1485429992892679
HistGB,0.8600823045267489,0.1486486486486486
HistGB,0.8600823045267489,0.1487544483985765
HistGB,0.8600823045267489,0.1488603988603988
HistGB,0.8600823045267489,0.1489665003563791
HistGB,0.8600823045267489,0.1490727532097004
HistGB,0.8559670781893004,0.1484653818700927
HistGB,0.8559670781893004,0.1485714285714285
HistGB,0.8559670781893004,0.1486776268763402
HistGB,0.8559670781893004,0.1487839771101573
HistGB,0.8559670781893004,0.148890479599141
HistGB,0.8559670781893004,0.1489971346704871
HistGB,0.8559670781893004,0.1491039426523297
HistGB,0.8559670781893004,0.1492109038737446
HistGB,0.8559670781893004,0.1493180186647523
HistGB,0.8559670781893004,0.1494252873563218
HistGB,0.8559670781893004,0.1495327102803738
HistGB,0.8559670781893004,0.1496402877697841
HistGB,0.8559670781893004,0.1497480201583873
HistGB,0.8559670781893004,0.1498559077809798
HistGB,0.8559670781893004,0.1499639509733237
HistGB,0.8559670781893004,0.15007215007215
HistGB,0.8559670781893004,0.1501805054151624
HistGB,0.8559670781893004,0.1502890173410404
HistGB,0.8559670781893004,0.1503976861894432
HistGB,0.8559670781893004,0.150506512301013
HistGB,0.8559670781893004,0.1506154960173787
HistGB,0.8559670781893004,0.1507246376811594
HistGB,0.8559670781893004,0.150833937635968
HistGB,0.8559670781893004,0.1509433962264151
HistGB,0.8559670781893004,0.1510530137981118
HistGB,0.8559670781893004,0.1511627906976744
HistGB,0.8559670781893004,0.1512727272727272
HistGB,0.8559670781893004,0.1513828238719068
HistGB,0.8559670781893004,0.1514930808448652
HistGB,0.8559670781893004,0.151603498542274
HistGB,0.8559670781893004,0.1517140773158278
HistGB,0.8559670781893004,0.1518248175182481
HistGB,0.8559670781893004,0.151935719503287
HistGB,0.8559670781893004,0.1520467836257309
HistGB,0.8559670781893004,0.1521580102414045
HistGB,0.8518518518518519,0.1515373352855051
HistGB,0.8518518518518519,0.1516483516483516
HistGB,0.8518518518518519,0.1517595307917888
HistGB,0.8518518518518519,0.1518708730741012
HistGB,0.8518518518518519,0.1519823788546255
HistGB,0.8518518518518519,0.1520940484937546
HistGB,0.8518518518518519,0.1522058823529411
HistGB,0.8518518518518519,0.152317880794702
HistGB,0.8518518518518519,0.1524300441826215
HistGB,0.8518518518518519,0.1525423728813559
HistGB,0.8518518518518519,0.1526548672566371
HistGB,0.8518518518518519,0.1527675276752767
HistGB,0.8518518518518519,0.1528803545051698
HistGB,0.8518518518518519,0.1529933481152993
HistGB,0.8518518518518519,0.1531065088757396
HistGB,0.8477366255144033,0.1524796447076239
HistGB,0.8477366255144033,0.1525925925925925
HistGB,0.8477366255144033,0.1527057079318013
HistGB,0.8477366255144033,0.1528189910979228
HistGB,0.8477366255144033,0.1529324424647364
HistGB,0.8477366255144033,0.1530460624071322
HistGB,0.8477366255144033,0.1531598513011152
HistGB,0.8477366255144033,0.1532738095238095
HistGB,0.8477366255144033,0.1533879374534624
HistGB,0.8477366255144033,0.1535022354694485
HistGB,0.8477366255144033,0.1536167039522744
HistGB,0.8477366255144033,0.1537313432835821
HistGB,0.8477366255144033,0.1538461538461538
HistGB,0.8477366255144033,0.1539611360239162
HistGB,0.8477366255144033,0.1540762902019446
HistGB,0.8477366255144033,0.154191616766467
HistGB,0.8477366255144033,0.1543071161048689
HistGB,0.8477366255144033,0.1544227886056971
HistGB,0.8477366255144033,0.1545386346586646
HistGB,0.8477366255144033,0.1546546546546546
HistGB,0.8477366255144033,0.154770848985725
HistGB,0.8477366255144033,0.1548872180451128
HistGB,0.8477366255144033,0.1550037622272385
HistGB,0.8477366255144033,0.1551204819277108
HistGB,0.8477366255144033,0.1552373775433308
HistGB,0.8477366255144033,0.1553544494720965
HistGB,0.8436213991769548,0.1547169811320754
HistGB,0.8436213991769548,0.154833836858006
HistGB,0.8436213991769548,0.1549508692365835
HistGB,0.8436213991769548,0.1550680786686838
HistGB,0.8436213991769548,0.1551854655563966
HistGB,0.8436213991769548,0.1553030303030303
HistGB,0.8436213991769548,0.155420773313116
HistGB,0.8436213991769548,0.1555386949924127
HistGB,0.8436213991769548,0.1556567957479119
HistGB,0.8436213991769548,0.1557750759878419
HistGB,0.8436213991769548,0.155893536121673
HistGB,0.8436213991769548,0.1560121765601217
HistGB,0.8436213991769548,0.1561309977151561
HistGB,0.8436213991769548,0.15625
HistGB,0.8395061728395061,0.1556064073226544
HistGB,0.8395061728395061,0.1557251908396946
HistGB,0.8395061728395061,0.1558441558441558
HistGB,0.8395061728395061,0.1559633027522936
HistGB,0.8395061728395061,0.1560826319816373
HistGB,0.8395061728395061,0.1562021439509954
HistGB,0.8395061728395061,0.1563218390804597
HistGB,0.8353909465020576,0.1556748466257668
HistGB,0.8353909465020576,0.1557943207981581
HistGB,0.8353909465020576,0.1559139784946236
HistGB,0.8353909465020576,0.1560338201383551
HistGB,0.8353909465020576,0.1561538461538461
HistGB,0.8353909465020576,0.1562740569668976
HistGB,0.8353909465020576,0.1563944530046224
HistGB,0.8353909465020576,0.156515034695451
HistGB,0.8353909465020576,0.1566358024691358
HistGB,0.8353909465020576,0.1567567567567567
HistGB,0.8353909465020576,0.1568778979907264
HistGB,0.8353909465020576,0.156999226604795
HistGB,0.8353909465020576,0.1571207430340557
HistGB,0.8353909465020576,0.1572424477149496
HistGB,0.8353909465020576,0.1573643410852713
HistGB,0.8353909465020576,0.1574864235841737
HistGB,0.8353909465020576,0.1576086956521739
HistGB,0.831275720164609,0.1569541569541569
HistGB,0.831275720164609,0.1570762052877138
HistGB,0.831275720164609,0.1571984435797665
HistGB,0.831275720164609,0.1573208722741433
HistGB,0.831275720164609,0.1574434918160561
HistGB,0.8271604938271605,0.156786271450858
HistGB,0.8271604938271605,0.1569086651053864
HistGB,0.8271604938271605,0.15703125
HistGB,0.823045267489712,0.1563721657544957
HistGB,0.823045267489712,0.1564945226917058
HistGB,0.823045267489712,0.1566170712607674
HistGB,0.823045267489712,0.1567398119122257
HistGB,0.823045267489712,0.1568627450980392
HistGB,0.823045267489712,0.1569858712715855
HistGB,0.823045267489712,0.1571091908876669
HistGB,0.823045267489712,0.1572327044025157
HistGB,0.823045267489712,0.1573564122738001
HistGB,0.823045267489712,0.1574803149606299
HistGB,0.823045267489712,0.1576044129235618
HistGB,0.823045267489712,0.1577287066246056
HistGB,0.823045267489712,0.1578531965272296
HistGB,0.823045267489712,0.1579778830963665
HistGB,0.823045267489712,0.1581027667984189
HistGB,0.823045267489712,0.1582278481012658
HistGB,0.823045267489712,0.1583531274742676
HistGB,0.823045267489712,0.1584786053882725
HistGB,0.823045267489712,0.1586042823156225
HistGB,0.823045267489712,0.1587301587301587
HistGB,0.823045267489712,0.1588562351072279
HistGB,0.823045267489712,0.1589825119236884
HistGB,0.823045267489712,0.1591089896579156
HistGB,0.8189300411522634,0.1584394904458598
HistGB,0.8189300411522634,0.1585657370517928
HistGB,0.8189300411522634,0.1586921850079744
HistGB,0.8189300411522634,0.1588188347964884
HistGB,0.8189300411522634,0.1589456869009584
HistGB,0.8189300411522634,0.1590727418065547
HistGB,0.8189300411522634,0.1592
HistGB,0.8189300411522634,0.1593274619695756
HistGB,0.8189300411522634,0.1594551282051282
HistGB,0.8189300411522634,0.1595829991980754
HistGB,0.8189300411522634,0.1597110754414125
HistGB,0.8189300411522634,0.1598393574297189
HistGB,0.8189300411522634,0.159967845659164
HistGB,0.8189300411522634,0.160096540627514
HistGB,0.8189300411522634,0.1602254428341384
HistGB,0.8189300411522634,0.1603545527800161
HistGB,0.8189300411522634,0.1604838709677419
HistGB,0.8189300411522634,0.1606133979015335
HistGB,0.8189300411522634,0.1607431340872374
HistGB,0.8189300411522634,0.1608730800323363
HistGB,0.8189300411522634,0.1610032362459547
HistGB,0.8189300411522634,0.1611336032388663
HistGB,0.8189300411522634,0.1612641815235008
HistGB,0.8189300411522634,0.1613949716139497
HistGB,0.8189300411522634,0.161525974025974
HistGB,0.8189300411522634,0.1616571892770105
HistGB,0.8189300411522634,0.1617886178861788
HistGB,0.8189300411522634,0.161920260374288
HistGB,0.8189300411522634,0.1620521172638436
HistGB,0.8189300411522634,0.1621841890790546
HistGB,0.8189300411522634,0.1623164763458401
HistGB,0.8189300411522634,0.1624489795918367
HistGB,0.8189300411522634,0.1625816993464052
HistGB,0.8189300411522634,0.1627146361406377
HistGB,0.8189300411522634,0.1628477905073649
HistGB,0.8189300411522634,0.1629811629811629
HistGB,0.8189300411522634,0.1631147540983606
HistGB,0.8189300411522634,0.1632485643970467
HistGB,0.8189300411522634,0.1633825944170771
HistGB,0.8189300411522634,0.1635168447000821
HistGB,0.8189300411522634,0.1636513157894736
HistGB,0.8189300411522634,0.1637860082304526
HistGB,0.8189300411522634,0.1639209225700164
HistGB,0.8189300411522634,0.1640560593569662
HistGB,0.8189300411522634,0.1641914191419141
HistGB,0.8148148148148148,0.1635012386457473
HistGB,0.8148148148148148,0.1636363636363636
HistGB,0.8148148148148148,0.1637717121588089
HistGB,0.8148148148148148,0.1639072847682119
HistGB,0.8148148148148148,0.164043082021541
HistGB,0.8148148148148148,0.1641791044776119
HistGB,0.8148148148148148,0.1643153526970954
HistGB,0.8148148148148148,0.1644518272425249
HistGB,0.8148148148148148,0.1645885286783042
HistGB,0.8148148148148148,0.1647254575707154
HistGB,0.8148148148148148,0.1648626144879267
HistGB,0.8148148148148148,0.165
HistGB,0.8148148148148148,0.1651376146788991
HistGB,0.8148148148148148,0.1652754590984975
HistGB,0.8148148148148148,0.1654135338345864
HistGB,0.8148148148148148,0.1655518394648829
HistGB,0.8148148148148148,0.1656903765690376
HistGB,0.8148148148148148,0.1658291457286432
HistGB,0.8148148148148148,0.1659681475272422
HistGB,0.8148148148148148,0.1661073825503355
HistGB,0.8148148148148148,0.1662468513853904
HistGB,0.8148148148148148,0.1663865546218487
HistGB,0.8148148148148148,0.1665264928511354
HistGB,0.8148148148148148,0.1666666666666666
HistGB,0.8148148148148148,0.1668070766638584
HistGB,0.8148148148148148,0.1669477234401349
HistGB,0.8148148148148148,0.1670886075949367
HistGB,0.8148148148148148,0.1672297297297297
HistGB,0.8148148148148148,0.1673710904480135
HistGB,0.8148148148148148,0.1675126903553299
HistGB,0.8148148148148148,0.1676545300592718
HistGB,0.8148148148148148,0.1677966101694915
HistGB,0.8148148148148148,0.1679389312977099
HistGB,0.8148148148148148,0.1680814940577249
HistGB,0.8148148148148148,0.1682242990654205
HistGB,0.8148148148148148,0.1683673469387755
HistGB,0.8148148148148148,0.1685106382978723
HistGB,0.8148148148148148,0.1686541737649063
HistGB,0.8148148148148148,0.1687979539641943
HistGB,0.8148148148148148,0.1689419795221843
HistGB,0.8148148148148148,0.1690862510674637
HistGB,0.8148148148148148,0.1692307692307692
HistGB,0.8148148148148148,0.1693755346449957
HistGB,0.8148148148148148,0.1695205479452055
HistGB,0.8148148148148148,0.1696658097686375
HistGB,0.8148148148148148,0.1698113207547169
HistGB,0.8148148148148148,0.1699570815450643
HistGB,0.8148148148148148,0.1701030927835051
HistGB,0.8106995884773662,0.1693895098882201
HistGB,0.8106995884773662,0.1695352839931153
HistGB,0.8106995884773662,0.1696813092161929
HistGB,0.8106995884773662,0.1698275862068965
HistGB,0.8106995884773662,0.1699741156169111
HistGB,0.8106995884773662,0.1701208981001727
HistGB,0.8106995884773662,0.1702679343128781
HistGB,0.8106995884773662,0.1704152249134948
HistGB,0.8106995884773662,0.1705627705627705
HistGB,0.8106995884773662,0.1707105719237435
HistGB,0.8106995884773662,0.1708586296617519
HistGB,0.8106995884773662,0.1710069444444444
HistGB,0.8065843621399177,0.1702867072111207
HistGB,0.8065843621399177,0.1704347826086956
HistGB,0.8065843621399177,0.1705831157528285
HistGB,0.8065843621399177,0.1707317073170731
HistGB,0.8065843621399177,0.1708805579773321
HistGB,0.8065843621399177,0.1710296684118673
HistGB,0.8024691358024691,0.1703056768558952
HistGB,0.8024691358024691,0.1704545454545454
HistGB,0.8024691358024691,0.1706036745406824
HistGB,0.8024691358024691,0.1707530647985989
HistGB,0.7983539094650206,0.1700262927256792
HistGB,0.7983539094650206,0.1701754385964912
HistGB,0.7983539094650206,0.170324846356453
HistGB,0.7942386831275721,0.1695957820738137
HistGB,0.7942386831275721,0.169744942832014
HistGB,0.7942386831275721,0.1698943661971831
HistGB,0.7942386831275721,0.1700440528634361
HistGB,0.7942386831275721,0.1701940035273368
HistGB,0.7942386831275721,0.1703442188879082
HistGB,0.7942386831275721,0.1704946996466431
HistGB,0.7942386831275721,0.1706454465075154
HistGB,0.7942386831275721,0.1707964601769911
HistGB,0.7942386831275721,0.1709477413640389
HistGB,0.7901234567901234,0.1702127659574468
HistGB,0.7901234567901234,0.1703637976929902
HistGB,0.7901234567901234,0.1705150976909414
HistGB,0.7901234567901234,0.1706666666666666
HistGB,0.7901234567901234,0.1708185053380783
HistGB,0.7901234567901234,0.1709706144256456
HistGB,0.7901234567901234,0.1711229946524064
HistGB,0.7901234567901234,0.1712756467439785
HistGB,0.7901234567901234,0.1714285714285714
HistGB,0.7901234567901234,0.1715817694369973
HistGB,0.7901234567901234,0.1717352415026833
HistGB,0.7901234567901234,0.1718889883616831
HistGB,0.7901234567901234,0.1720430107526881
HistGB,0.7901234567901234,0.1721973094170403
HistGB,0.7901234567901234,0.1723518850987432
HistGB,0.7860082304526749,0.1716082659478885
HistGB,0.7860082304526749,0.1717625899280575
HistGB,0.7860082304526749,0.1719171917191719
HistGB,0.7860082304526749,0.172072072072072
HistGB,0.7860082304526749,0.1722272317403065
HistGB,0.7860082304526749,0.1723826714801444
HistGB,0.7860082304526749,0.1725383920505871
HistGB,0.7860082304526749,0.1726943942133815
HistGB,0.7860082304526749,0.1728506787330316
HistGB,0.7860082304526749,0.1730072463768115
HistGB,0.7860082304526749,0.1731640979147778
HistGB,0.7860082304526749,0.1733212341197822
HistGB,0.7860082304526749,0.1734786557674841
HistGB,0.7860082304526749,0.1736363636363636
HistGB,0.7860082304526749,0.1737943585077343
HistGB,0.7860082304526749,0.1739526411657559
HistGB,0.7860082304526749,0.1741112123974476
HistGB,0.7860082304526749,0.1742700729927007
HistGB,0.7860082304526749,0.1744292237442922
HistGB,0.7860082304526749,0.1745886654478976
HistGB,0.7860082304526749,0.1747483989021043
HistGB,0.7860082304526749,0.1749084249084249
HistGB,0.7860082304526749,0.1750687442713107
HistGB,0.7860082304526749,0.1752293577981651
HistGB,0.7818930041152263,0.1744719926538108
HistGB,0.7818930041152263,0.1746323529411764
HistGB,0.7818930041152263,0.1747930082796688
HistGB,0.7818930041152263,0.1749539594843462
HistGB,0.7818930041152263,0.1751152073732718
HistGB,0.7818930041152263,0.1752767527675277
HistGB,0.7818930041152263,0.175438596491228
HistGB,0.7777777777777778,0.1746765249537892
HistGB,0.7777777777777778,0.1748381128584643
HistGB,0.7777777777777778,0.175
HistGB,0.7777777777777778,0.17516218721038
HistGB,0.7777777777777778,0.1753246753246753
HistGB,0.7777777777777778,0.1754874651810584
HistGB,0.7777777777777778,0.1756505576208178
HistGB,0.7777777777777778,0.1758139534883721
HistGB,0.7777777777777778,0.1759776536312849
HistGB,0.7736625514403292,0.1752096924510717
HistGB,0.7736625514403292,0.1753731343283582
HistGB,0.7736625514403292,0.1755368814192343
HistGB,0.7736625514403292,0.1757009345794392
HistGB,0.7736625514403292,0.1758652946679139
HistGB,0.7736625514403292,0.1760299625468165
HistGB,0.7736625514403292,0.176194939081537
HistGB,0.7736625514403292,0.1763602251407129
HistGB,0.7695473251028807,0.1755868544600939
HistGB,0.7695473251028807,0.1757518796992481
HistGB,0.7695473251028807,0.1759172154280338
HistGB,0.7695473251028807,0.1760828625235405
HistGB,0.7654320987654321,0.1753063147973609
HistGB,0.7613168724279835,0.1745283018867924
HistGB,0.757201646090535,0.1737488196411709
HistGB,0.757201646090535,0.1739130434782608
HistGB,0.757201646090535,0.1740775780510879
HistGB,0.757201646090535,0.1742424242424242
HistGB,0.7530864197530864,0.1734597156398104
HistGB,0.7530864197530864,0.1736242884250474
HistGB,0.7530864197530864,0.1737891737891738
HistGB,0.7489711934156379,0.1730038022813688
HistGB,0.7489711934156379,0.1731684110371075
HistGB,0.7489711934156379,0.1733333333333333
HistGB,0.7489711934156379,0.1734985700667302
HistGB,0.7489711934156379,0.1736641221374046
HistGB,0.7489711934156379,0.1738299904489016
HistGB,0.7489711934156379,0.1739961759082218
HistGB,0.7489711934156379,0.1741626794258373
HistGB,0.7489711934156379,0.1743295019157088
HistGB,0.7489711934156379,0.174496644295302
HistGB,0.7489711934156379,0.1746641074856046
HistGB,0.7448559670781894,0.1738712776176753
HistGB,0.7448559670781894,0.1740384615384615
HistGB,0.7448559670781894,0.1742059672762271
HistGB,0.7448559670781894,0.174373795761079
HistGB,0.7448559670781894,0.1745419479267116
HistGB,0.7407407407407407,0.1737451737451737
HistGB,0.7407407407407407,0.1739130434782608
HistGB,0.7407407407407407,0.1740812379110251
HistGB,0.7407407407407407,0.1742497579864472
HistGB,0.7407407407407407,0.1744186046511628
HistGB,0.7407407407407407,0.1745877788554801
HistGB,0.7366255144032922,0.1737864077669902
HistGB,0.7366255144032922,0.1739552964042759
HistGB,0.7366255144032922,0.174124513618677
HistGB,0.7366255144032922,0.1742940603700097
HistGB,0.7366255144032922,0.1744639376218323
HistGB,0.7366255144032922,0.1746341463414634
HistGB,0.7366255144032922,0.1748046875
HistGB,0.7366255144032922,0.1749755620723362
HistGB,0.7366255144032922,0.175146771037182
HistGB,0.7366255144032922,0.1753183153770812
HistGB,0.7366255144032922,0.1754901960784313
HistGB,0.7366255144032922,0.1756624141315014
HistGB,0.7366255144032922,0.1758349705304518
HistGB,0.7366255144032922,0.176007866273353
HistGB,0.7366255144032922,0.1761811023622047
HistGB,0.7366255144032922,0.1763546798029556
HistGB,0.7366255144032922,0.1765285996055227
HistGB,0.7366255144032922,0.1767028627838104
HistGB,0.7366255144032922,0.1768774703557312
HistGB,0.7366255144032922,0.1770524233432245
HistGB,0.7366255144032922,0.1772277227722772
HistGB,0.7325102880658436,0.176412289395441
HistGB,0.7325102880658436,0.1765873015873016
HistGB,0.7325102880658436,0.1767626613704071
HistGB,0.7283950617283951,0.1759443339960238
HistGB,0.7283950617283951,0.1761194029850746
HistGB,0.7283950617283951,0.1762948207171314
HistGB,0.7283950617283951,0.1764705882352941
HistGB,0.7283950617283951,0.1766467065868263
HistGB,0.7283950617283951,0.1768231768231768
HistGB,0.7283950617283951,0.177
HistGB,0.7283950617283951,0.1771771771771771
HistGB,0.7283950617283951,0.1773547094188376
HistGB,0.7283950617283951,0.1775325977933801
HistGB,0.7283950617283951,0.1777108433734939
HistGB,0.7283950617283951,0.1778894472361809
HistGB,0.7283950617283951,0.1780684104627766
HistGB,0.7283950617283951,0.1782477341389728
HistGB,0.7283950617283951,0.1784274193548387
HistGB,0.7283950617283951,0.1786074672048435
HistGB,0.7283950617283951,0.1787878787878788
HistGB,0.7283950617283951,0.1789686552072801
HistGB,0.7283950617283951,0.1791497975708502
HistGB,0.7283950617283951,0.1793313069908814
HistGB,0.7242798353909465,0.178498985801217
HistGB,0.7242798353909465,0.1786802030456852
HistGB,0.7242798353909465,0.1788617886178861
HistGB,0.7242798353909465,0.1790437436419125
HistGB,0.7242798353909465,0.1792260692464358
HistGB,0.7242798353909465,0.1794087665647298
HistGB,0.7242798353909465,0.1795918367346938
HistGB,0.7242798353909465,0.1797752808988764
HistGB,0.7242798353909465,0.1799591002044989
HistGB,0.720164609053498,0.1791197543500511
HistGB,0.720164609053498,0.1793032786885245
HistGB,0.720164609053498,0.1794871794871795
HistGB,0.720164609053498,0.1796714579055441
HistGB,0.720164609053498,0.1798561151079136
HistGB,0.720164609053498,0.1800411522633745
HistGB,0.7160493827160493,0.1791967044284243
HistGB,0.7119341563786008,0.1783505154639175
HistGB,0.7119341563786008,0.1785345717234262
HistGB,0.7119341563786008,0.1787190082644628
HistGB,0.7119341563786008,0.1789038262668045
HistGB,0.7078189300411523,0.1780538302277432
HistGB,0.7037037037037037,0.1772020725388601
HistGB,0.7037037037037037,0.1773858921161825
HistGB,0.7037037037037037,0.1775700934579439
HistGB,0.7037037037037037,0.1777546777546777
HistGB,0.7037037037037037,0.177939646201873
HistGB,0.7037037037037037,0.178125
HistGB,0.7037037037037037,0.1783107403545359
HistGB,0.7037037037037037,0.1784968684759916
HistGB,0.7037037037037037,0.1786833855799373
HistGB,0.7037037037037037,0.1788702928870293
HistGB,0.6995884773662552,0.1780104712041884
HistGB,0.6995884773662552,0.1781970649895178
HistGB,0.6954732510288066,0.1773347324239244
HistGB,0.6954732510288066,0.1775210084033613
HistGB,0.6954732510288066,0.177707676130389
HistGB,0.6954732510288066,0.1778947368421052
HistGB,0.691358024691358,0.1770284510010537
HistGB,0.691358024691358,0.1772151898734177
HistGB,0.691358024691358,0.1774023231256599
HistGB,0.691358024691358,0.1775898520084566
HistGB,0.691358024691358,0.1777777777777777
HistGB,0.691358024691358,0.1779661016949152
HistGB,0.691358024691358,0.1781548250265111
HistGB,0.691358024691358,0.1783439490445859
HistGB,0.691358024691358,0.1785334750265675
HistGB,0.691358024691358,0.1787234042553191
HistGB,0.6872427983539094,0.1778487752928647
HistGB,0.6872427983539094,0.1780383795309168
HistGB,0.6872427983539094,0.1782283884738527
HistGB,0.6872427983539094,0.1784188034188034
HistGB,0.6831275720164609,0.1775401069518716
HistGB,0.6831275720164609,0.1777301927194861
HistGB,0.6790123456790124,0.1768488745980707
HistGB,0.6790123456790124,0.177038626609442
HistGB,0.6790123456790124,0.1772287862513426
HistGB,0.6790123456790124,0.1774193548387097
HistGB,0.6790123456790124,0.177610333692142
HistGB,0.6790123456790124,0.177801724137931
HistGB,0.6790123456790124,0.1779935275080906
HistGB,0.6790123456790124,0.1781857451403887
HistGB,0.6790123456790124,0.1783783783783784
HistGB,0.6790123456790124,0.1785714285714285
HistGB,0.6790123456790124,0.1787648970747562
HistGB,0.6790123456790124,0.1789587852494577
HistGB,0.6790123456790124,0.1791530944625407
HistGB,0.6790123456790124,0.1793478260869565
HistGB,0.6790123456790124,0.1795429815016322
HistGB,0.6790123456790124,0.1797385620915032
HistGB,0.6790123456790124,0.1799345692475463
HistGB,0.6790123456790124,0.1801310043668122
HistGB,0.6790123456790124,0.180327868852459
HistGB,0.6790123456790124,0.1805251641137855
HistGB,0.6748971193415638,0.1796276013143483
HistGB,0.6748971193415638,0.1798245614035087
HistGB,0.6748971193415638,0.1800219538968167
HistGB,0.6748971193415638,0.1802197802197802
HistGB,0.6748971193415638,0.1804180418041804
HistGB,0.6748971193415638,0.1806167400881057
HistGB,0.6748971193415638,0.1808158765159867
HistGB,0.6707818930041153,0.1799116997792494
HistGB,0.6707818930041153,0.180110497237569
HistGB,0.6707818930041153,0.1803097345132743
HistGB,0.6707818930041153,0.1805094130675526
HistGB,0.6707818930041153,0.1807095343680709
HistGB,0.6707818930041153,0.1809100998890122
HistGB,0.6707818930041153,0.1811111111111111
HistGB,0.6666666666666666,0.1802002224694104
HistGB,0.6666666666666666,0.1804008908685968
HistGB,0.6666666666666666,0.1806020066889632
HistGB,0.6666666666666666,0.1808035714285714
HistGB,0.6625514403292181,0.1798882681564245
HistGB,0.6625514403292181,0.1800894854586129
HistGB,0.6625514403292181,0.1802911534154535
HistGB,0.6625514403292181,0.1804932735426009
HistGB,0.6625514403292181,0.180695847362514
HistGB,0.6625514403292181,0.1808988764044943
HistGB,0.6625514403292181,0.1811023622047244
HistGB,0.6625514403292181,0.1813063063063063
HistGB,0.6625514403292181,0.181510710259301
HistGB,0.6625514403292181,0.1817155756207674
HistGB,0.6625514403292181,0.1819209039548022
HistGB,0.6625514403292181,0.1821266968325791
HistGB,0.6625514403292181,0.1823329558323896
HistGB,0.6625514403292181,0.1825396825396825
HistGB,0.6625514403292181,0.1827468785471055
HistGB,0.6625514403292181,0.1829545454545454
HistGB,0.6625514403292181,0.1831626848691695
HistGB,0.6625514403292181,0.1833712984054669
HistGB,0.6625514403292181,0.1835803876852907
HistGB,0.6625514403292181,0.1837899543378995
HistGB,0.6625514403292181,0.184
HistGB,0.6625514403292181,0.1842105263157894
HistGB,0.6625514403292181,0.1844215349369988
HistGB,0.6584362139917695,0.1834862385321101
HistGB,0.6584362139917695,0.1836969001148105
HistGB,0.6584362139917695,0.1839080459770115
HistGB,0.6584362139917695,0.1841196777905638
HistGB,0.6584362139917695,0.184331797235023
HistGB,0.6584362139917695,0.1845444059976932
HistGB,0.6584362139917695,0.184757505773672
HistGB,0.6584362139917695,0.1849710982658959
HistGB,0.654320987654321,0.1840277777777778
HistGB,0.654320987654321,0.1842410196987254
HistGB,0.654320987654321,0.1844547563805104
HistGB,0.654320987654321,0.1846689895470383
HistGB,0.654320987654321,0.1848837209302325
HistGB,0.654320987654321,0.1850989522700815
HistGB,0.654320987654321,0.1853146853146853
HistGB,0.654320987654321,0.1855309218203034
HistGB,0.654320987654321,0.1857476635514018
HistGB,0.654320987654321,0.1859649122807017
HistGB,0.654320987654321,0.1861826697892271
HistGB,0.654320987654321,0.186400937866354
HistGB,0.654320987654321,0.1866197183098591
HistGB,0.654320987654321,0.1868390129259694
HistGB,0.654320987654321,0.1870588235294117
HistGB,0.654320987654321,0.1872791519434629
HistGB,0.654320987654321,0.1875
HistGB,0.654320987654321,0.1877213695395513
HistGB,0.6502057613168725,0.1867612293144208
HistGB,0.6502057613168725,0.18698224852071
HistGB,0.6502057613168725,0.1872037914691943
HistGB,0.6502057613168725,0.1874258600237248
HistGB,0.6460905349794238,0.1864608076009501
HistGB,0.6419753086419753,0.1854934601664684
HistGB,0.6419753086419753,0.1857142857142857
HistGB,0.6419753086419753,0.1859356376638855
HistGB,0.6419753086419753,0.1861575178997613
HistGB,0.6419753086419753,0.1863799283154122
HistGB,0.6419753086419753,0.1866028708133971
HistGB,0.6419753086419753,0.1868263473053892
HistGB,0.6419753086419753,0.1870503597122302
HistGB,0.6419753086419753,0.1872749099639856
HistGB,0.6419753086419753,0.1875
HistGB,0.6419753086419753,0.187725631768953
HistGB,0.6419753086419753,0.1879518072289156
HistGB,0.6419753086419753,0.1881785283474065
HistGB,0.6419753086419753,0.1884057971014492
HistGB,0.6419753086419753,0.18863361547763
HistGB,0.6419753086419753,0.1888619854721549
HistGB,0.6419753086419753,0.1890909090909091
HistGB,0.6419753086419753,0.1893203883495145
HistGB,0.6419753086419753,0.18955042527339
HistGB,0.6419753086419753,0.1897810218978102
HistGB,0.6378600823045267,0.1887941534713763
HistGB,0.6378600823045267,0.1890243902439024
HistGB,0.6378600823045267,0.1892551892551892
HistGB,0.6337448559670782,0.1882640586797066
HistGB,0.6337448559670782,0.1884944920440636
HistGB,0.6337448559670782,0.1887254901960784
HistGB,0.6337448559670782,0.1889570552147239
HistGB,0.6337448559670782,0.1891891891891892
HistGB,0.6337448559670782,0.1894218942189421
HistGB,0.6337448559670782,0.1896551724137931
HistGB,0.6337448559670782,0.189889025893958
HistGB,0.6337448559670782,0.1901234567901234
HistGB,0.6337448559670782,0.1903584672435105
HistGB,0.6337448559670782,0.1905940594059406
HistGB,0.6337448559670782,0.1908302354399008
HistGB,0.6337448559670782,0.1910669975186104
HistGB,0.6337448559670782,0.1913043478260869
HistGB,0.6296296296296297,0.1902985074626865
HistGB,0.6296296296296297,0.1905354919053549
HistGB,0.6296296296296297,0.1907730673316708
HistGB,0.6296296296296297,0.1910112359550561
HistGB,0.6296296296296297,0.19125
HistGB,0.6296296296296297,0.1914893617021276
HistGB,0.6255144032921811,0.1904761904761904
HistGB,0.6255144032921811,0.1907151819322459
HistGB,0.6213991769547325,0.1896984924623115
HistGB,0.6213991769547325,0.189937106918239
HistGB,0.6213991769547325,0.190176322418136
HistGB,0.6213991769547325,0.1904161412358133
HistGB,0.6172839506172839,0.1893939393939394
HistGB,0.6172839506172839,0.1896333754740834
HistGB,0.6172839506172839,0.189873417721519
HistGB,0.6172839506172839,0.1901140684410646
HistGB,0.6172839506172839,0.1903553299492385
HistGB,0.6172839506172839,0.1905972045743329
HistGB,0.6172839506172839,0.1908396946564885
HistGB,0.6172839506172839,0.1910828025477707
HistGB,0.6172839506172839,0.1913265306122449
HistGB,0.6172839506172839,0.1915708812260536
HistGB,0.6172839506172839,0.1918158567774936
HistGB,0.6172839506172839,0.1920614596670934
HistGB,0.6172839506172839,0.1923076923076923
HistGB,0.6172839506172839,0.1925545571245186
HistGB,0.6172839506172839,0.1928020565552699
HistGB,0.6172839506172839,0.193050193050193
HistGB,0.6172839506172839,0.1932989690721649
HistGB,0.6172839506172839,0.1935483870967742
HistGB,0.6131687242798354,0.1925064599483204
HistGB,0.6131687242798354,0.1927554980595084
HistGB,0.6090534979423868,0.1917098445595854
HistGB,0.6090534979423868,0.191958495460441
HistGB,0.6090534979423868,0.1922077922077922
HistGB,0.6049382716049383,0.1911573472041612
HistGB,0.6049382716049383,0.19140625
HistGB,0.6049382716049383,0.1916558018252933
HistGB,0.6049382716049383,0.1919060052219321
HistGB,0.6049382716049383,0.192156862745098
HistGB,0.6049382716049383,0.1924083769633507
HistGB,0.6049382716049383,0.1926605504587156
HistGB,0.6049382716049383,0.1929133858267716
HistGB,0.6049382716049383,0.1931668856767411
HistGB,0.6008230452674898,0.1921052631578947
HistGB,0.6008230452674898,0.1923583662714097
HistGB,0.6008230452674898,0.1926121372031662
HistGB,0.6008230452674898,0.1928665785997358
HistGB,0.6008230452674898,0.1931216931216931
HistGB,0.6008230452674898,0.1933774834437086
HistGB,0.5967078189300411,0.1923076923076923
HistGB,0.5967078189300411,0.1925630810092961
HistGB,0.5925925925925926,0.1914893617021276
HistGB,0.5925925925925926,0.1917443408788282
HistGB,0.5925925925925926,0.192
HistGB,0.5925925925925926,0.192256341789052
HistGB,0.5925925925925926,0.1925133689839572
HistGB,0.5925925925925926,0.1927710843373494
HistGB,0.5925925925925926,0.1930294906166219
HistGB,0.5925925925925926,0.1932885906040268
HistGB,0.5925925925925926,0.1935483870967742
HistGB,0.5925925925925926,0.1938088829071332
HistGB,0.588477366255144,0.192722371967655
HistGB,0.588477366255144,0.1929824561403508
HistGB,0.588477366255144,0.1932432432432432
HistGB,0.588477366255144,0.1935047361299052
HistGB,0.588477366255144,0.1937669376693767
HistGB,0.588477366255144,0.1940298507462686
HistGB,0.588477366255144,0.1942934782608695
HistGB,0.588477366255144,0.1945578231292517
HistGB,0.588477366255144,0.1948228882833787
HistGB,0.5843621399176955,0.1937244201909959
HistGB,0.5843621399176955,0.1939890710382513
HistGB,0.5843621399176955,0.1942544459644322
HistGB,0.5802469135802469,0.1931506849315068
HistGB,0.5802469135802469,0.1934156378600823
HistGB,0.5802469135802469,0.1936813186813187
HistGB,0.5802469135802469,0.1939477303988996
HistGB,0.5802469135802469,0.1942148760330578
HistGB,0.5802469135802469,0.1944827586206896
HistGB,0.5802469135802469,0.1947513812154696
HistGB,0.5802469135802469,0.1950207468879668
HistGB,0.5802469135802469,0.1952908587257617
HistGB,0.5761316872427984,0.1941747572815534
HistGB,0.5761316872427984,0.1944444444444444
HistGB,0.5761316872427984,0.1947148817802503
HistGB,0.5761316872427984,0.1949860724233983
HistGB,0.5720164609053497,0.1938633193863319
HistGB,0.5720164609053497,0.1941340782122905
HistGB,0.5720164609053497,0.1944055944055944
HistGB,0.5720164609053497,0.1946778711484593
HistGB,0.5720164609053497,0.1949509116409537
HistGB,0.5720164609053497,0.1952247191011236
HistGB,0.5720164609053497,0.1954992967651195
HistGB,0.5679012345679012,0.1943661971830985
HistGB,0.5679012345679012,0.1946403385049365
HistGB,0.5679012345679012,0.1949152542372881
HistGB,0.5679012345679012,0.1951909476661951
HistGB,0.5637860082304527,0.1940509915014164
HistGB,0.5637860082304527,0.1943262411347517
HistGB,0.5637860082304527,0.1946022727272727
HistGB,0.5637860082304527,0.1948790896159317
HistGB,0.5637860082304527,0.1951566951566951
HistGB,0.5637860082304527,0.195435092724679
HistGB,0.5596707818930041,0.1942857142857142
HistGB,0.5596707818930041,0.1945636623748211
HistGB,0.5596707818930041,0.1948424068767908
HistGB,0.5596707818930041,0.1951219512195122
HistGB,0.5596707818930041,0.1954022988505747
HistGB,0.5596707818930041,0.19568345323741
HistGB,0.5596707818930041,0.1959654178674351
HistGB,0.5596707818930041,0.1962481962481962
HistGB,0.5596707818930041,0.1965317919075144
HistGB,0.5555555555555556,0.195369030390738
HistGB,0.5555555555555556,0.1956521739130435
HistGB,0.5555555555555556,0.1959361393323657
HistGB,0.5555555555555556,0.1962209302325581
HistGB,0.5555555555555556,0.1965065502183406
HistGB,0.5555555555555556,0.1967930029154519
HistGB,0.5555555555555556,0.1970802919708029
HistGB,0.5555555555555556,0.1973684210526315
HistGB,0.5555555555555556,0.1976573938506588
HistGB,0.5555555555555556,0.1979472140762463
HistGB,0.5555555555555556,0.198237885462555
HistGB,0.5555555555555556,0.1985294117647058
HistGB,0.5555555555555556,0.198821796759941
HistGB,0.5555555555555556,0.1991150442477876
HistGB,0.5555555555555556,0.1994091580502215
HistGB,0.5555555555555556,0.1997041420118343
HistGB,0.5555555555555556,0.2
HistGB,0.5555555555555556,0.2002967359050445
HistGB,0.5555555555555556,0.200594353640416
HistGB,0.5555555555555556,0.2008928571428571
HistGB,0.551440329218107,0.1997019374068554
HistGB,0.551440329218107,0.2
HistGB,0.551440329218107,0.2002989536621823
HistGB,0.551440329218107,0.2005988023952095
HistGB,0.551440329218107,0.2008995502248875
HistGB,0.551440329218107,0.2012012012012012
HistGB,0.551440329218107,0.2015037593984962
HistGB,0.551440329218107,0.2018072289156626
HistGB,0.551440329218107,0.2021116138763197
HistGB,0.551440329218107,0.202416918429003
HistGB,0.551440329218107,0.2027231467473525
HistGB,0.551440329218107,0.203030303030303
HistGB,0.5473251028806584,0.2018209408194233
HistGB,0.5432098765432098,0.2006079027355623
HistGB,0.5432098765432098,0.2009132420091324
HistGB,0.5390946502057613,0.1996951219512195
HistGB,0.5349794238683128,0.1984732824427481
HistGB,0.5349794238683128,0.1987767584097859
HistGB,0.5349794238683128,0.1990811638591118
HistGB,0.5349794238683128,0.1993865030674846
HistGB,0.5349794238683128,0.1996927803379416
HistGB,0.5349794238683128,0.2
HistGB,0.5349794238683128,0.2003081664098613
HistGB,0.5308641975308642,0.199074074074074
HistGB,0.5308641975308642,0.1993817619783616
HistGB,0.5308641975308642,0.1996904024767802
HistGB,0.5267489711934157,0.1984496124031007
HistGB,0.5267489711934157,0.1987577639751552
HistGB,0.5267489711934157,0.1990668740279937
HistGB,0.5267489711934157,0.1993769470404984
HistGB,0.5267489711934157,0.1996879875195008
HistGB,0.522633744855967,0.1984375
HistGB,0.522633744855967,0.1987480438184663
HistGB,0.522633744855967,0.1990595611285266
HistGB,0.522633744855967,0.1993720565149136
HistGB,0.522633744855967,0.1996855345911949
HistGB,0.522633744855967,0.2
HistGB,0.522633744855967,0.2003154574132492
HistGB,0.522633744855967,0.2006319115323854
HistGB,0.522633744855967,0.2009493670886075
HistGB,0.522633744855967,0.2012678288431061
HistGB,0.522633744855967,0.2015873015873016
HistGB,0.522633744855967,0.2019077901430842
HistGB,0.522633744855967,0.2022292993630573
HistGB,0.522633744855967,0.2025518341307815
HistGB,0.522633744855967,0.2028753993610223
HistGB,0.522633744855967,0.2032
HistGB,0.522633744855967,0.203525641025641
HistGB,0.522633744855967,0.203852327447833
HistGB,0.522633744855967,0.2041800643086816
HistGB,0.522633744855967,0.2045088566827697
HistGB,0.5185185185185185,0.2032258064516129
HistGB,0.5185185185185185,0.2035541195476575
HistGB,0.5185185185185185,0.203883495145631
HistGB,0.5185185185185185,0.2042139384116693
HistGB,0.51440329218107,0.2029220779220779
HistGB,0.51440329218107,0.2032520325203252
HistGB,0.51440329218107,0.2035830618892508
HistGB,0.51440329218107,0.2039151712887439
HistGB,0.51440329218107,0.2042483660130719
HistGB,0.51440329218107,0.204582651391162
HistGB,0.51440329218107,0.2049180327868852
HistGB,0.51440329218107,0.2052545155993431
HistGB,0.51440329218107,0.2055921052631578
HistGB,0.51440329218107,0.2059308072487644
HistGB,0.51440329218107,0.2062706270627062
HistGB,0.51440329218107,0.2066115702479339
HistGB,0.51440329218107,0.2069536423841059
HistGB,0.51440329218107,0.2072968490878938
HistGB,0.51440329218107,0.207641196013289
HistGB,0.51440329218107,0.2079866888519135
HistGB,0.51440329218107,0.2083333333333333
HistGB,0.51440329218107,0.2086811352253756
HistGB,0.51440329218107,0.2090301003344481
HistGB,0.51440329218107,0.2093802345058626
HistGB,0.51440329218107,0.209731543624161
HistGB,0.5102880658436214,0.2084033613445378
HistGB,0.5102880658436214,0.2087542087542087
HistGB,0.5102880658436214,0.209106239460371
HistGB,0.5061728395061729,0.2077702702702702
HistGB,0.5061728395061729,0.2081218274111675
HistGB,0.5061728395061729,0.2084745762711864
HistGB,0.5061728395061729,0.2088285229202037
HistGB,0.5061728395061729,0.2091836734693877
HistGB,0.5061728395061729,0.2095400340715502
HistGB,0.5061728395061729,0.2098976109215017
HistGB,0.5020576131687243,0.2085470085470085
HistGB,0.4979423868312757,0.2071917808219178
HistGB,0.4979423868312757,0.2075471698113207
HistGB,0.4979423868312757,0.2079037800687285
HistGB,0.4979423868312757,0.2082616179001721
HistGB,0.4979423868312757,0.2086206896551724
HistGB,0.4979423868312757,0.2089810017271157
HistGB,0.4938271604938271,0.2076124567474048
HistGB,0.4938271604938271,0.2079722703639514
HistGB,0.4938271604938271,0.2083333333333333
HistGB,0.4938271604938271,0.208695652173913
HistGB,0.4938271604938271,0.2090592334494773
HistGB,0.4897119341563786,0.2076788830715532
HistGB,0.4897119341563786,0.208041958041958
HistGB,0.4897119341563786,0.2084063047285464
HistGB,0.4897119341563786,0.2087719298245614
HistGB,0.4897119341563786,0.2091388400702987
HistGB,0.4897119341563786,0.2095070422535211
HistGB,0.4897119341563786,0.2098765432098765
HistGB,0.4897119341563786,0.2102473498233215
HistGB,0.4897119341563786,0.2106194690265486
HistGB,0.4897119341563786,0.2109929078014184
HistGB,0.4897119341563786,0.2113676731793961
HistGB,0.48559670781893,0.2099644128113879
HistGB,0.48559670781893,0.2103386809269162
HistGB,0.48559670781893,0.2107142857142857
HistGB,0.48559670781893,0.2110912343470483
HistGB,0.48559670781893,0.2114695340501792
HistGB,0.48559670781893,0.2118491921005386
HistGB,0.4814814814814814,0.210431654676259
HistGB,0.4814814814814814,0.2108108108108108
HistGB,0.4814814814814814,0.2111913357400722
HistGB,0.4814814814814814,0.2115732368896926
HistGB,0.4814814814814814,0.2119565217391304
HistGB,0.4814814814814814,0.2123411978221415
HistGB,0.4814814814814814,0.2127272727272727
HistGB,0.4773662551440329,0.2112932604735883
HistGB,0.4773662551440329,0.2116788321167883
HistGB,0.4773662551440329,0.2120658135283363
HistGB,0.4773662551440329,0.2124542124542124
HistGB,0.4773662551440329,0.2128440366972477
HistGB,0.4773662551440329,0.213235294117647
HistGB,0.4773662551440329,0.2136279926335175
HistGB,0.4773662551440329,0.2140221402214022
HistGB,0.4773662551440329,0.2144177449168207
HistGB,0.4773662551440329,0.2148148148148148
HistGB,0.4732510288065844,0.2133580705009276
HistGB,0.4691358024691358,0.2118959107806691
HistGB,0.4691358024691358,0.2122905027932961
HistGB,0.4691358024691358,0.2126865671641791
HistGB,0.4650205761316872,0.211214953271028
HistGB,0.4650205761316872,0.2116104868913857
HistGB,0.4650205761316872,0.2120075046904315
HistGB,0.4650205761316872,0.212406015037594
HistGB,0.4609053497942387,0.2109227871939736
HistGB,0.4609053497942387,0.2113207547169811
HistGB,0.4567901234567901,0.2098298676748582
HistGB,0.4567901234567901,0.2102272727272727
HistGB,0.4567901234567901,0.2106261859582542
HistGB,0.4526748971193415,0.2091254752851711
HistGB,0.448559670781893,0.2076190476190476
HistGB,0.4444444444444444,0.2061068702290076
HistGB,0.4444444444444444,0.2065009560229445
HistGB,0.4444444444444444,0.2068965517241379
HistGB,0.4403292181069959,0.2053742802303263
HistGB,0.4403292181069959,0.2057692307692307
HistGB,0.4362139917695473,0.2042389210019267
HistGB,0.4362139917695473,0.2046332046332046
HistGB,0.4362139917695473,0.2050290135396518
HistGB,0.4362139917695473,0.2054263565891473
HistGB,0.4362139917695473,0.2058252427184466
HistGB,0.4362139917695473,0.2062256809338521
HistGB,0.4362139917695473,0.2066276803118908
HistGB,0.4362139917695473,0.20703125
HistGB,0.4362139917695473,0.2074363992172211
HistGB,0.4362139917695473,0.2078431372549019
HistGB,0.4362139917695473,0.2082514734774067
HistGB,0.4320987654320987,0.2066929133858267
HistGB,0.4320987654320987,0.2071005917159763
HistGB,0.4279835390946502,0.2055335968379446
HistGB,0.4279835390946502,0.2059405940594059
HistGB,0.4279835390946502,0.2063492063492063
HistGB,0.4238683127572016,0.2047713717693837
HistGB,0.419753086419753,0.2031872509960159
HistGB,0.419753086419753,0.2035928143712574
HistGB,0.419753086419753,0.204
HistGB,0.419753086419753,0.2044088176352705
HistGB,0.4156378600823045,0.2028112449799196
HistGB,0.411522633744856,0.2012072434607646
HistGB,0.411522633744856,0.2016129032258064
HistGB,0.411522633744856,0.202020202020202
HistGB,0.4074074074074074,0.2004048582995951
HistGB,0.4074074074074074,0.2008113590263691
HistGB,0.4074074074074074,0.2012195121951219
HistGB,0.4074074074074074,0.2016293279022403
HistGB,0.4074074074074074,0.2020408163265306
HistGB,0.4032921810699588,0.2004089979550102
HistGB,0.3991769547325103,0.1987704918032787
HistGB,0.3991769547325103,0.1991786447638603
HistGB,0.3950617283950617,0.1975308641975308
HistGB,0.3950617283950617,0.1979381443298969
HistGB,0.3950617283950617,0.1983471074380165
HistGB,0.3950617283950617,0.1987577639751552
HistGB,0.3950617283950617,0.1991701244813278
HistGB,0.3909465020576131,0.1975051975051975
HistGB,0.3868312757201646,0.1958333333333333
HistGB,0.3868312757201646,0.1962421711899791
HistGB,0.3868312757201646,0.1966527196652719
HistGB,0.3868312757201646,0.1970649895178197
HistGB,0.3868312757201646,0.1974789915966386
HistGB,0.3868312757201646,0.1978947368421052
HistGB,0.3868312757201646,0.1983122362869198
HistGB,0.382716049382716,0.1966173361522198
HistGB,0.382716049382716,0.1970338983050847
HistGB,0.382716049382716,0.197452229299363
HistGB,0.382716049382716,0.1978723404255319
HistGB,0.382716049382716,0.1982942430703624
HistGB,0.3786008230452675,0.1965811965811965
HistGB,0.3744855967078189,0.1948608137044968
HistGB,0.3744855967078189,0.1952789699570815
HistGB,0.3744855967078189,0.1956989247311828
HistGB,0.3744855967078189,0.1961206896551724
HistGB,0.3744855967078189,0.1965442764578833
HistGB,0.3744855967078189,0.1969696969696969
HistGB,0.3744855967078189,0.1973969631236442
HistGB,0.3744855967078189,0.1978260869565217
HistGB,0.3744855967078189,0.1982570806100217
HistGB,0.3703703703703703,0.1965065502183406
HistGB,0.3703703703703703,0.1969365426695842
HistGB,0.3703703703703703,0.1973684210526315
HistGB,0.3703703703703703,0.1978021978021978
HistGB,0.3703703703703703,0.198237885462555
HistGB,0.3662551440329218,0.1964679911699779
HistGB,0.3621399176954732,0.1946902654867256
HistGB,0.3621399176954732,0.1951219512195122
HistGB,0.3621399176954732,0.1955555555555555
HistGB,0.3621399176954732,0.1959910913140311
HistGB,0.3621399176954732,0.1964285714285714
HistGB,0.3580246913580246,0.1946308724832214
HistGB,0.3580246913580246,0.195067264573991
HistGB,0.3580246913580246,0.195505617977528
HistGB,0.3539094650205761,0.1936936936936936
HistGB,0.3539094650205761,0.1941309255079006
HistGB,0.3539094650205761,0.1945701357466063
HistGB,0.3539094650205761,0.1950113378684807
HistGB,0.3497942386831276,0.1931818181818181
HistGB,0.345679012345679,0.1913439635535307
HistGB,0.345679012345679,0.1917808219178082
HistGB,0.345679012345679,0.1922196796338672
HistGB,0.3415637860082304,0.1903669724770642
HistGB,0.3415637860082304,0.1908045977011494
HistGB,0.3415637860082304,0.1912442396313364
HistGB,0.3374485596707819,0.1893764434180138
HistGB,0.3374485596707819,0.1898148148148148
HistGB,0.3374485596707819,0.1902552204176334
HistGB,0.3333333333333333,0.1883720930232558
HistGB,0.3333333333333333,0.1888111888111888
HistGB,0.3333333333333333,0.1892523364485981
HistGB,0.3292181069958848,0.1873536299765808
HistGB,0.3292181069958848,0.1877934272300469
HistGB,0.3292181069958848,0.188235294117647
HistGB,0.3292181069958848,0.1886792452830188
HistGB,0.3292181069958848,0.1891252955082742
HistGB,0.3292181069958848,0.1895734597156398
HistGB,0.3292181069958848,0.1900237529691211
HistGB,0.3292181069958848,0.1904761904761904
HistGB,0.3251028806584362,0.18854415274463
HistGB,0.3251028806584362,0.1889952153110047
HistGB,0.3209876543209876,0.1870503597122302
HistGB,0.3209876543209876,0.1875
HistGB,0.3209876543209876,0.1879518072289156
HistGB,0.3209876543209876,0.1884057971014492
HistGB,0.3209876543209876,0.1888619854721549
HistGB,0.3209876543209876,0.1893203883495145
HistGB,0.3209876543209876,0.1897810218978102
HistGB,0.3209876543209876,0.1902439024390244
HistGB,0.3209876543209876,0.1907090464547677
HistGB,0.3209876543209876,0.1911764705882352
HistGB,0.3209876543209876,0.1916461916461916
HistGB,0.3209876543209876,0.1921182266009852
HistGB,0.3209876543209876,0.1925925925925926
HistGB,0.3209876543209876,0.193069306930693
HistGB,0.3209876543209876,0.1935483870967742
HistGB,0.3209876543209876,0.1940298507462686
HistGB,0.3209876543209876,0.1945137157107231
HistGB,0.3209876543209876,0.195
HistGB,0.3209876543209876,0.1954887218045112
HistGB,0.3209876543209876,0.1959798994974874
HistGB,0.3209876543209876,0.1964735516372796
HistGB,0.3209876543209876,0.1969696969696969
HistGB,0.3168724279835391,0.1949367088607595
HistGB,0.3168724279835391,0.1954314720812182
HistGB,0.3168724279835391,0.1959287531806615
HistGB,0.3168724279835391,0.1964285714285714
HistGB,0.3168724279835391,0.1969309462915601
HistGB,0.3168724279835391,0.1974358974358974
HistGB,0.3168724279835391,0.1979434447300771
HistGB,0.3168724279835391,0.1984536082474226
HistGB,0.3168724279835391,0.1989664082687338
HistGB,0.3168724279835391,0.199481865284974
HistGB,0.3168724279835391,0.2
HistGB,0.3168724279835391,0.2005208333333333
HistGB,0.3127572016460905,0.1984334203655352
HistGB,0.3127572016460905,0.1989528795811518
HistGB,0.3127572016460905,0.1994750656167979
HistGB,0.3127572016460905,0.2
HistGB,0.3127572016460905,0.2005277044854881
HistGB,0.3127572016460905,0.201058201058201
HistGB,0.3127572016460905,0.2015915119363395
HistGB,0.3127572016460905,0.202127659574468
HistGB,0.3127572016460905,0.2026666666666666
HistGB,0.3127572016460905,0.2032085561497326
HistGB,0.3127572016460905,0.2037533512064343
HistGB,0.3086419753086419,0.2016129032258064
HistGB,0.3086419753086419,0.2021563342318059
HistGB,0.3086419753086419,0.2027027027027027
HistGB,0.3086419753086419,0.2032520325203252
HistGB,0.3086419753086419,0.2038043478260869
HistGB,0.3086419753086419,0.2043596730245231
HistGB,0.3045267489711934,0.2021857923497267
HistGB,0.3045267489711934,0.2027397260273972
HistGB,0.3004115226337449,0.2005494505494505
HistGB,0.3004115226337449,0.2011019283746556
HistGB,0.3004115226337449,0.2016574585635359
HistGB,0.3004115226337449,0.2022160664819944
HistGB,0.3004115226337449,0.2027777777777777
HistGB,0.3004115226337449,0.2033426183844011
HistGB,0.3004115226337449,0.2039106145251396
HistGB,0.3004115226337449,0.2044817927170868
HistGB,0.3004115226337449,0.2050561797752809
HistGB,0.3004115226337449,0.2056338028169014
HistGB,0.3004115226337449,0.2062146892655367
HistGB,0.3004115226337449,0.206798866855524
HistGB,0.3004115226337449,0.2073863636363636
HistGB,0.2962962962962963,0.2051282051282051
HistGB,0.2962962962962963,0.2057142857142857
HistGB,0.2921810699588477,0.2034383954154728
HistGB,0.2921810699588477,0.2040229885057471
HistGB,0.2921810699588477,0.2046109510086455
HistGB,0.2921810699588477,0.2052023121387283
HistGB,0.2921810699588477,0.2057971014492753
HistGB,0.2921810699588477,0.2063953488372093
HistGB,0.2921810699588477,0.2069970845481049
HistGB,0.2921810699588477,0.2076023391812865
HistGB,0.2921810699588477,0.2082111436950146
HistGB,0.2921810699588477,0.2088235294117647
HistGB,0.2880658436213992,0.2064896755162241
HistGB,0.2880658436213992,0.2071005917159763
HistGB,0.2880658436213992,0.2077151335311572
HistGB,0.2880658436213992,0.2083333333333333
HistGB,0.2880658436213992,0.208955223880597
HistGB,0.2880658436213992,0.2095808383233532
HistGB,0.2880658436213992,0.2102102102102102
HistGB,0.2880658436213992,0.2108433734939759
HistGB,0.2880658436213992,0.2114803625377643
HistGB,0.2880658436213992,0.2121212121212121
HistGB,0.2880658436213992,0.2127659574468085
HistGB,0.2880658436213992,0.2134146341463414
HistGB,0.2880658436213992,0.2140672782874617
HistGB,0.2880658436213992,0.2147239263803681
HistGB,0.2839506172839506,0.2123076923076923
HistGB,0.2839506172839506,0.2129629629629629
HistGB,0.2839506172839506,0.2136222910216718
HistGB,0.2839506172839506,0.2142857142857142
HistGB,0.2839506172839506,0.2149532710280373
HistGB,0.2839506172839506,0.215625
HistGB,0.2839506172839506,0.2163009404388714
HistGB,0.2839506172839506,0.2169811320754717
HistGB,0.2839506172839506,0.2176656151419558
HistGB,0.2839506172839506,0.2183544303797468
HistGB,0.2839506172839506,0.219047619047619
HistGB,0.2839506172839506,0.2197452229299363
HistGB,0.279835390946502,0.2172523961661341
HistGB,0.2757201646090535,0.2147435897435897
HistGB,0.2757201646090535,0.2154340836012861
HistGB,0.2716049382716049,0.2129032258064516
HistGB,0.2716049382716049,0.2135922330097087
HistGB,0.2674897119341564,0.211038961038961
HistGB,0.2674897119341564,0.2117263843648208
HistGB,0.2674897119341564,0.2124183006535947
HistGB,0.2674897119341564,0.2131147540983606
HistGB,0.2674897119341564,0.2138157894736842
HistGB,0.2674897119341564,0.2145214521452145
HistGB,0.2674897119341564,0.2152317880794702
HistGB,0.2674897119341564,0.2159468438538206
HistGB,0.2633744855967078,0.2133333333333333
HistGB,0.2633744855967078,0.2140468227424749
HistGB,0.2633744855967078,0.2147651006711409
HistGB,0.2592592592592592,0.2121212121212121
HistGB,0.2592592592592592,0.2128378378378378
HistGB,0.2592592592592592,0.2135593220338983
HistGB,0.2592592592592592,0.2142857142857142
HistGB,0.2551440329218107,0.2116040955631399
HistGB,0.2551440329218107,0.2123287671232876
HistGB,0.2551440329218107,0.2130584192439862
HistGB,0.2510288065843621,0.2103448275862069
HistGB,0.2510288065843621,0.2110726643598615
HistGB,0.2510288065843621,0.2118055555555555
HistGB,0.2510288065843621,0.2125435540069686
HistGB,0.2510288065843621,0.2132867132867132
HistGB,0.2510288065843621,0.2140350877192982
HistGB,0.2510288065843621,0.2147887323943662
HistGB,0.2510288065843621,0.215547703180212
HistGB,0.2510288065843621,0.2163120567375886
HistGB,0.2510288065843621,0.2170818505338078
HistGB,0.2510288065843621,0.2178571428571428
HistGB,0.2469135802469135,0.2150537634408602
HistGB,0.2469135802469135,0.2158273381294964
HistGB,0.2469135802469135,0.2166064981949458
HistGB,0.2469135802469135,0.217391304347826
HistGB,0.242798353909465,0.2145454545454545
HistGB,0.242798353909465,0.2153284671532846
HistGB,0.242798353909465,0.2161172161172161
HistGB,0.242798353909465,0.2169117647058823
HistGB,0.242798353909465,0.2177121771217712
HistGB,0.242798353909465,0.2185185185185185
HistGB,0.242798353909465,0.2193308550185873
HistGB,0.242798353909465,0.2201492537313432
HistGB,0.242798353909465,0.2209737827715356
HistGB,0.242798353909465,0.2218045112781954
HistGB,0.242798353909465,0.2226415094339622
HistGB,0.242798353909465,0.2234848484848484
HistGB,0.242798353909465,0.2243346007604562
HistGB,0.242798353909465,0.2251908396946564
HistGB,0.242798353909465,0.2260536398467433
HistGB,0.242798353909465,0.2269230769230769
HistGB,0.242798353909465,0.2277992277992278
HistGB,0.242798353909465,0.2286821705426356
HistGB,0.2386831275720164,0.22568093385214
HistGB,0.2386831275720164,0.2265625
HistGB,0.2386831275720164,0.2274509803921568
HistGB,0.2386831275720164,0.2283464566929134
HistGB,0.2386831275720164,0.2292490118577075
HistGB,0.2386831275720164,0.2301587301587301
HistGB,0.2386831275720164,0.2310756972111553
HistGB,0.2386831275720164,0.232
HistGB,0.2386831275720164,0.2329317269076305
HistGB,0.2345679012345679,0.2298387096774193
HistGB,0.2345679012345679,0.2307692307692307
HistGB,0.2345679012345679,0.2317073170731707
HistGB,0.2345679012345679,0.2326530612244897
HistGB,0.2345679012345679,0.2336065573770492
HistGB,0.2345679012345679,0.2345679012345679
HistGB,0.2345679012345679,0.2355371900826446
HistGB,0.2304526748971193,0.2323651452282157
HistGB,0.2304526748971193,0.2333333333333333
HistGB,0.2304526748971193,0.2343096234309623
HistGB,0.2263374485596707,0.2310924369747899
HistGB,0.2222222222222222,0.2278481012658227
HistGB,0.2222222222222222,0.2288135593220339
HistGB,0.2222222222222222,0.2297872340425532
HistGB,0.2181069958847736,0.2264957264957265
HistGB,0.2139917695473251,0.223175965665236
HistGB,0.2139917695473251,0.2241379310344827
HistGB,0.2139917695473251,0.2251082251082251
HistGB,0.2139917695473251,0.2260869565217391
HistGB,0.2139917695473251,0.2270742358078602
HistGB,0.2139917695473251,0.2280701754385964
HistGB,0.2139917695473251,0.2290748898678414
HistGB,0.2139917695473251,0.2300884955752212
HistGB,0.2098765432098765,0.2266666666666666
HistGB,0.2098765432098765,0.2276785714285714
HistGB,0.2098765432098765,0.2286995515695067
HistGB,0.2098765432098765,0.2297297297297297
HistGB,0.2098765432098765,0.2307692307692307
HistGB,0.205761316872428,0.2272727272727272
HistGB,0.205761316872428,0.228310502283105
HistGB,0.2016460905349794,0.2247706422018348
HistGB,0.1975308641975308,0.2211981566820276
HistGB,0.1975308641975308,0.2222222222222222
HistGB,0.1975308641975308,0.2232558139534883
HistGB,0.1934156378600823,0.219626168224299
HistGB,0.1893004115226337,0.215962441314554
HistGB,0.1851851851851851,0.2122641509433962
HistGB,0.1851851851851851,0.2132701421800948
HistGB,0.1810699588477366,0.2095238095238095
HistGB,0.1810699588477366,0.2105263157894736
HistGB,0.1810699588477366,0.2115384615384615
HistGB,0.1810699588477366,0.2125603864734299
HistGB,0.176954732510288,0.2087378640776699
HistGB,0.176954732510288,0.2097560975609756
HistGB,0.176954732510288,0.2107843137254902
HistGB,0.176954732510288,0.2118226600985221
HistGB,0.176954732510288,0.2128712871287128
HistGB,0.176954732510288,0.2139303482587064
HistGB,0.176954732510288,0.215
HistGB,0.176954732510288,0.2160804020100502
HistGB,0.1728395061728395,0.2121212121212121
HistGB,0.1728395061728395,0.2131979695431472
HistGB,0.1687242798353909,0.2091836734693877
HistGB,0.1687242798353909,0.2102564102564102
HistGB,0.1687242798353909,0.211340206185567
HistGB,0.1687242798353909,0.2124352331606217
HistGB,0.1687242798353909,0.2135416666666666
HistGB,0.1687242798353909,0.2146596858638743
HistGB,0.1646090534979424,0.2105263157894736
HistGB,0.1604938271604938,0.2063492063492063
HistGB,0.1604938271604938,0.2074468085106383
HistGB,0.1604938271604938,0.2085561497326203
HistGB,0.1563786008230452,0.2043010752688172
HistGB,0.1563786008230452,0.2054054054054054
HistGB,0.1563786008230452,0.2065217391304347
HistGB,0.1563786008230452,0.2076502732240437
HistGB,0.1563786008230452,0.2087912087912088
HistGB,0.1563786008230452,0.2099447513812154
HistGB,0.1563786008230452,0.2111111111111111
HistGB,0.1563786008230452,0.2122905027932961
HistGB,0.1563786008230452,0.2134831460674157
HistGB,0.1563786008230452,0.2146892655367231
HistGB,0.1563786008230452,0.2159090909090909
HistGB,0.1563786008230452,0.2171428571428571
HistGB,0.1563786008230452,0.2183908045977011
HistGB,0.1563786008230452,0.2196531791907514
HistGB,0.1563786008230452,0.2209302325581395
HistGB,0.1563786008230452,0.2222222222222222
HistGB,0.1563786008230452,0.2235294117647059
HistGB,0.1563786008230452,0.2248520710059171
HistGB,0.1563786008230452,0.2261904761904762
HistGB,0.1522633744855967,0.2215568862275449
HistGB,0.1522633744855967,0.2228915662650602
HistGB,0.1522633744855967,0.2242424242424242
HistGB,0.1522633744855967,0.2256097560975609
HistGB,0.1522633744855967,0.2269938650306748
HistGB,0.1522633744855967,0.228395061728395
HistGB,0.1481481481481481,0.2236024844720497
HistGB,0.1440329218106996,0.21875
HistGB,0.1440329218106996,0.220125786163522
HistGB,0.1440329218106996,0.2215189873417721
HistGB,0.139917695473251,0.2165605095541401
HistGB,0.139917695473251,0.2179487179487179
HistGB,0.139917695473251,0.2193548387096774
HistGB,0.139917695473251,0.2207792207792207
HistGB,0.139917695473251,0.2222222222222222
HistGB,0.139917695473251,0.2236842105263158
HistGB,0.139917695473251,0.2251655629139073
HistGB,0.139917695473251,0.2266666666666666
HistGB,0.139917695473251,0.2281879194630872
HistGB,0.139917695473251,0.2297297297297297
HistGB,0.1358024691358024,0.2244897959183673
HistGB,0.1316872427983539,0.2191780821917808
HistGB,0.1316872427983539,0.2206896551724138
HistGB,0.1316872427983539,0.2222222222222222
HistGB,0.1316872427983539,0.2237762237762237
HistGB,0.1316872427983539,0.2253521126760563
HistGB,0.1316872427983539,0.226950354609929
HistGB,0.1316872427983539,0.2285714285714285
HistGB,0.1316872427983539,0.2302158273381295
HistGB,0.1316872427983539,0.2318840579710145
HistGB,0.1275720164609053,0.2262773722627737
HistGB,0.1275720164609053,0.2279411764705882
HistGB,0.1275720164609053,0.2296296296296296
HistGB,0.1275720164609053,0.2313432835820895
HistGB,0.1275720164609053,0.2330827067669172
HistGB,0.1275720164609053,0.2348484848484848
HistGB,0.1234567901234567,0.2290076335877862
HistGB,0.1234567901234567,0.2307692307692307
HistGB,0.1234567901234567,0.2325581395348837
HistGB,0.1234567901234567,0.234375
HistGB,0.1234567901234567,0.2362204724409448
HistGB,0.1234567901234567,0.238095238095238
HistGB,0.1234567901234567,0.24
HistGB,0.1193415637860082,0.2338709677419354
HistGB,0.1193415637860082,0.2357723577235772
HistGB,0.1193415637860082,0.2377049180327868
HistGB,0.1193415637860082,0.2396694214876033
HistGB,0.1193415637860082,0.2416666666666666
HistGB,0.1152263374485596,0.2352941176470588
HistGB,0.1152263374485596,0.2372881355932203
HistGB,0.1152263374485596,0.2393162393162393
HistGB,0.1152263374485596,0.2413793103448276
HistGB,0.1152263374485596,0.2434782608695652
HistGB,0.1152263374485596,0.2456140350877192
HistGB,0.1152263374485596,0.247787610619469
HistGB,0.1152263374485596,0.25
HistGB,0.1152263374485596,0.2522522522522522
HistGB,0.1152263374485596,0.2545454545454545
HistGB,0.1152263374485596,0.2568807339449541
HistGB,0.1111111111111111,0.25
HistGB,0.1111111111111111,0.2523364485981308
HistGB,0.1111111111111111,0.2547169811320754
HistGB,0.1111111111111111,0.2571428571428571
HistGB,0.1111111111111111,0.2596153846153846
HistGB,0.1111111111111111,0.2621359223300971
HistGB,0.1111111111111111,0.2647058823529412
HistGB,0.1111111111111111,0.2673267326732673
HistGB,0.1069958847736625,0.26
HistGB,0.1069958847736625,0.2626262626262626
HistGB,0.102880658436214,0.2551020408163265
HistGB,0.102880658436214,0.2577319587628865
HistGB,0.102880658436214,0.2604166666666667
HistGB,0.102880658436214,0.2631578947368421
HistGB,0.102880658436214,0.2659574468085106
HistGB,0.102880658436214,0.2688172043010752
HistGB,0.102880658436214,0.2717391304347826
HistGB,0.102880658436214,0.2747252747252747
HistGB,0.102880658436214,0.2777777777777778
HistGB,0.102880658436214,0.2808988764044944
HistGB,0.0987654320987654,0.2727272727272727
HistGB,0.0987654320987654,0.2758620689655172
HistGB,0.0987654320987654,0.2790697674418604
HistGB,0.0987654320987654,0.2823529411764706
HistGB,0.0946502057613168,0.2738095238095238
HistGB,0.0946502057613168,0.2771084337349397
HistGB,0.0946502057613168,0.2804878048780488
HistGB,0.0946502057613168,0.2839506172839506
HistGB,0.0946502057613168,0.2875
HistGB,0.0905349794238683,0.2784810126582278
HistGB,0.0864197530864197,0.2692307692307692
HistGB,0.0864197530864197,0.2727272727272727
HistGB,0.0823045267489712,0.2631578947368421
HistGB,0.0781893004115226,0.2533333333333333
HistGB,0.0781893004115226,0.2567567567567567
HistGB,0.0781893004115226,0.2602739726027397
HistGB,0.074074074074074,0.25
HistGB,0.0699588477366255,0.2394366197183098
HistGB,0.0699588477366255,0.2428571428571428
HistGB,0.0699588477366255,0.2463768115942029
HistGB,0.0699588477366255,0.25
HistGB,0.0658436213991769,0.2388059701492537
HistGB,0.0658436213991769,0.2424242424242424
HistGB,0.0617283950617283,0.2307692307692307
HistGB,0.0617283950617283,0.234375
HistGB,0.0617283950617283,0.238095238095238
HistGB,0.0617283950617283,0.2419354838709677
HistGB,0.0617283950617283,0.2459016393442623
HistGB,0.0576131687242798,0.2333333333333333
HistGB,0.0534979423868312,0.2203389830508474
HistGB,0.0534979423868312,0.2241379310344827
HistGB,0.0534979423868312,0.2280701754385964
HistGB,0.0493827160493827,0.2142857142857142
HistGB,0.0493827160493827,0.2181818181818181
HistGB,0.0493827160493827,0.2222222222222222
HistGB,0.0493827160493827,0.2264150943396226
HistGB,0.0493827160493827,0.2307692307692307
HistGB,0.0493827160493827,0.2352941176470588
HistGB,0.0493827160493827,0.24
HistGB,0.0493827160493827,0.2448979591836734
HistGB,0.0493827160493827,0.25
HistGB,0.0493827160493827,0.2553191489361702
HistGB,0.0493827160493827,0.2608695652173913
HistGB,0.0493827160493827,0.2666666666666666
HistGB,0.0493827160493827,0.2727272727272727
HistGB,0.0493827160493827,0.2790697674418604
HistGB,0.0493827160493827,0.2857142857142857
HistGB,0.0493827160493827,0.2926829268292683
HistGB,0.0493827160493827,0.3
HistGB,0.0493827160493827,0.3076923076923077
HistGB,0.0452674897119341,0.2894736842105263
HistGB,0.0411522633744856,0.2702702702702703
HistGB,0.0411522633744856,0.2777777777777778
HistGB,0.0411522633744856,0.2857142857142857
HistGB,0.0411522633744856,0.2941176470588235
HistGB,0.0411522633744856,0.303030303030303
HistGB,0.0411522633744856,0.3125
HistGB,0.0411522633744856,0.3225806451612903
HistGB,0.0411522633744856,0.3333333333333333
HistGB,0.0411522633744856,0.3448275862068966
HistGB,0.0411522633744856,0.3571428571428571
HistGB,0.0411522633744856,0.3703703703703703
HistGB,0.0411522633744856,0.3846153846153846
HistGB,0.037037037037037,0.36
HistGB,0.0329218106995884,0.3333333333333333
HistGB,0.0288065843621399,0.3043478260869565
HistGB,0.0288065843621399,0.3181818181818182
HistGB,0.0288065843621399,0.3333333333333333
HistGB,0.0288065843621399,0.35
HistGB,0.0288065843621399,0.3684210526315789
HistGB,0.0288065843621399,0.3888888888888889
HistGB,0.0288065843621399,0.4117647058823529
HistGB,0.0288065843621399,0.4375
HistGB,0.0246913580246913,0.4
HistGB,0.0205761316872428,0.3571428571428571
HistGB,0.0164609053497942,0.3076923076923077
HistGB,0.0164609053497942,0.3333333333333333
HistGB,0.0164609053497942,0.3636363636363636
HistGB,0.0123456790123456,0.3
HistGB,0.0082304526748971,0.2222222222222222
HistGB,0.0082304526748971,0.25
HistGB,0.0041152263374485,0.1428571428571428
HistGB,0.0041152263374485,0.1666666666666666
HistGB,0.0041152263374485,0.2
HistGB,0.0,0.0
HistGB,0.0,0.0
HistGB,0.0,0.0
HistGB,0.0,0.0
HistGB,0.0,1.0
GRU-D,1.0,0.117391304347826
GRU-D,1.0,0.1174480425326244
GRU-D,1.0,0.1175048355899419
GRU-D,1.0,0.1175616835994194
GRU-D,1.0,0.1176185866408518
GRU-D,1.0,0.1176755447941888
GRU-D,1.0,0.1177325581395348
GRU-D,1.0,0.1177896267571497
GRU-D,1.0,0.117846750727449
GRU-D,1.0,0.1179039301310043
GRU-D,1.0,0.1179611650485436
GRU-D,1.0,0.1180184555609519
GRU-D,1.0,0.1180758017492711
GRU-D,1.0,0.118133203694701
GRU-D,1.0,0.1181906614785992
GRU-D,1.0,0.1182481751824817
GRU-D,1.0,0.1183057448880233
GRU-D,1.0,0.1183633706770579
GRU-D,1.0,0.1184210526315789
GRU-D,1.0,0.1184787908337396
GRU-D,1.0,0.1185365853658536
GRU-D,1.0,0.1185944363103953
GRU-D,1.0,0.11865234375
GRU-D,1.0,0.1187103077674645
GRU-D,1.0,0.1187683284457478
GRU-D,1.0,0.1188264058679706
GRU-D,1.0,0.1188845401174168
GRU-D,1.0,0.118942731277533
GRU-D,1.0,0.1190009794319294
GRU-D,1.0,0.1190592846643802
GRU-D,1.0,0.1191176470588235
GRU-D,1.0,0.1191760666993624
GRU-D,1.0,0.1192345436702649
GRU-D,1.0,0.1192930780559646
GRU-D,1.0,0.1193516699410609
GRU-D,1.0,0.1194103194103194
GRU-D,1.0,0.1194690265486725
GRU-D,1.0,0.1195277914412198
GRU-D,1.0,0.1195866141732283
GRU-D,1.0,0.1196454948301329
GRU-D,1.0,0.1197044334975369
GRU-D,1.0,0.1197634302612124
GRU-D,1.0,0.1198224852071005
GRU-D,1.0,0.1198815984213122
GRU-D,1.0,0.1199407699901283
GRU-D,1.0,0.12
GRU-D,1.0,0.1200592885375494
GRU-D,1.0,0.1201186356895699
GRU-D,1.0,0.1201780415430267
GRU-D,1.0,0.1202375061850569
GRU-D,1.0,0.1202970297029702
GRU-D,1.0,0.1203566121842496
GRU-D,1.0,0.120416253716551
GRU-D,1.0,0.1204759543877045
GRU-D,1.0,0.1205357142857142
GRU-D,1.0,0.1205955334987593
GRU-D,1.0,0.1206554121151936
GRU-D,1.0,0.1207153502235469
GRU-D,1.0,0.1207753479125248
GRU-D,1.0,0.1208354052710094
GRU-D,1.0,0.1208955223880597
GRU-D,1.0,0.1209556993529119
GRU-D,1.0,0.12101593625498
GRU-D,1.0,0.1210762331838565
GRU-D,1.0,0.121136590229312
GRU-D,1.0,0.1211970074812967
GRU-D,1.0,0.1212574850299401
GRU-D,1.0,0.1213180229655516
GRU-D,1.0,0.1213786213786213
GRU-D,1.0,0.12143928035982
GRU-D,1.0,0.1215
GRU-D,1.0,0.121560780390195
GRU-D,1.0,0.1216216216216216
GRU-D,1.0,0.1216825237856785
GRU-D,1.0,0.1217434869739478
GRU-D,1.0,0.1218045112781954
GRU-D,1.0,0.1218655967903711
GRU-D,1.0,0.1219267436026091
GRU-D,1.0,0.1219879518072289
GRU-D,1.0,0.1220492214967353
GRU-D,1.0,0.1221105527638191
GRU-D,1.0,0.1221719457013574
GRU-D,1.0,0.1222334004024144
GRU-D,1.0,0.1222949169602415
GRU-D,1.0,0.1223564954682779
GRU-D,1.0,0.1224181360201511
GRU-D,1.0,0.1224798387096774
GRU-D,1.0,0.1225416036308623
GRU-D,1.0,0.1226034308779011
GRU-D,1.0,0.1226653205451792
GRU-D,1.0,0.1227272727272727
GRU-D,1.0,0.1227892875189489
GRU-D,1.0,0.1228513650151668
GRU-D,1.0,0.1229135053110773
GRU-D,1.0,0.1229757085020242
GRU-D,1.0,0.1230379746835443
GRU-D,1.0,0.1231003039513677
GRU-D,1.0,0.1231626964014191
GRU-D,1.0,0.1232251521298174
GRU-D,1.0,0.1232876712328767
GRU-D,1.0,0.1233502538071066
GRU-D,1.0,0.1234128999492128
GRU-D,1.0,0.1234756097560975
GRU-D,0.9958847736625516,0.1230299949161159
GRU-D,0.9958847736625516,0.1230925737538148
GRU-D,0.9958847736625516,0.1231552162849872
GRU-D,0.9958847736625516,0.1232179226069246
GRU-D,0.9958847736625516,0.1232806928171166
GRU-D,0.9958847736625516,0.1233435270132517
GRU-D,0.9958847736625516,0.1234064252932177
GRU-D,0.9958847736625516,0.123469387755102
GRU-D,0.9958847736625516,0.1235324144971924
GRU-D,0.9958847736625516,0.1235955056179775
GRU-D,0.9958847736625516,0.1236586612161471
GRU-D,0.9958847736625516,0.123721881390593
GRU-D,0.9958847736625516,0.1237851662404092
GRU-D,0.9958847736625516,0.1238485158648925
GRU-D,0.9958847736625516,0.1239119303635432
GRU-D,0.9958847736625516,0.1239754098360655
GRU-D,0.9958847736625516,0.124038954382368
GRU-D,0.9958847736625516,0.1241025641025641
GRU-D,0.9958847736625516,0.1241662390969728
GRU-D,0.9958847736625516,0.124229979466119
GRU-D,0.9958847736625516,0.1242937853107344
GRU-D,0.9958847736625516,0.1243576567317574
GRU-D,0.9958847736625516,0.1244215938303341
GRU-D,0.9958847736625516,0.1244855967078189
GRU-D,0.9958847736625516,0.1245496654657745
GRU-D,0.9958847736625516,0.1246138002059732
GRU-D,0.9958847736625516,0.1246780010303967
GRU-D,0.9958847736625516,0.1247422680412371
GRU-D,0.9958847736625516,0.1248066013408973
GRU-D,0.9958847736625516,0.1248710010319917
GRU-D,0.9958847736625516,0.1249354672173464
GRU-D,0.9958847736625516,0.125
GRU-D,0.9958847736625516,0.1250645994832041
GRU-D,0.9958847736625516,0.125129265770424
GRU-D,0.9958847736625516,0.1251939989653388
GRU-D,0.9958847736625516,0.1252587991718426
GRU-D,0.9958847736625516,0.1253236664940445
GRU-D,0.9958847736625516,0.1253886010362694
GRU-D,0.9958847736625516,0.1254536029030585
GRU-D,0.9958847736625516,0.1255186721991701
GRU-D,0.9958847736625516,0.1255838090295796
GRU-D,0.9958847736625516,0.1256490134994808
GRU-D,0.9958847736625516,0.1257142857142857
GRU-D,0.9958847736625516,0.1257796257796258
GRU-D,0.9958847736625516,0.125845033801352
GRU-D,0.9958847736625516,0.1259105098855359
GRU-D,0.9958847736625516,0.1259760541384695
GRU-D,0.9917695473251028,0.1255208333333333
GRU-D,0.9917695473251028,0.1255862428348098
GRU-D,0.9917695473251028,0.1256517205422315
GRU-D,0.9917695473251028,0.1257172665623369
GRU-D,0.9917695473251028,0.1257828810020876
GRU-D,0.9917695473251028,0.1258485639686684
GRU-D,0.9917695473251028,0.1259143155694879
GRU-D,0.9917695473251028,0.1259801359121798
GRU-D,0.9917695473251028,0.1260460251046025
GRU-D,0.9917695473251028,0.1261119832548404
GRU-D,0.9917695473251028,0.1261780104712042
GRU-D,0.9917695473251028,0.1262441068622315
GRU-D,0.9917695473251028,0.1263102725366876
GRU-D,0.9917695473251028,0.1263765076035658
GRU-D,0.9917695473251028,0.1264428121720881
GRU-D,0.9917695473251028,0.126509186351706
GRU-D,0.9917695473251028,0.1265756302521008
GRU-D,0.9917695473251028,0.1266421439831844
GRU-D,0.9917695473251028,0.1267087276550998
GRU-D,0.9917695473251028,0.126775381378222
GRU-D,0.9917695473251028,0.1268421052631579
GRU-D,0.9917695473251028,0.1269088994207477
GRU-D,0.9917695473251028,0.1269757639620653
GRU-D,0.9917695473251028,0.1270426989984185
GRU-D,0.9917695473251028,0.1271097046413502
GRU-D,0.9917695473251028,0.1271767810026385
GRU-D,0.9917695473251028,0.1272439281942977
GRU-D,0.9917695473251028,0.1273111463285789
GRU-D,0.9917695473251028,0.1273784355179704
GRU-D,0.9917695473251028,0.1274457958751983
GRU-D,0.9917695473251028,0.1275132275132275
GRU-D,0.9917695473251028,0.127580730545262
GRU-D,0.9917695473251028,0.1276483050847457
GRU-D,0.9917695473251028,0.127715951245363
GRU-D,0.9917695473251028,0.1277836691410392
GRU-D,0.9917695473251028,0.1278514588859416
GRU-D,0.9917695473251028,0.1279193205944798
GRU-D,0.9917695473251028,0.1279872543813064
GRU-D,0.9917695473251028,0.1280552603613177
GRU-D,0.9917695473251028,0.1281233386496544
GRU-D,0.9917695473251028,0.1281914893617021
GRU-D,0.9917695473251028,0.128259712613092
GRU-D,0.9917695473251028,0.1283280085197018
GRU-D,0.9917695473251028,0.1283963771976558
GRU-D,0.9917695473251028,0.1284648187633262
GRU-D,0.9917695473251028,0.1285333333333333
GRU-D,0.9917695473251028,0.1286019210245464
GRU-D,0.9917695473251028,0.1286705819540843
GRU-D,0.9917695473251028,0.1287393162393162
GRU-D,0.9917695473251028,0.1288081239978621
GRU-D,0.9917695473251028,0.1288770053475935
GRU-D,0.9917695473251028,0.1289459604066345
GRU-D,0.9917695473251028,0.1290149892933619
GRU-D,0.9917695473251028,0.129084092126406
GRU-D,0.9917695473251028,0.1291532690246516
GRU-D,0.9917695473251028,0.1292225201072386
GRU-D,0.9917695473251028,0.1292918454935622
GRU-D,0.9917695473251028,0.1293612453032742
GRU-D,0.9917695473251028,0.1294307196562835
GRU-D,0.9917695473251028,0.1295002686727565
GRU-D,0.9917695473251028,0.1295698924731183
GRU-D,0.9917695473251028,0.1296395911780527
GRU-D,0.9917695473251028,0.1297093649085037
GRU-D,0.9917695473251028,0.1297792137856758
GRU-D,0.9917695473251028,0.1298491379310344
GRU-D,0.9917695473251028,0.1299191374663073
GRU-D,0.9917695473251028,0.1299892125134843
GRU-D,0.9917695473251028,0.1300593631948192
GRU-D,0.9917695473251028,0.1301295896328293
GRU-D,0.9917695473251028,0.1301998919502971
GRU-D,0.9917695473251028,0.1302702702702702
GRU-D,0.9876543209876544,0.1297998918334234
GRU-D,0.9876543209876544,0.1298701298701298
GRU-D,0.9876543209876544,0.1299404439631835
GRU-D,0.9876543209876544,0.1300108342361863
GRU-D,0.9876543209876544,0.1300813008130081
GRU-D,0.9876543209876544,0.1301518438177874
GRU-D,0.9876543209876544,0.1302224633749321
GRU-D,0.9876543209876544,0.1302931596091205
GRU-D,0.9876543209876544,0.1303639326453014
GRU-D,0.9876543209876544,0.1304347826086956
GRU-D,0.9876543209876544,0.130505709624796
GRU-D,0.9876543209876544,0.1305767138193689
GRU-D,0.9876543209876544,0.130647795318454
GRU-D,0.9876543209876544,0.130718954248366
GRU-D,0.9876543209876544,0.1307901907356948
GRU-D,0.9876543209876544,0.1308615049073064
GRU-D,0.9876543209876544,0.1309328968903437
GRU-D,0.9876543209876544,0.131004366812227
GRU-D,0.9876543209876544,0.1310759148006554
GRU-D,0.9876543209876544,0.1311475409836065
GRU-D,0.9876543209876544,0.1312192454893384
GRU-D,0.9876543209876544,0.1312910284463894
GRU-D,0.9876543209876544,0.1313628899835796
GRU-D,0.9876543209876544,0.1314348302300109
GRU-D,0.9876543209876544,0.1315068493150684
GRU-D,0.9876543209876544,0.131578947368421
GRU-D,0.9876543209876544,0.1316511245200219
GRU-D,0.9876543209876544,0.1317233809001097
GRU-D,0.9876543209876544,0.1317957166392092
GRU-D,0.9835390946502056,0.1313186813186813
GRU-D,0.9835390946502056,0.131390874106652
GRU-D,0.9835390946502056,0.1314631463146314
GRU-D,0.9835390946502056,0.1315354980737479
GRU-D,0.9835390946502056,0.1316079295154185
GRU-D,0.9835390946502056,0.1316804407713498
GRU-D,0.9835390946502056,0.1317530319735391
GRU-D,0.9835390946502056,0.1318257032542746
GRU-D,0.9835390946502056,0.1318984547461368
GRU-D,0.9835390946502056,0.1319712865819989
GRU-D,0.9835390946502056,0.1320441988950276
GRU-D,0.9835390946502056,0.1321171918186843
GRU-D,0.9835390946502056,0.1321902654867256
GRU-D,0.9835390946502056,0.1322634200332042
GRU-D,0.9835390946502056,0.1323366555924695
GRU-D,0.9835390946502056,0.1324099722991689
GRU-D,0.9835390946502056,0.1324833702882483
GRU-D,0.9835390946502056,0.1325568496949528
GRU-D,0.9835390946502056,0.1326304106548279
GRU-D,0.9835390946502056,0.1327040533037201
GRU-D,0.9835390946502056,0.1327777777777777
GRU-D,0.9835390946502056,0.1328515842134519
GRU-D,0.9835390946502056,0.1329254727474972
GRU-D,0.9835390946502056,0.1329994435169727
GRU-D,0.9835390946502056,0.1330734966592427
GRU-D,0.9835390946502056,0.1331476323119777
GRU-D,0.9835390946502056,0.1332218506131549
GRU-D,0.9835390946502056,0.1332961517010596
GRU-D,0.9835390946502056,0.1333705357142857
GRU-D,0.9835390946502056,0.1334450027917364
GRU-D,0.9835390946502056,0.1335195530726257
GRU-D,0.9835390946502056,0.1335941866964785
GRU-D,0.9835390946502056,0.1336689038031319
GRU-D,0.9835390946502056,0.1337437045327364
GRU-D,0.9835390946502056,0.1338185890257558
GRU-D,0.9835390946502056,0.1338935574229691
GRU-D,0.9835390946502056,0.1339686098654708
GRU-D,0.9835390946502056,0.1340437464946719
GRU-D,0.9835390946502056,0.1341189674523007
GRU-D,0.9835390946502056,0.1341942728804042
GRU-D,0.9835390946502056,0.1342696629213483
GRU-D,0.9835390946502056,0.134345137717819
GRU-D,0.9835390946502056,0.1344206974128234
GRU-D,0.9835390946502056,0.1344963421496905
GRU-D,0.9835390946502056,0.134572072072072
GRU-D,0.9835390946502056,0.1346478873239436
GRU-D,0.9835390946502056,0.1347237880496054
GRU-D,0.9835390946502056,0.134799774393683
GRU-D,0.9835390946502056,0.1348758465011286
GRU-D,0.9835390946502056,0.1349520045172219
GRU-D,0.9835390946502056,0.1350282485875706
GRU-D,0.9835390946502056,0.1351045788581119
GRU-D,0.9835390946502056,0.1351809954751131
GRU-D,0.9835390946502056,0.1352574985851726
GRU-D,0.9835390946502056,0.1353340883352208
GRU-D,0.9835390946502056,0.1354107648725212
GRU-D,0.9835390946502056,0.1354875283446712
GRU-D,0.9835390946502056,0.1355643788996029
GRU-D,0.9835390946502056,0.1356413166855845
GRU-D,0.9835390946502056,0.1357183418512209
GRU-D,0.9835390946502056,0.1357954545454545
GRU-D,0.9835390946502056,0.1358726549175668
GRU-D,0.9835390946502056,0.1359499431171786
GRU-D,0.9835390946502056,0.1360273192942515
GRU-D,0.9835390946502056,0.1361047835990888
GRU-D,0.9835390946502056,0.1361823361823362
GRU-D,0.9835390946502056,0.1362599771949829
GRU-D,0.9835390946502056,0.1363377067883628
GRU-D,0.9835390946502056,0.1364155251141552
GRU-D,0.9835390946502056,0.136493432324386
GRU-D,0.9835390946502056,0.1365714285714285
GRU-D,0.9835390946502056,0.1366495140080045
GRU-D,0.9835390946502056,0.1367276887871853
GRU-D,0.9835390946502056,0.1368059530623926
GRU-D,0.9835390946502056,0.1368843069873997
GRU-D,0.9835390946502056,0.1369627507163323
GRU-D,0.9835390946502056,0.1370412844036697
GRU-D,0.9835390946502056,0.1371199082042455
GRU-D,0.9835390946502056,0.1371986222732491
GRU-D,0.9835390946502056,0.1372774267662263
GRU-D,0.9835390946502056,0.1373563218390804
GRU-D,0.9835390946502056,0.1374353076480736
GRU-D,0.9835390946502056,0.1375143843498273
GRU-D,0.9835390946502056,0.1375935521013241
GRU-D,0.9835390946502056,0.1376728110599078
GRU-D,0.9835390946502056,0.1377521613832853
GRU-D,0.9835390946502056,0.1378316032295271
GRU-D,0.9835390946502056,0.1379111367570686
GRU-D,0.9835390946502056,0.1379907621247113
GRU-D,0.9835390946502056,0.1380704794916233
GRU-D,0.9835390946502056,0.138150289017341
GRU-D,0.9835390946502056,0.1382301908617698
GRU-D,0.9835390946502056,0.1383101851851851
GRU-D,0.9835390946502056,0.1383902721482339
GRU-D,0.9835390946502056,0.1384704519119351
GRU-D,0.9835390946502056,0.1385507246376811
GRU-D,0.9835390946502056,0.1386310904872389
GRU-D,0.9835390946502056,0.138711549622751
GRU-D,0.9835390946502056,0.1387921022067363
GRU-D,0.9835390946502056,0.1388727484020918
GRU-D,0.9835390946502056,0.138953488372093
GRU-D,0.9835390946502056,0.1390343222803955
GRU-D,0.9835390946502056,0.139115250291036
GRU-D,0.9835390946502056,0.1391962725684333
GRU-D,0.9835390946502056,0.1392773892773892
GRU-D,0.9835390946502056,0.1393586005830903
GRU-D,0.9835390946502056,0.1394399066511085
GRU-D,0.9835390946502056,0.1395213076474022
GRU-D,0.9835390946502056,0.1396028037383177
GRU-D,0.9835390946502056,0.1396843950905903
GRU-D,0.9835390946502056,0.139766081871345
GRU-D,0.9835390946502056,0.1398478642480983
GRU-D,0.9835390946502056,0.1399297423887587
GRU-D,0.9835390946502056,0.1400117164616285
GRU-D,0.9835390946502056,0.1400937866354044
GRU-D,0.9835390946502056,0.1401759530791788
GRU-D,0.9835390946502056,0.1402582159624413
GRU-D,0.9835390946502056,0.1403405754550792
GRU-D,0.9835390946502056,0.1404230317273795
GRU-D,0.9835390946502056,0.1405055849500294
GRU-D,0.9835390946502056,0.1405882352941176
GRU-D,0.9835390946502056,0.1406709829311359
GRU-D,0.9835390946502056,0.1407538280329799
GRU-D,0.9835390946502056,0.1408367707719505
GRU-D,0.9835390946502056,0.1409198113207547
GRU-D,0.9835390946502056,0.1410029498525074
GRU-D,0.9835390946502056,0.141086186540732
GRU-D,0.9835390946502056,0.141169521559362
GRU-D,0.9835390946502056,0.1412529550827423
GRU-D,0.9835390946502056,0.1413364872856298
GRU-D,0.9835390946502056,0.1414201183431952
GRU-D,0.9835390946502056,0.1415038484310243
GRU-D,0.9835390946502056,0.1415876777251185
GRU-D,0.9835390946502056,0.1416716064018968
GRU-D,0.9835390946502056,0.1417556346381969
GRU-D,0.9835390946502056,0.1418397626112759
GRU-D,0.9835390946502056,0.1419239904988123
GRU-D,0.9835390946502056,0.1420083184789067
GRU-D,0.9835390946502056,0.1420927467300832
GRU-D,0.9835390946502056,0.1421772754312909
GRU-D,0.9835390946502056,0.1422619047619047
GRU-D,0.9835390946502056,0.1423466349017272
GRU-D,0.9835390946502056,0.1424314660309892
GRU-D,0.9835390946502056,0.1425163983303518
GRU-D,0.9835390946502056,0.1426014319809069
GRU-D,0.9835390946502056,0.1426865671641791
GRU-D,0.9835390946502056,0.1427718040621266
GRU-D,0.9835390946502056,0.1428571428571428
GRU-D,0.9835390946502056,0.1429425837320574
GRU-D,0.9835390946502056,0.1430281268701376
GRU-D,0.9835390946502056,0.1431137724550898
GRU-D,0.9835390946502056,0.1431995206710605
GRU-D,0.9835390946502056,0.1432853717026379
GRU-D,0.9835390946502056,0.143371325734853
GRU-D,0.9835390946502056,0.1434573829531812
GRU-D,0.9835390946502056,0.1435435435435435
GRU-D,0.9835390946502056,0.1436298076923076
GRU-D,0.9835390946502056,0.1437161755862898
GRU-D,0.9835390946502056,0.1438026474127557
GRU-D,0.9835390946502056,0.143889223359422
GRU-D,0.9835390946502056,0.1439759036144578
GRU-D,0.9835390946502056,0.1440626883664858
GRU-D,0.9835390946502056,0.1441495778045838
GRU-D,0.9794238683127572,0.1436330718165359
GRU-D,0.9794238683127572,0.143719806763285
GRU-D,0.9753086419753086,0.143202416918429
GRU-D,0.9753086419753086,0.1432889963724304
GRU-D,0.9753086419753086,0.1433756805807622
GRU-D,0.9753086419753086,0.1434624697336561
GRU-D,0.9753086419753086,0.1435493640218049
GRU-D,0.9753086419753086,0.1436363636363636
GRU-D,0.9753086419753086,0.1437234687689508
GRU-D,0.9753086419753086,0.1438106796116504
GRU-D,0.9753086419753086,0.1438979963570127
GRU-D,0.9753086419753086,0.1439854191980558
GRU-D,0.9753086419753086,0.1440729483282674
GRU-D,0.9753086419753086,0.1441605839416058
GRU-D,0.97119341563786,0.1436396835057821
GRU-D,0.97119341563786,0.1437271619975639
GRU-D,0.97119341563786,0.1438147471054235
GRU-D,0.97119341563786,0.1439024390243902
GRU-D,0.9670781893004116,0.1433801098230628
GRU-D,0.9670781893004116,0.1434676434676434
GRU-D,0.9670781893004116,0.1435552840562003
GRU-D,0.9670781893004116,0.143643031784841
GRU-D,0.9670781893004116,0.1437308868501529
GRU-D,0.9670781893004116,0.1438188494492044
GRU-D,0.9670781893004116,0.1439069197795468
GRU-D,0.9670781893004116,0.1439950980392156
GRU-D,0.9670781893004116,0.144083384426732
GRU-D,0.9629629629629628,0.1435582822085889
GRU-D,0.9629629629629628,0.143646408839779
GRU-D,0.9629629629629628,0.1437346437346437
GRU-D,0.9629629629629628,0.1438229870928088
GRU-D,0.9629629629629628,0.1439114391143911
GRU-D,0.9629629629629628,0.144
GRU-D,0.9629629629629628,0.1440886699507389
GRU-D,0.9629629629629628,0.144177449168207
GRU-D,0.9629629629629628,0.1442663378545006
GRU-D,0.9629629629629628,0.1443553362122147
GRU-D,0.9629629629629628,0.1444444444444444
GRU-D,0.9588477366255144,0.1439159975293391
GRU-D,0.9588477366255144,0.1440049443757725
GRU-D,0.9588477366255144,0.1440940012368584
GRU-D,0.9547325102880658,0.1435643564356435
GRU-D,0.9547325102880658,0.1436532507739938
GRU-D,0.9547325102880658,0.1437422552664188
GRU-D,0.9547325102880658,0.1438313701177929
GRU-D,0.9547325102880658,0.1439205955334987
GRU-D,0.9547325102880658,0.1440099317194289
GRU-D,0.9547325102880658,0.1440993788819875
GRU-D,0.9547325102880658,0.1441889372280919
GRU-D,0.9547325102880658,0.1442786069651741
GRU-D,0.9547325102880658,0.1443683883011823
GRU-D,0.9547325102880658,0.1444582814445828
GRU-D,0.9547325102880658,0.1445482866043613
GRU-D,0.9547325102880658,0.1446384039900249
GRU-D,0.9547325102880658,0.1447286338116032
GRU-D,0.9506172839506172,0.1441947565543071
GRU-D,0.9506172839506172,0.1442848219862585
GRU-D,0.9506172839506172,0.144375
GRU-D,0.9506172839506172,0.1444652908067542
GRU-D,0.9506172839506172,0.1445556946182728
GRU-D,0.9506172839506172,0.1446462116468378
GRU-D,0.9506172839506172,0.1447368421052631
GRU-D,0.9506172839506172,0.1448275862068965
GRU-D,0.9506172839506172,0.144918444165621
GRU-D,0.9506172839506172,0.1450094161958568
GRU-D,0.9506172839506172,0.1451005025125628
GRU-D,0.9506172839506172,0.1451917033312382
GRU-D,0.9465020576131687,0.1446540880503144
GRU-D,0.9465020576131687,0.144745122718691
GRU-D,0.9465020576131687,0.1448362720403022
GRU-D,0.9465020576131687,0.144927536231884
GRU-D,0.9465020576131687,0.1450189155107188
GRU-D,0.9465020576131687,0.1451104100946372
GRU-D,0.9465020576131687,0.1452020202020202
GRU-D,0.9465020576131687,0.1452937460518003
GRU-D,0.9465020576131687,0.1453855878634639
GRU-D,0.9465020576131687,0.1454775458570525
GRU-D,0.9465020576131687,0.1455696202531645
GRU-D,0.9465020576131687,0.1456618112729575
GRU-D,0.9465020576131687,0.1457541191381495
GRU-D,0.9465020576131687,0.1458465440710209
GRU-D,0.9465020576131687,0.1459390862944162
GRU-D,0.9465020576131687,0.146031746031746
GRU-D,0.9465020576131687,0.1461245235069885
GRU-D,0.9465020576131687,0.1462174189446916
GRU-D,0.9465020576131687,0.1463104325699745
GRU-D,0.9465020576131687,0.1464035646085296
GRU-D,0.9465020576131687,0.1464968152866242
GRU-D,0.9465020576131687,0.1465901848311026
GRU-D,0.9465020576131687,0.1466836734693877
GRU-D,0.9465020576131687,0.1467772814294831
GRU-D,0.9465020576131687,0.1468710089399744
GRU-D,0.9465020576131687,0.1469648562300319
GRU-D,0.9465020576131687,0.1470588235294117
GRU-D,0.9423868312757202,0.146513115802943
GRU-D,0.9423868312757202,0.146606914212548
GRU-D,0.9423868312757202,0.1467008327994875
GRU-D,0.9423868312757202,0.1467948717948718
GRU-D,0.9423868312757202,0.1468890314304041
GRU-D,0.9423868312757202,0.1469833119383825
GRU-D,0.9382716049382716,0.1464354527938343
GRU-D,0.9382716049382716,0.1465295629820051
GRU-D,0.9382716049382716,0.1466237942122186
GRU-D,0.9382716049382716,0.1467181467181467
GRU-D,0.9382716049382716,0.1468126207340631
GRU-D,0.9382716049382716,0.1469072164948453
GRU-D,0.9382716049382716,0.1470019342359768
GRU-D,0.9382716049382716,0.1470967741935483
GRU-D,0.9382716049382716,0.1471917366042608
GRU-D,0.9382716049382716,0.1472868217054263
GRU-D,0.9382716049382716,0.1473820297349709
GRU-D,0.9382716049382716,0.1474773609314359
GRU-D,0.9382716049382716,0.1475728155339805
GRU-D,0.9382716049382716,0.1476683937823834
GRU-D,0.9382716049382716,0.1477640959170447
GRU-D,0.934156378600823,0.1472114137483787
GRU-D,0.934156378600823,0.1473069435431538
GRU-D,0.9300411522633744,0.1467532467532467
GRU-D,0.9300411522633744,0.1468486029889538
GRU-D,0.9300411522633744,0.1469440832249675
GRU-D,0.9300411522633744,0.1470396877033181
GRU-D,0.9300411522633744,0.1471354166666666
GRU-D,0.9300411522633744,0.1472312703583062
GRU-D,0.9300411522633744,0.1473272490221642
GRU-D,0.9300411522633744,0.1474233529028049
GRU-D,0.9300411522633744,0.1475195822454308
GRU-D,0.9300411522633744,0.147615937295885
GRU-D,0.9300411522633744,0.1477124183006536
GRU-D,0.9300411522633744,0.1478090255068672
GRU-D,0.9300411522633744,0.1479057591623036
GRU-D,0.9300411522633744,0.1480026195153896
GRU-D,0.9300411522633744,0.1480996068152031
GRU-D,0.9300411522633744,0.1481967213114754
GRU-D,0.9300411522633744,0.1482939632545931
GRU-D,0.9300411522633744,0.1483913328956007
GRU-D,0.9300411522633744,0.1484888304862023
GRU-D,0.9300411522633744,0.1485864562787639
GRU-D,0.9300411522633744,0.1486842105263157
GRU-D,0.9300411522633744,0.1487820934825543
GRU-D,0.9300411522633744,0.1488801054018445
GRU-D,0.9300411522633744,0.1489782465392221
GRU-D,0.9300411522633744,0.1490765171503957
GRU-D,0.925925925925926,0.1485148514851485
GRU-D,0.925925925925926,0.1486129458388375
GRU-D,0.925925925925926,0.1487111698612029
GRU-D,0.9218106995884774,0.1481481481481481
GRU-D,0.9218106995884774,0.1482461945731303
GRU-D,0.9218106995884774,0.1483443708609271
GRU-D,0.9176954732510288,0.1477799867461895
GRU-D,0.9176954732510288,0.1478779840848806
GRU-D,0.9176954732510288,0.1479761114797611
GRU-D,0.9176954732510288,0.148074369189907
GRU-D,0.9176954732510288,0.148172757475083
GRU-D,0.9176954732510288,0.1482712765957446
GRU-D,0.9176954732510288,0.1483699268130406
GRU-D,0.9176954732510288,0.1484687083888149
GRU-D,0.9176954732510288,0.1485676215856096
GRU-D,0.9176954732510288,0.1486666666666666
GRU-D,0.9176954732510288,0.1487658438959306
GRU-D,0.9135802469135802,0.1481975967957276
GRU-D,0.9135802469135802,0.1482965931863727
GRU-D,0.9135802469135802,0.1483957219251337
GRU-D,0.9135802469135802,0.1484949832775919
GRU-D,0.9135802469135802,0.1485943775100401
GRU-D,0.9135802469135802,0.1486939048894842
GRU-D,0.9135802469135802,0.1487935656836461
GRU-D,0.9135802469135802,0.1488933601609658
GRU-D,0.9135802469135802,0.148993288590604
GRU-D,0.9135802469135802,0.1490933512424446
GRU-D,0.9135802469135802,0.1491935483870967
GRU-D,0.9135802469135802,0.1492938802958977
GRU-D,0.9135802469135802,0.1493943472409152
GRU-D,0.9135802469135802,0.1494949494949495
GRU-D,0.9135802469135802,0.1495956873315364
GRU-D,0.9135802469135802,0.1496965610249494
GRU-D,0.9094650205761317,0.1491228070175438
GRU-D,0.9094650205761317,0.1492234976367319
GRU-D,0.9094650205761317,0.1493243243243243
GRU-D,0.9094650205761317,0.1494252873563218
GRU-D,0.9094650205761317,0.1495263870094722
GRU-D,0.9094650205761317,0.1496276235612728
GRU-D,0.9094650205761317,0.1497289972899729
GRU-D,0.9094650205761317,0.1498305084745762
GRU-D,0.9094650205761317,0.1499321573948439
GRU-D,0.9094650205761317,0.1500339443312967
GRU-D,0.9094650205761317,0.1501358695652173
GRU-D,0.9094650205761317,0.150237933378654
GRU-D,0.9094650205761317,0.1503401360544217
GRU-D,0.9094650205761317,0.1504424778761062
GRU-D,0.9094650205761317,0.1505449591280654
GRU-D,0.9094650205761317,0.1506475800954328
GRU-D,0.9094650205761317,0.15075034106412
GRU-D,0.9094650205761317,0.1508532423208191
GRU-D,0.9094650205761317,0.1509562841530054
GRU-D,0.9094650205761317,0.1510594668489405
GRU-D,0.9094650205761317,0.1511627906976744
GRU-D,0.9094650205761317,0.1512662559890486
GRU-D,0.9094650205761317,0.1513698630136986
GRU-D,0.9094650205761317,0.1514736120630569
GRU-D,0.9094650205761317,0.1515775034293552
GRU-D,0.9094650205761317,0.151681537405628
GRU-D,0.9094650205761317,0.1517857142857142
GRU-D,0.9053497942386832,0.1512027491408934
GRU-D,0.9053497942386832,0.1513067400275103
GRU-D,0.9012345679012346,0.1507226428079834
GRU-D,0.9012345679012346,0.1508264462809917
GRU-D,0.9012345679012346,0.1509303928325293
GRU-D,0.9012345679012346,0.1510344827586207
GRU-D,0.9012345679012346,0.1511387163561076
GRU-D,0.9012345679012346,0.1512430939226519
GRU-D,0.9012345679012346,0.151347615756738
GRU-D,0.9012345679012346,0.1514522821576763
GRU-D,0.9012345679012346,0.1515570934256055
GRU-D,0.9012345679012346,0.1516620498614958
GRU-D,0.9012345679012346,0.1517671517671517
GRU-D,0.9012345679012346,0.1518723994452149
GRU-D,0.9012345679012346,0.1519777931991672
GRU-D,0.9012345679012346,0.1520833333333333
GRU-D,0.9012345679012346,0.1521890201528839
GRU-D,0.897119341563786,0.1515994436717663
GRU-D,0.897119341563786,0.1517049408489909
GRU-D,0.897119341563786,0.1518105849582172
GRU-D,0.897119341563786,0.1519163763066202
GRU-D,0.897119341563786,0.1520223152022315
GRU-D,0.897119341563786,0.1521284019539427
GRU-D,0.897119341563786,0.1522346368715083
GRU-D,0.897119341563786,0.1523410202655485
GRU-D,0.897119341563786,0.1524475524475524
GRU-D,0.897119341563786,0.152554233729881
GRU-D,0.8930041152263375,0.1519607843137254
GRU-D,0.8930041152263375,0.1520672740014015
GRU-D,0.8930041152263375,0.1521739130434782
GRU-D,0.8930041152263375,0.1522807017543859
GRU-D,0.8930041152263375,0.1523876404494382
GRU-D,0.8930041152263375,0.1524947294448348
GRU-D,0.8930041152263375,0.1526019690576652
GRU-D,0.8930041152263375,0.1527093596059113
GRU-D,0.8930041152263375,0.1528169014084507
GRU-D,0.8930041152263375,0.1529245947850599
GRU-D,0.8930041152263375,0.1530324400564175
GRU-D,0.8930041152263375,0.1531404375441072
GRU-D,0.8930041152263375,0.1532485875706214
GRU-D,0.8930041152263375,0.1533568904593639
GRU-D,0.8930041152263375,0.1534653465346534
GRU-D,0.8930041152263375,0.1535739561217268
GRU-D,0.8888888888888888,0.1529745042492918
GRU-D,0.8888888888888888,0.1530829199149539
GRU-D,0.8888888888888888,0.1531914893617021
GRU-D,0.8888888888888888,0.1533002129169624
GRU-D,0.8888888888888888,0.1534090909090909
GRU-D,0.8888888888888888,0.1535181236673774
GRU-D,0.8888888888888888,0.1536273115220483
GRU-D,0.8888888888888888,0.1537366548042704
GRU-D,0.8888888888888888,0.1538461538461538
GRU-D,0.8888888888888888,0.1539558089807555
GRU-D,0.8888888888888888,0.1540656205420827
GRU-D,0.8888888888888888,0.1541755888650963
GRU-D,0.8888888888888888,0.1542857142857142
GRU-D,0.8888888888888888,0.1543959971408148
GRU-D,0.8888888888888888,0.1545064377682403
GRU-D,0.8888888888888888,0.1546170365068002
GRU-D,0.8888888888888888,0.154727793696275
GRU-D,0.8847736625514403,0.1541218637992831
GRU-D,0.8847736625514403,0.1542324246771879
GRU-D,0.8847736625514403,0.154343144292893
GRU-D,0.8847736625514403,0.1544540229885057
GRU-D,0.8847736625514403,0.1545650611071171
GRU-D,0.8847736625514403,0.1546762589928057
GRU-D,0.8847736625514403,0.1547876169906407
GRU-D,0.8806584362139918,0.154178674351585
GRU-D,0.8806584362139918,0.1542898341744772
GRU-D,0.8806584362139918,0.1544011544011544
GRU-D,0.8806584362139918,0.1545126353790613
GRU-D,0.8806584362139918,0.1546242774566474
GRU-D,0.8806584362139918,0.1547360809833695
GRU-D,0.8806584362139918,0.1548480463096961
GRU-D,0.8806584362139918,0.1549601737871108
GRU-D,0.8806584362139918,0.1550724637681159
GRU-D,0.8806584362139918,0.1551849166062364
GRU-D,0.8806584362139918,0.1552975326560232
GRU-D,0.8806584362139918,0.1554103122730573
GRU-D,0.8806584362139918,0.1556363636363636
GRU-D,0.8806584362139918,0.155749636098981
GRU-D,0.8806584362139918,0.155863073561544
GRU-D,0.8806584362139918,0.1559766763848396
GRU-D,0.8806584362139918,0.1560904449307075
GRU-D,0.8806584362139918,0.1562043795620438
GRU-D,0.8806584362139918,0.1563184806428049
GRU-D,0.8806584362139918,0.1564327485380117
GRU-D,0.8806584362139918,0.1565471836137527
GRU-D,0.8806584362139918,0.1566617862371888
GRU-D,0.8806584362139918,0.1567765567765567
GRU-D,0.8765432098765432,0.156158357771261
GRU-D,0.8724279835390947,0.1555392516507703
GRU-D,0.8724279835390947,0.1556534508076358
GRU-D,0.8724279835390947,0.1557678177810433
GRU-D,0.8724279835390947,0.1558823529411764
GRU-D,0.8724279835390947,0.1559970566593083
GRU-D,0.8724279835390947,0.1561119293078056
GRU-D,0.8724279835390947,0.1562269712601326
GRU-D,0.8724279835390947,0.1563421828908554
GRU-D,0.8724279835390947,0.1564575645756457
GRU-D,0.8724279835390947,0.156573116691285
GRU-D,0.8724279835390947,0.1566888396156688
GRU-D,0.8724279835390947,0.1568047337278106
GRU-D,0.8724279835390947,0.156920799407846
GRU-D,0.8724279835390947,0.157037037037037
GRU-D,0.8724279835390947,0.1571534469977761
GRU-D,0.8724279835390947,0.1572700296735905
GRU-D,0.8724279835390947,0.1573867854491462
GRU-D,0.8724279835390947,0.1575037147102526
GRU-D,0.8724279835390947,0.1576208178438661
GRU-D,0.8724279835390947,0.1577380952380952
GRU-D,0.8724279835390947,0.157855547282204
GRU-D,0.8724279835390947,0.1579731743666169
GRU-D,0.8724279835390947,0.1580909768829232
GRU-D,0.8724279835390947,0.1582089552238806
GRU-D,0.8724279835390947,0.1583271097834204
GRU-D,0.8724279835390947,0.1584454409566517
GRU-D,0.8724279835390947,0.1585639491398653
GRU-D,0.8724279835390947,0.1586826347305389
GRU-D,0.8724279835390947,0.1588014981273408
GRU-D,0.8724279835390947,0.1589205397301349
GRU-D,0.8724279835390947,0.159039759939985
GRU-D,0.8724279835390947,0.1591591591591591
GRU-D,0.8724279835390947,0.1592787377911345
GRU-D,0.8724279835390947,0.1593984962406015
GRU-D,0.8724279835390947,0.1595184349134688
GRU-D,0.8724279835390947,0.1596385542168674
GRU-D,0.8724279835390947,0.1597588545591559
GRU-D,0.8724279835390947,0.1598793363499245
GRU-D,0.8724279835390947,0.16
GRU-D,0.8724279835390947,0.1601208459214501
GRU-D,0.8724279835390947,0.1602418745275888
GRU-D,0.8724279835390947,0.1603630862329803
GRU-D,0.8724279835390947,0.1604844814534443
GRU-D,0.8724279835390947,0.1606060606060606
GRU-D,0.8724279835390947,0.1607278241091736
GRU-D,0.8724279835390947,0.1608497723823975
GRU-D,0.8724279835390947,0.1609719058466211
GRU-D,0.8724279835390947,0.1610942249240121
GRU-D,0.8724279835390947,0.1612167300380228
GRU-D,0.8724279835390947,0.1613394216133942
GRU-D,0.8724279835390947,0.1614623000761614
GRU-D,0.8724279835390947,0.1615853658536585
GRU-D,0.8724279835390947,0.1617086193745232
GRU-D,0.8724279835390947,0.1618320610687023
GRU-D,0.8724279835390947,0.161955691367456
GRU-D,0.8724279835390947,0.1620795107033639
GRU-D,0.8724279835390947,0.162203519510329
GRU-D,0.8683127572016461,0.1615620214395099
GRU-D,0.8683127572016461,0.1616858237547892
GRU-D,0.8683127572016461,0.1618098159509202
GRU-D,0.8683127572016461,0.1619339984650805
GRU-D,0.8683127572016461,0.1620583717357911
GRU-D,0.8683127572016461,0.1621829362029208
GRU-D,0.8683127572016461,0.1623076923076923
GRU-D,0.8683127572016461,0.1624326404926867
GRU-D,0.8683127572016461,0.162557781201849
GRU-D,0.8683127572016461,0.1626831148804934
GRU-D,0.8683127572016461,0.1628086419753086
GRU-D,0.8683127572016461,0.1629343629343629
GRU-D,0.8683127572016461,0.1630602782071097
GRU-D,0.8683127572016461,0.1631863882443928
GRU-D,0.8683127572016461,0.163312693498452
GRU-D,0.8683127572016461,0.1634391944229279
GRU-D,0.8683127572016461,0.1635658914728682
GRU-D,0.8683127572016461,0.1636927851047323
GRU-D,0.8683127572016461,0.1638198757763975
GRU-D,0.8683127572016461,0.1639471639471639
GRU-D,0.8683127572016461,0.1640746500777605
GRU-D,0.8683127572016461,0.1642023346303502
GRU-D,0.8683127572016461,0.1643302180685358
GRU-D,0.8683127572016461,0.1644583008573655
GRU-D,0.8683127572016461,0.1645865834633385
GRU-D,0.8683127572016461,0.1647150663544106
GRU-D,0.8683127572016461,0.16484375
GRU-D,0.8683127572016461,0.1649726348709929
GRU-D,0.8683127572016461,0.1651017214397496
GRU-D,0.8683127572016461,0.1652310101801096
GRU-D,0.8683127572016461,0.1653605015673981
GRU-D,0.8683127572016461,0.1654901960784313
GRU-D,0.8683127572016461,0.1656200941915227
GRU-D,0.8683127572016461,0.1657501963864886
GRU-D,0.8683127572016461,0.165880503144654
GRU-D,0.8641975308641975,0.1652242328874901
GRU-D,0.8641975308641975,0.1653543307086614
GRU-D,0.8641975308641975,0.1654846335697399
GRU-D,0.8641975308641975,0.1656151419558359
GRU-D,0.8641975308641975,0.1657458563535911
GRU-D,0.8600823045267489,0.165086887835703
GRU-D,0.8600823045267489,0.1652173913043478
GRU-D,0.8600823045267489,0.1653481012658227
GRU-D,0.8600823045267489,0.1654790182106096
GRU-D,0.8600823045267489,0.1656101426307448
GRU-D,0.8600823045267489,0.1657414750198255
GRU-D,0.8600823045267489,0.1658730158730158
GRU-D,0.8600823045267489,0.1660047656870532
GRU-D,0.8600823045267489,0.1661367249602543
GRU-D,0.8600823045267489,0.1662688941925219
GRU-D,0.8600823045267489,0.1664012738853503
GRU-D,0.8600823045267489,0.1665338645418326
GRU-D,0.8600823045267489,0.1666666666666666
GRU-D,0.8600823045267489,0.1667996807661612
GRU-D,0.8600823045267489,0.1669329073482428
GRU-D,0.8600823045267489,0.167066346922462
GRU-D,0.8600823045267489,0.1672
GRU-D,0.8600823045267489,0.1673338670936749
GRU-D,0.8600823045267489,0.1674679487179487
GRU-D,0.8600823045267489,0.1676022453889334
GRU-D,0.8600823045267489,0.167736757624398
GRU-D,0.8600823045267489,0.1678714859437751
GRU-D,0.8600823045267489,0.1680064308681672
GRU-D,0.8600823045267489,0.168141592920354
GRU-D,0.8600823045267489,0.1682769726247987
GRU-D,0.8600823045267489,0.1684125705076551
GRU-D,0.8600823045267489,0.1685483870967742
GRU-D,0.8600823045267489,0.168684422921711
GRU-D,0.8600823045267489,0.1688206785137318
GRU-D,0.8600823045267489,0.1689571544058205
GRU-D,0.8559670781893004,0.1682847896440129
GRU-D,0.8559670781893004,0.1684210526315789
GRU-D,0.8559670781893004,0.1685575364667747
GRU-D,0.8559670781893004,0.1686942416869424
GRU-D,0.8559670781893004,0.1688311688311688
GRU-D,0.8559670781893004,0.1689683184402924
GRU-D,0.8559670781893004,0.1691056910569105
GRU-D,0.8559670781893004,0.1692432872253864
GRU-D,0.8559670781893004,0.1693811074918566
GRU-D,0.8559670781893004,0.1695191524042379
GRU-D,0.8559670781893004,0.1696574225122349
GRU-D,0.8559670781893004,0.1697959183673469
GRU-D,0.8559670781893004,0.1699346405228758
GRU-D,0.8559670781893004,0.1700735895339329
GRU-D,0.8559670781893004,0.1702127659574468
GRU-D,0.8559670781893004,0.1703521703521703
GRU-D,0.8559670781893004,0.1704918032786885
GRU-D,0.8518518518518519,0.1698113207547169
GRU-D,0.8518518518518519,0.1699507389162561
GRU-D,0.8518518518518519,0.1700903861955628
GRU-D,0.8518518518518519,0.1702302631578947
GRU-D,0.8518518518518519,0.1703703703703703
GRU-D,0.8518518518518519,0.1705107084019769
GRU-D,0.8518518518518519,0.1706512778235779
GRU-D,0.8518518518518519,0.1707920792079208
GRU-D,0.8518518518518519,0.1709331131296449
GRU-D,0.8518518518518519,0.1710743801652892
GRU-D,0.8518518518518519,0.1712158808933002
GRU-D,0.8518518518518519,0.1713576158940397
GRU-D,0.8518518518518519,0.1714995857497928
GRU-D,0.8518518518518519,0.1716417910447761
GRU-D,0.8518518518518519,0.1717842323651452
GRU-D,0.8518518518518519,0.1719269102990033
GRU-D,0.8518518518518519,0.1720698254364089
GRU-D,0.8518518518518519,0.1722129783693843
GRU-D,0.8518518518518519,0.1723563696919234
GRU-D,0.8518518518518519,0.1725
GRU-D,0.8518518518518519,0.1726438698915763
GRU-D,0.8518518518518519,0.172787979966611
GRU-D,0.8518518518518519,0.1729323308270676
GRU-D,0.8518518518518519,0.173076923076923
GRU-D,0.8518518518518519,0.1732217573221757
GRU-D,0.8518518518518519,0.1733668341708542
GRU-D,0.8518518518518519,0.173512154233026
GRU-D,0.8477366255144033,0.1728187919463087
GRU-D,0.8477366255144033,0.1729638958858102
GRU-D,0.8477366255144033,0.173109243697479
GRU-D,0.8477366255144033,0.1732548359966358
GRU-D,0.8477366255144033,0.1734006734006734
GRU-D,0.8477366255144033,0.1735467565290648
GRU-D,0.8477366255144033,0.1736930860033727
GRU-D,0.8477366255144033,0.1738396624472573
GRU-D,0.8477366255144033,0.1739864864864864
GRU-D,0.8477366255144033,0.1741335587489433
GRU-D,0.8477366255144033,0.1742808798646362
GRU-D,0.8477366255144033,0.174428450465707
GRU-D,0.8477366255144033,0.1745762711864406
GRU-D,0.8477366255144033,0.1747243426632739
GRU-D,0.8477366255144033,0.1748726655348047
GRU-D,0.8477366255144033,0.1750212404418012
GRU-D,0.8477366255144033,0.1751700680272108
GRU-D,0.8477366255144033,0.1753191489361702
GRU-D,0.8477366255144033,0.1754684838160136
GRU-D,0.8477366255144033,0.175618073316283
GRU-D,0.8477366255144033,0.1757679180887372
GRU-D,0.8477366255144033,0.1759180187873612
GRU-D,0.8477366255144033,0.176068376068376
GRU-D,0.8477366255144033,0.176218990590248
GRU-D,0.8436213991769548,0.175513698630137
GRU-D,0.8436213991769548,0.1756640959725792
GRU-D,0.8436213991769548,0.1758147512864494
GRU-D,0.8436213991769548,0.1759656652360515
GRU-D,0.8436213991769548,0.1761168384879725
GRU-D,0.8436213991769548,0.176268271711092
GRU-D,0.8395061728395061,0.1755593803786574
GRU-D,0.8395061728395061,0.1757105943152454
GRU-D,0.8395061728395061,0.1758620689655172
GRU-D,0.8395061728395061,0.176013805004314
GRU-D,0.8395061728395061,0.1761658031088082
GRU-D,0.8395061728395061,0.1763180639585134
GRU-D,0.8353909465020576,0.1756055363321799
GRU-D,0.8353909465020576,0.1757575757575757
GRU-D,0.8353909465020576,0.1759098786828422
GRU-D,0.8353909465020576,0.1760624457935819
GRU-D,0.8353909465020576,0.1762152777777778
GRU-D,0.8353909465020576,0.1763683753258036
GRU-D,0.8353909465020576,0.1765217391304347
GRU-D,0.831275720164609,0.175805047867711
GRU-D,0.831275720164609,0.1759581881533101
GRU-D,0.831275720164609,0.1761115954664341
GRU-D,0.831275720164609,0.1762652705061082
GRU-D,0.831275720164609,0.1764192139737991
GRU-D,0.831275720164609,0.1765734265734265
GRU-D,0.831275720164609,0.1767279090113735
GRU-D,0.831275720164609,0.1768826619964973
GRU-D,0.831275720164609,0.1770376862401402
GRU-D,0.8271604938271605,0.1763157894736842
GRU-D,0.8271604938271605,0.1764705882352941
GRU-D,0.8271604938271605,0.1766256590509666
GRU-D,0.8271604938271605,0.1767810026385224
GRU-D,0.8271604938271605,0.1769366197183098
GRU-D,0.8271604938271605,0.1770925110132158
GRU-D,0.8271604938271605,0.1772486772486772
GRU-D,0.8271604938271605,0.1774051191526919
GRU-D,0.8271604938271605,0.1775618374558304
GRU-D,0.8271604938271605,0.1777188328912466
GRU-D,0.8271604938271605,0.1778761061946902
GRU-D,0.8271604938271605,0.1780336581045172
GRU-D,0.8271604938271605,0.1781914893617021
GRU-D,0.823045267489712,0.1774622892635315
GRU-D,0.823045267489712,0.1776198934280639
GRU-D,0.823045267489712,0.1777777777777777
GRU-D,0.823045267489712,0.1779359430604982
GRU-D,0.823045267489712,0.1780943900267141
GRU-D,0.823045267489712,0.17825311942959
GRU-D,0.823045267489712,0.1784121320249777
GRU-D,0.823045267489712,0.1785714285714285
GRU-D,0.823045267489712,0.1787310098302055
GRU-D,0.8189300411522634,0.1779964221824687
GRU-D,0.8189300411522634,0.1781557743957027
GRU-D,0.8189300411522634,0.1783154121863799
GRU-D,0.8189300411522634,0.1784753363228699
GRU-D,0.8189300411522634,0.1786355475763016
GRU-D,0.8189300411522634,0.178796046720575
GRU-D,0.8189300411522634,0.1789568345323741
GRU-D,0.8189300411522634,0.1791179117911791
GRU-D,0.8189300411522634,0.1792792792792792
GRU-D,0.8189300411522634,0.1794409377817853
GRU-D,0.8189300411522634,0.1796028880866426
GRU-D,0.8189300411522634,0.1797651309846431
GRU-D,0.8189300411522634,0.1799276672694394
GRU-D,0.8189300411522634,0.1800904977375565
GRU-D,0.8189300411522634,0.1802536231884058
GRU-D,0.8189300411522634,0.1804170444242973
GRU-D,0.8189300411522634,0.1805807622504537
GRU-D,0.8189300411522634,0.1807447774750227
GRU-D,0.8189300411522634,0.1809090909090909
GRU-D,0.8189300411522634,0.181073703366697
GRU-D,0.8189300411522634,0.1812386156648451
GRU-D,0.8189300411522634,0.1814038286235187
GRU-D,0.8189300411522634,0.1815693430656934
GRU-D,0.8189300411522634,0.1817351598173516
GRU-D,0.8189300411522634,0.1819012797074954
GRU-D,0.8189300411522634,0.182067703568161
GRU-D,0.8189300411522634,0.1822344322344322
GRU-D,0.8189300411522634,0.1824014665444546
GRU-D,0.8189300411522634,0.1825688073394495
GRU-D,0.8189300411522634,0.1827364554637282
GRU-D,0.8148148148148148,0.181985294117647
GRU-D,0.8148148148148148,0.1821527138914443
GRU-D,0.8148148148148148,0.1823204419889502
GRU-D,0.8148148148148148,0.1824884792626728
GRU-D,0.8148148148148148,0.1826568265682656
GRU-D,0.8148148148148148,0.1828254847645429
GRU-D,0.8148148148148148,0.1829944547134935
GRU-D,0.8148148148148148,0.183163737280296
GRU-D,0.8106995884773662,0.1824074074074074
GRU-D,0.8106995884773662,0.1825764596848934
GRU-D,0.8106995884773662,0.1827458256029684
GRU-D,0.8106995884773662,0.1829155060352832
GRU-D,0.8065843621399177,0.1821561338289963
GRU-D,0.8065843621399177,0.1823255813953488
GRU-D,0.8065843621399177,0.1824953445065177
GRU-D,0.8024691358024691,0.1817334575955265
GRU-D,0.8024691358024691,0.1819029850746268
GRU-D,0.8024691358024691,0.1820728291316526
GRU-D,0.8024691358024691,0.1822429906542056
GRU-D,0.8024691358024691,0.1824134705332086
GRU-D,0.7983539094650206,0.1816479400749063
GRU-D,0.7983539094650206,0.1818181818181818
GRU-D,0.7983539094650206,0.1819887429643527
GRU-D,0.7983539094650206,0.1821596244131455
GRU-D,0.7983539094650206,0.1823308270676691
GRU-D,0.7983539094650206,0.1825023518344308
GRU-D,0.7983539094650206,0.1826741996233521
GRU-D,0.7983539094650206,0.1828463713477851
GRU-D,0.7983539094650206,0.1830188679245283
GRU-D,0.7983539094650206,0.1831916902738432
GRU-D,0.7983539094650206,0.1833648393194707
GRU-D,0.7942386831275721,0.1825922421948912
GRU-D,0.7942386831275721,0.1827651515151515
GRU-D,0.7942386831275721,0.1829383886255924
GRU-D,0.7942386831275721,0.183111954459203
GRU-D,0.7942386831275721,0.1832858499525166
GRU-D,0.7942386831275721,0.1834600760456273
GRU-D,0.7942386831275721,0.1836346336822074
GRU-D,0.7942386831275721,0.1838095238095238
GRU-D,0.7942386831275721,0.1839847473784556
GRU-D,0.7901234567901234,0.183206106870229
GRU-D,0.7860082304526749,0.1824259789875835
GRU-D,0.7860082304526749,0.1826003824091778
GRU-D,0.7860082304526749,0.1827751196172248
GRU-D,0.7860082304526749,0.1829501915708812
GRU-D,0.7860082304526749,0.1831255992329817
GRU-D,0.7860082304526749,0.1833013435700576
GRU-D,0.7860082304526749,0.1834774255523535
GRU-D,0.7860082304526749,0.1836538461538461
GRU-D,0.7860082304526749,0.1838306063522617
GRU-D,0.7860082304526749,0.1840077071290944
GRU-D,0.7860082304526749,0.1841851494696239
GRU-D,0.7860082304526749,0.1843629343629343
GRU-D,0.7860082304526749,0.1845410628019323
GRU-D,0.7860082304526749,0.1847195357833655
GRU-D,0.7860082304526749,0.1848983543078412
GRU-D,0.7860082304526749,0.1850775193798449
GRU-D,0.7860082304526749,0.1852570320077594
GRU-D,0.7860082304526749,0.1854368932038834
GRU-D,0.7860082304526749,0.1856171039844509
GRU-D,0.7860082304526749,0.1857976653696498
GRU-D,0.7860082304526749,0.1859785783836416
GRU-D,0.7860082304526749,0.1861598440545809
GRU-D,0.7818930041152263,0.1853658536585365
GRU-D,0.7818930041152263,0.185546875
GRU-D,0.7818930041152263,0.1857282502443792
GRU-D,0.7818930041152263,0.1859099804305283
GRU-D,0.7818930041152263,0.1860920666013712
GRU-D,0.7818930041152263,0.1862745098039215
GRU-D,0.7818930041152263,0.1864573110893032
GRU-D,0.7818930041152263,0.1866404715127701
GRU-D,0.7777777777777778,0.1858407079646017
GRU-D,0.7777777777777778,0.1860236220472441
GRU-D,0.7777777777777778,0.1862068965517241
GRU-D,0.7777777777777778,0.1863905325443787
GRU-D,0.7777777777777778,0.1865745310957551
GRU-D,0.7777777777777778,0.1867588932806324
GRU-D,0.7736625514403292,0.1859545004945598
GRU-D,0.7736625514403292,0.1861386138613861
GRU-D,0.7736625514403292,0.1863230921704658
GRU-D,0.7736625514403292,0.1865079365079365
GRU-D,0.7736625514403292,0.1866931479642502
GRU-D,0.7736625514403292,0.1868787276341948
GRU-D,0.7736625514403292,0.1870646766169154
GRU-D,0.7695473251028807,0.1862549800796812
GRU-D,0.7695473251028807,0.1864406779661017
GRU-D,0.7695473251028807,0.186626746506986
GRU-D,0.7695473251028807,0.1868131868131868
GRU-D,0.7695473251028807,0.187
GRU-D,0.7695473251028807,0.1871871871871872
GRU-D,0.7695473251028807,0.187374749498998
GRU-D,0.7695473251028807,0.1875626880641925
GRU-D,0.7695473251028807,0.1877510040160642
GRU-D,0.7695473251028807,0.1879396984924623
GRU-D,0.7654320987654321,0.187122736418511
GRU-D,0.7654320987654321,0.1873111782477341
GRU-D,0.7654320987654321,0.1875
GRU-D,0.7654320987654321,0.1876892028254288
GRU-D,0.7654320987654321,0.1878787878787878
GRU-D,0.7654320987654321,0.1880687563195146
GRU-D,0.7654320987654321,0.1882591093117409
GRU-D,0.7654320987654321,0.1884498480243161
GRU-D,0.7654320987654321,0.1886409736308316
GRU-D,0.7613168724279835,0.1878172588832487
GRU-D,0.7613168724279835,0.1880081300813008
GRU-D,0.7613168724279835,0.1881993896236012
GRU-D,0.7613168724279835,0.1883910386965376
GRU-D,0.7613168724279835,0.1885830784913353
GRU-D,0.757201646090535,0.1877551020408163
GRU-D,0.757201646090535,0.187946884576098
GRU-D,0.7530864197530864,0.1871165644171779
GRU-D,0.7530864197530864,0.187308085977482
GRU-D,0.7530864197530864,0.1875
GRU-D,0.7530864197530864,0.1876923076923076
GRU-D,0.7530864197530864,0.1878850102669404
GRU-D,0.7530864197530864,0.1880781089414183
GRU-D,0.7530864197530864,0.1882716049382716
GRU-D,0.7530864197530864,0.1884654994850669
GRU-D,0.7530864197530864,0.1886597938144329
GRU-D,0.7530864197530864,0.1888544891640866
GRU-D,0.7530864197530864,0.1890495867768595
GRU-D,0.7530864197530864,0.1892450879007239
GRU-D,0.7530864197530864,0.1894409937888198
GRU-D,0.7530864197530864,0.1896373056994818
GRU-D,0.7530864197530864,0.1898340248962655
GRU-D,0.7530864197530864,0.190031152647975
GRU-D,0.7530864197530864,0.1902286902286902
GRU-D,0.7530864197530864,0.1904266389177939
GRU-D,0.7530864197530864,0.190625
GRU-D,0.7530864197530864,0.1908237747653806
GRU-D,0.7530864197530864,0.1910229645093945
GRU-D,0.7530864197530864,0.1912225705329153
GRU-D,0.7530864197530864,0.1914225941422594
GRU-D,0.7530864197530864,0.1916230366492146
GRU-D,0.7530864197530864,0.1918238993710692
GRU-D,0.7530864197530864,0.19202518363064
GRU-D,0.7530864197530864,0.1922268907563025
GRU-D,0.7530864197530864,0.1924290220820189
GRU-D,0.7530864197530864,0.1926315789473684
GRU-D,0.7489711934156379,0.1917808219178082
GRU-D,0.7489711934156379,0.1919831223628691
GRU-D,0.7448559670781894,0.191129883843717
GRU-D,0.7448559670781894,0.1913319238900634
GRU-D,0.7448559670781894,0.1915343915343915
GRU-D,0.7448559670781894,0.1917372881355932
GRU-D,0.7448559670781894,0.1919406150583245
GRU-D,0.7407407407407407,0.1910828025477707
GRU-D,0.7407407407407407,0.1912858660998937
GRU-D,0.7407407407407407,0.1914893617021276
GRU-D,0.7407407407407407,0.1916932907348242
GRU-D,0.7407407407407407,0.1918976545842217
GRU-D,0.7366255144032922,0.1910352187833511
GRU-D,0.7366255144032922,0.1912393162393162
GRU-D,0.7366255144032922,0.1914438502673796
GRU-D,0.7366255144032922,0.1916488222698072
GRU-D,0.7366255144032922,0.1918542336548767
GRU-D,0.7366255144032922,0.1920600858369098
GRU-D,0.7366255144032922,0.192266380236305
GRU-D,0.7366255144032922,0.1924731182795699
GRU-D,0.7325102880658436,0.1916038751345533
GRU-D,0.7325102880658436,0.1918103448275862
GRU-D,0.7325102880658436,0.192017259978425
GRU-D,0.7325102880658436,0.1922246220302375
GRU-D,0.7325102880658436,0.1924324324324324
GRU-D,0.7325102880658436,0.1926406926406926
GRU-D,0.7325102880658436,0.1928494041170097
GRU-D,0.7325102880658436,0.193058568329718
GRU-D,0.7325102880658436,0.1932681867535287
GRU-D,0.7325102880658436,0.1934782608695652
GRU-D,0.7325102880658436,0.1936887921653971
GRU-D,0.7325102880658436,0.1938997821350762
GRU-D,0.7325102880658436,0.1941112322791712
GRU-D,0.7325102880658436,0.1943231441048035
GRU-D,0.7325102880658436,0.194535519125683
GRU-D,0.7283950617283951,0.1936542669584245
GRU-D,0.7283950617283951,0.1938663745892661
GRU-D,0.7283950617283951,0.194078947368421
GRU-D,0.7242798353909465,0.1931942919868276
GRU-D,0.7242798353909465,0.1934065934065934
GRU-D,0.7242798353909465,0.1936193619361936
GRU-D,0.7242798353909465,0.1938325991189427
GRU-D,0.720164609053498,0.1929437706725468
GRU-D,0.720164609053498,0.1931567328918322
GRU-D,0.720164609053498,0.1933701657458563
GRU-D,0.720164609053498,0.1935840707964601
GRU-D,0.720164609053498,0.1937984496124031
GRU-D,0.7160493827160493,0.1929046563192904
GRU-D,0.7160493827160493,0.1931187569367369
GRU-D,0.7119341563786008,0.1922222222222222
GRU-D,0.7119341563786008,0.1924360400444938
GRU-D,0.7119341563786008,0.1926503340757238
GRU-D,0.7078189300411523,0.1917502787068004
GRU-D,0.7078189300411523,0.1919642857142857
GRU-D,0.7078189300411523,0.1921787709497206
GRU-D,0.7078189300411523,0.192393736017897
GRU-D,0.7078189300411523,0.192609182530795
GRU-D,0.7078189300411523,0.1928251121076233
GRU-D,0.7078189300411523,0.1930415263748597
GRU-D,0.7078189300411523,0.1932584269662921
GRU-D,0.7078189300411523,0.1934758155230596
GRU-D,0.7078189300411523,0.1936936936936936
GRU-D,0.7078189300411523,0.1939120631341601
GRU-D,0.7078189300411523,0.1941309255079006
GRU-D,0.7078189300411523,0.1943502824858757
GRU-D,0.7078189300411523,0.1945701357466063
GRU-D,0.7078189300411523,0.1947904869762174
GRU-D,0.7078189300411523,0.1950113378684807
GRU-D,0.7078189300411523,0.1952326901248581
GRU-D,0.7078189300411523,0.1954545454545454
GRU-D,0.7078189300411523,0.1956769055745165
GRU-D,0.7078189300411523,0.1958997722095672
GRU-D,0.7078189300411523,0.1961231470923603
GRU-D,0.7078189300411523,0.1963470319634703
GRU-D,0.7037037037037037,0.1954285714285714
GRU-D,0.7037037037037037,0.1956521739130435
GRU-D,0.6995884773662552,0.1947308132875143
GRU-D,0.6995884773662552,0.1949541284403669
GRU-D,0.6995884773662552,0.1951779563719862
GRU-D,0.6995884773662552,0.1954022988505747
GRU-D,0.6995884773662552,0.1956271576524741
GRU-D,0.6954732510288066,0.194700460829493
GRU-D,0.6954732510288066,0.1949250288350634
GRU-D,0.6954732510288066,0.1951501154734411
GRU-D,0.6954732510288066,0.1953757225433526
GRU-D,0.6954732510288066,0.1956018518518518
GRU-D,0.6954732510288066,0.1958285052143684
GRU-D,0.691358024691358,0.1948955916473317
GRU-D,0.691358024691358,0.1951219512195122
GRU-D,0.691358024691358,0.1953488372093023
GRU-D,0.691358024691358,0.1955762514551804
GRU-D,0.6872427983539094,0.1946386946386946
GRU-D,0.6872427983539094,0.1948658109684947
GRU-D,0.6872427983539094,0.1950934579439252
GRU-D,0.6872427983539094,0.1953216374269006
GRU-D,0.6872427983539094,0.1955503512880562
GRU-D,0.6831275720164609,0.1946072684642438
GRU-D,0.6831275720164609,0.1948356807511737
GRU-D,0.6790123456790124,0.1938895417156286
GRU-D,0.6790123456790124,0.1941176470588235
GRU-D,0.6790123456790124,0.1943462897526501
GRU-D,0.6790123456790124,0.1945754716981132
GRU-D,0.6790123456790124,0.1948051948051948
GRU-D,0.6790123456790124,0.1950354609929078
GRU-D,0.6790123456790124,0.1952662721893491
GRU-D,0.6790123456790124,0.1954976303317535
GRU-D,0.6790123456790124,0.195729537366548
GRU-D,0.6790123456790124,0.1959619952494061
GRU-D,0.6790123456790124,0.1961950059453032
GRU-D,0.6790123456790124,0.1964285714285714
GRU-D,0.6790123456790124,0.1966626936829559
GRU-D,0.6790123456790124,0.1968973747016706
GRU-D,0.6790123456790124,0.1971326164874552
GRU-D,0.6790123456790124,0.1973684210526315
GRU-D,0.6748971193415638,0.1964071856287425
GRU-D,0.6748971193415638,0.1966426858513189
GRU-D,0.6748971193415638,0.1968787515006002
GRU-D,0.6748971193415638,0.1971153846153846
GRU-D,0.6748971193415638,0.197352587244284
GRU-D,0.6748971193415638,0.1975903614457831
GRU-D,0.6748971193415638,0.1978287092882991
GRU-D,0.6748971193415638,0.1980676328502415
GRU-D,0.6748971193415638,0.1983071342200725
GRU-D,0.6748971193415638,0.198547215496368
GRU-D,0.6748971193415638,0.1987878787878788
GRU-D,0.6748971193415638,0.1990291262135922
GRU-D,0.6748971193415638,0.1992709599027946
GRU-D,0.6748971193415638,0.1995133819951338
GRU-D,0.6748971193415638,0.1997563946406821
GRU-D,0.6748971193415638,0.2
GRU-D,0.6748971193415638,0.2002442002442002
GRU-D,0.6748971193415638,0.2004889975550122
GRU-D,0.6748971193415638,0.200734394124847
GRU-D,0.6748971193415638,0.2009803921568627
GRU-D,0.6748971193415638,0.2012269938650306
GRU-D,0.6748971193415638,0.2014742014742014
GRU-D,0.6748971193415638,0.2017220172201722
GRU-D,0.6748971193415638,0.2019704433497537
GRU-D,0.6748971193415638,0.2022194821208384
GRU-D,0.6748971193415638,0.2024691358024691
GRU-D,0.6748971193415638,0.2027194066749073
GRU-D,0.6748971193415638,0.2029702970297029
GRU-D,0.6748971193415638,0.2032218091697645
GRU-D,0.6748971193415638,0.2034739454094292
GRU-D,0.6748971193415638,0.2037267080745341
GRU-D,0.6748971193415638,0.2039800995024875
GRU-D,0.6748971193415638,0.2042341220423412
GRU-D,0.6707818930041153,0.2032418952618453
GRU-D,0.6707818930041153,0.2034956304619226
GRU-D,0.6707818930041153,0.20375
GRU-D,0.6707818930041153,0.2040050062578222
GRU-D,0.6707818930041153,0.2042606516290726
GRU-D,0.6707818930041153,0.2045169385194479
GRU-D,0.6707818930041153,0.2047738693467336
GRU-D,0.6707818930041153,0.2050314465408805
GRU-D,0.6707818930041153,0.2052896725440806
GRU-D,0.6707818930041153,0.2055485498108449
GRU-D,0.6707818930041153,0.2058080808080808
GRU-D,0.6707818930041153,0.2060682680151706
GRU-D,0.6707818930041153,0.2063291139240506
GRU-D,0.6666666666666666,0.2053231939163498
GRU-D,0.6666666666666666,0.2055837563451776
GRU-D,0.6666666666666666,0.2058449809402795
GRU-D,0.6666666666666666,0.2061068702290076
GRU-D,0.6666666666666666,0.2063694267515923
GRU-D,0.6666666666666666,0.2066326530612245
GRU-D,0.6666666666666666,0.2068965517241379
GRU-D,0.6666666666666666,0.2071611253196931
GRU-D,0.6666666666666666,0.2074263764404609
GRU-D,0.6666666666666666,0.2076923076923077
GRU-D,0.6666666666666666,0.2079589216944801
GRU-D,0.6666666666666666,0.2082262210796915
GRU-D,0.6666666666666666,0.2084942084942085
GRU-D,0.6666666666666666,0.2087628865979381
GRU-D,0.6666666666666666,0.2090322580645161
GRU-D,0.6666666666666666,0.2093023255813953
GRU-D,0.6666666666666666,0.2095730918499353
GRU-D,0.6666666666666666,0.2098445595854922
GRU-D,0.6666666666666666,0.2101167315175097
GRU-D,0.6666666666666666,0.2103896103896103
GRU-D,0.6625514403292181,0.2093628088426528
GRU-D,0.6584362139917695,0.2083333333333333
GRU-D,0.6584362139917695,0.2086049543676662
GRU-D,0.6584362139917695,0.2088772845953002
GRU-D,0.6584362139917695,0.2091503267973856
GRU-D,0.6584362139917695,0.2094240837696335
GRU-D,0.654320987654321,0.2083879423328964
GRU-D,0.654320987654321,0.2086614173228346
GRU-D,0.654320987654321,0.2089356110381077
GRU-D,0.654320987654321,0.2092105263157894
GRU-D,0.654320987654321,0.2094861660079051
GRU-D,0.654320987654321,0.2097625329815303
GRU-D,0.654320987654321,0.2100396301188903
GRU-D,0.654320987654321,0.2103174603174603
GRU-D,0.654320987654321,0.2105960264900662
GRU-D,0.654320987654321,0.2108753315649867
GRU-D,0.6502057613168725,0.2098273572377158
GRU-D,0.6502057613168725,0.2101063829787234
GRU-D,0.6502057613168725,0.2103861517976032
GRU-D,0.6502057613168725,0.2106666666666666
GRU-D,0.6502057613168725,0.2109479305740988
GRU-D,0.6502057613168725,0.2112299465240641
GRU-D,0.6502057613168725,0.2115127175368139
GRU-D,0.6502057613168725,0.2117962466487935
GRU-D,0.6502057613168725,0.2120805369127516
GRU-D,0.6502057613168725,0.2123655913978494
GRU-D,0.6502057613168725,0.2126514131897712
GRU-D,0.6502057613168725,0.2129380053908355
GRU-D,0.6502057613168725,0.2132253711201079
GRU-D,0.6502057613168725,0.2135135135135135
GRU-D,0.6502057613168725,0.2138024357239512
GRU-D,0.6502057613168725,0.2140921409214092
GRU-D,0.6460905349794238,0.2130257801899593
GRU-D,0.6419753086419753,0.2119565217391304
GRU-D,0.6419753086419753,0.2122448979591836
GRU-D,0.6419753086419753,0.2125340599455041
GRU-D,0.6419753086419753,0.2128240109140518
GRU-D,0.6419753086419753,0.2131147540983606
GRU-D,0.6419753086419753,0.213406292749658
GRU-D,0.6419753086419753,0.2136986301369863
GRU-D,0.6419753086419753,0.2139917695473251
GRU-D,0.6378600823045267,0.2129120879120879
GRU-D,0.6378600823045267,0.2132049518569463
GRU-D,0.6337448559670782,0.2121212121212121
GRU-D,0.6337448559670782,0.2124137931034482
GRU-D,0.6296296296296297,0.2113259668508287
GRU-D,0.6255144032921811,0.2102351313969571
GRU-D,0.6255144032921811,0.2105263157894736
GRU-D,0.6255144032921811,0.2108183079056865
GRU-D,0.6255144032921811,0.2111111111111111
GRU-D,0.6213991769547325,0.2100139082058414
GRU-D,0.6213991769547325,0.2103064066852367
GRU-D,0.6213991769547325,0.2105997210599721
GRU-D,0.6213991769547325,0.2108938547486033
GRU-D,0.6213991769547325,0.2111888111888112
GRU-D,0.6213991769547325,0.211484593837535
GRU-D,0.6213991769547325,0.211781206171108
GRU-D,0.6213991769547325,0.2120786516853932
GRU-D,0.6213991769547325,0.2123769338959212
GRU-D,0.6213991769547325,0.2126760563380281
GRU-D,0.6213991769547325,0.2129760225669957
GRU-D,0.6213991769547325,0.2132768361581921
GRU-D,0.6213991769547325,0.2135785007072135
GRU-D,0.6213991769547325,0.2138810198300283
GRU-D,0.6213991769547325,0.2141843971631205
GRU-D,0.6213991769547325,0.2144886363636363
GRU-D,0.6213991769547325,0.2147937411095306
GRU-D,0.6213991769547325,0.2150997150997151
GRU-D,0.6213991769547325,0.2154065620542082
GRU-D,0.6213991769547325,0.2157142857142857
GRU-D,0.6213991769547325,0.2160228898426323
GRU-D,0.6213991769547325,0.2163323782234957
GRU-D,0.6213991769547325,0.2166427546628407
GRU-D,0.6213991769547325,0.2169540229885057
GRU-D,0.6213991769547325,0.2172661870503597
GRU-D,0.6213991769547325,0.217579250720461
GRU-D,0.6213991769547325,0.2178932178932179
GRU-D,0.6213991769547325,0.2182080924855491
GRU-D,0.6213991769547325,0.2185238784370477
GRU-D,0.6213991769547325,0.2188405797101449
GRU-D,0.6213991769547325,0.2191582002902757
GRU-D,0.6213991769547325,0.2194767441860465
GRU-D,0.6213991769547325,0.2197962154294032
GRU-D,0.6213991769547325,0.2201166180758017
GRU-D,0.6172839506172839,0.218978102189781
GRU-D,0.6172839506172839,0.219298245614035
GRU-D,0.6172839506172839,0.219619326500732
GRU-D,0.6172839506172839,0.219941348973607
GRU-D,0.6172839506172839,0.2202643171806167
GRU-D,0.6131687242798354,0.2191176470588235
GRU-D,0.6131687242798354,0.219440353460972
GRU-D,0.6131687242798354,0.21976401179941
GRU-D,0.6131687242798354,0.2200886262924667
GRU-D,0.6131687242798354,0.2204142011834319
GRU-D,0.6131687242798354,0.2207407407407407
GRU-D,0.6131687242798354,0.2210682492581602
GRU-D,0.6090534979423868,0.2199108469539376
GRU-D,0.6090534979423868,0.2202380952380952
GRU-D,0.6049382716049383,0.2190760059612518
GRU-D,0.6049382716049383,0.2194029850746268
GRU-D,0.6049382716049383,0.2197309417040358
GRU-D,0.6049382716049383,0.2200598802395209
GRU-D,0.6049382716049383,0.2203898050974512
GRU-D,0.6008230452674898,0.2192192192192192
GRU-D,0.6008230452674898,0.2195488721804511
GRU-D,0.6008230452674898,0.2198795180722891
GRU-D,0.6008230452674898,0.2202111613876319
GRU-D,0.6008230452674898,0.2205438066465256
GRU-D,0.6008230452674898,0.2208774583963691
GRU-D,0.5967078189300411,0.2196969696969697
GRU-D,0.5967078189300411,0.220030349013657
GRU-D,0.5967078189300411,0.2203647416413373
GRU-D,0.5967078189300411,0.2207001522070015
GRU-D,0.5967078189300411,0.2210365853658536
GRU-D,0.5967078189300411,0.2213740458015267
GRU-D,0.5925925925925926,0.2201834862385321
GRU-D,0.5925925925925926,0.2205206738131699
GRU-D,0.5925925925925926,0.2208588957055214
GRU-D,0.5925925925925926,0.2211981566820276
GRU-D,0.5925925925925926,0.2215384615384615
GRU-D,0.588477366255144,0.2203389830508474
GRU-D,0.588477366255144,0.220679012345679
GRU-D,0.5843621399176955,0.2194744976816074
GRU-D,0.5843621399176955,0.2198142414860681
GRU-D,0.5843621399176955,0.2201550387596899
GRU-D,0.5843621399176955,0.2204968944099379
GRU-D,0.5802469135802469,0.2192846034214619
GRU-D,0.5802469135802469,0.219626168224299
GRU-D,0.5802469135802469,0.21996879875195
GRU-D,0.5802469135802469,0.2203125
GRU-D,0.5761316872427984,0.2190923317683881
GRU-D,0.5761316872427984,0.219435736677116
GRU-D,0.5761316872427984,0.2197802197802197
GRU-D,0.5761316872427984,0.220125786163522
GRU-D,0.5761316872427984,0.2204724409448819
GRU-D,0.5761316872427984,0.2208201892744479
GRU-D,0.5761316872427984,0.2211690363349131
GRU-D,0.5720164609053497,0.2199367088607595
GRU-D,0.5720164609053497,0.2202852614896989
GRU-D,0.5720164609053497,0.2206349206349206
GRU-D,0.5720164609053497,0.2209856915739268
GRU-D,0.5720164609053497,0.2213375796178344
GRU-D,0.5720164609053497,0.2216905901116427
GRU-D,0.5679012345679012,0.2204472843450479
GRU-D,0.5679012345679012,0.2208
GRU-D,0.5679012345679012,0.2211538461538461
GRU-D,0.5679012345679012,0.2215088282504012
GRU-D,0.5637860082304527,0.2202572347266881
GRU-D,0.5637860082304527,0.2206119162640901
GRU-D,0.5637860082304527,0.2209677419354838
GRU-D,0.5637860082304527,0.221324717285945
GRU-D,0.5637860082304527,0.2216828478964401
GRU-D,0.5637860082304527,0.2220421393841166
GRU-D,0.5637860082304527,0.2224025974025974
GRU-D,0.5596707818930041,0.2211382113821138
GRU-D,0.5555555555555556,0.2198697068403908
GRU-D,0.551440329218107,0.2185970636215334
GRU-D,0.551440329218107,0.218954248366013
GRU-D,0.5473251028806584,0.2176759410801964
GRU-D,0.5473251028806584,0.2180327868852459
GRU-D,0.5473251028806584,0.2183908045977011
GRU-D,0.5473251028806584,0.21875
GRU-D,0.5432098765432098,0.2174629324546952
GRU-D,0.5432098765432098,0.2178217821782178
GRU-D,0.5432098765432098,0.2181818181818181
GRU-D,0.5390946502057613,0.216887417218543
GRU-D,0.5390946502057613,0.2172470978441127
GRU-D,0.5390946502057613,0.2176079734219269
GRU-D,0.5390946502057613,0.2179700499168053
GRU-D,0.5390946502057613,0.2183333333333333
GRU-D,0.5390946502057613,0.2186978297161936
GRU-D,0.5390946502057613,0.2190635451505016
GRU-D,0.5349794238683128,0.2177554438860971
GRU-D,0.5349794238683128,0.2181208053691275
GRU-D,0.5308641975308642,0.2168067226890756
GRU-D,0.5308641975308642,0.2171717171717171
GRU-D,0.5308641975308642,0.2175379426644182
GRU-D,0.5308641975308642,0.2179054054054054
GRU-D,0.5308641975308642,0.2182741116751269
GRU-D,0.5267489711934157,0.2169491525423728
GRU-D,0.522633744855967,0.2156196943972835
GRU-D,0.522633744855967,0.2159863945578231
GRU-D,0.522633744855967,0.2163543441226575
GRU-D,0.522633744855967,0.2167235494880546
GRU-D,0.522633744855967,0.2170940170940171
GRU-D,0.522633744855967,0.2174657534246575
GRU-D,0.522633744855967,0.2178387650085763
GRU-D,0.5185185185185185,0.2164948453608247
GRU-D,0.5185185185185185,0.216867469879518
GRU-D,0.5185185185185185,0.2172413793103448
GRU-D,0.5185185185185185,0.2176165803108808
GRU-D,0.5185185185185185,0.2179930795847751
GRU-D,0.5185185185185185,0.218370883882149
GRU-D,0.5185185185185185,0.21875
GRU-D,0.5185185185185185,0.2191304347826086
GRU-D,0.51440329218107,0.2177700348432055
GRU-D,0.51440329218107,0.2181500872600349
GRU-D,0.51440329218107,0.2185314685314685
GRU-D,0.51440329218107,0.2189141856392294
GRU-D,0.51440329218107,0.219298245614035
GRU-D,0.51440329218107,0.2196836555360281
GRU-D,0.51440329218107,0.2200704225352112
GRU-D,0.5102880658436214,0.218694885361552
GRU-D,0.5102880658436214,0.2190812720848056
GRU-D,0.5102880658436214,0.2194690265486725
GRU-D,0.5061728395061729,0.2180851063829787
GRU-D,0.5061728395061729,0.2184724689165186
GRU-D,0.5061728395061729,0.2188612099644128
GRU-D,0.5061728395061729,0.2192513368983957
GRU-D,0.5061728395061729,0.2196428571428571
GRU-D,0.5061728395061729,0.220035778175313
GRU-D,0.5020576131687243,0.2186379928315412
GRU-D,0.4979423868312757,0.2172351885098743
GRU-D,0.4979423868312757,0.2176258992805755
GRU-D,0.4979423868312757,0.218018018018018
GRU-D,0.4979423868312757,0.2184115523465704
GRU-D,0.4979423868312757,0.2188065099457504
GRU-D,0.4938271604938271,0.217391304347826
GRU-D,0.4938271604938271,0.2177858439201452
GRU-D,0.4897119341563786,0.2163636363636363
GRU-D,0.4897119341563786,0.2167577413479053
GRU-D,0.4897119341563786,0.2171532846715328
GRU-D,0.4897119341563786,0.2175502742230347
GRU-D,0.4897119341563786,0.2179487179487179
GRU-D,0.4897119341563786,0.218348623853211
GRU-D,0.4897119341563786,0.21875
GRU-D,0.4897119341563786,0.2191528545119705
GRU-D,0.4897119341563786,0.2195571955719557
GRU-D,0.48559670781893,0.2181146025878003
GRU-D,0.48559670781893,0.2185185185185185
GRU-D,0.48559670781893,0.2189239332096475
GRU-D,0.48559670781893,0.2193308550185873
GRU-D,0.48559670781893,0.2197392923649906
GRU-D,0.48559670781893,0.2201492537313432
GRU-D,0.48559670781893,0.2205607476635514
GRU-D,0.48559670781893,0.2209737827715356
GRU-D,0.48559670781893,0.2213883677298311
GRU-D,0.48559670781893,0.2218045112781954
GRU-D,0.48559670781893,0.2222222222222222
GRU-D,0.4814814814814814,0.220754716981132
GRU-D,0.4814814814814814,0.22117202268431
GRU-D,0.4814814814814814,0.2215909090909091
GRU-D,0.4814814814814814,0.222011385199241
GRU-D,0.4814814814814814,0.2224334600760456
GRU-D,0.4773662551440329,0.2209523809523809
GRU-D,0.4773662551440329,0.2213740458015267
GRU-D,0.4732510288065844,0.2198852772466539
GRU-D,0.4691358024691358,0.2183908045977011
GRU-D,0.4691358024691358,0.218809980806142
GRU-D,0.4691358024691358,0.2192307692307692
GRU-D,0.4650205761316872,0.2177263969171483
GRU-D,0.4650205761316872,0.2181467181467181
GRU-D,0.4609053497942387,0.2166344294003868
GRU-D,0.4609053497942387,0.2170542635658914
GRU-D,0.4609053497942387,0.2174757281553398
GRU-D,0.4567901234567901,0.2159533073929961
GRU-D,0.4526748971193415,0.2144249512670565
GRU-D,0.4526748971193415,0.21484375
GRU-D,0.4526748971193415,0.2152641878669275
GRU-D,0.4526748971193415,0.2156862745098039
GRU-D,0.4526748971193415,0.2161100196463654
GRU-D,0.4526748971193415,0.2165354330708661
GRU-D,0.4526748971193415,0.2169625246548323
GRU-D,0.4526748971193415,0.217391304347826
GRU-D,0.4526748971193415,0.2178217821782178
GRU-D,0.4526748971193415,0.2182539682539682
GRU-D,0.4526748971193415,0.2186878727634194
GRU-D,0.4526748971193415,0.2191235059760956
GRU-D,0.4526748971193415,0.2195608782435129
GRU-D,0.4526748971193415,0.22
GRU-D,0.4526748971193415,0.220440881763527
GRU-D,0.4526748971193415,0.2208835341365461
GRU-D,0.4526748971193415,0.221327967806841
GRU-D,0.4526748971193415,0.2217741935483871
GRU-D,0.4526748971193415,0.2222222222222222
GRU-D,0.4526748971193415,0.2226720647773279
GRU-D,0.4526748971193415,0.2231237322515213
GRU-D,0.4526748971193415,0.2235772357723577
GRU-D,0.4526748971193415,0.2240325865580448
GRU-D,0.4526748971193415,0.2244897959183673
GRU-D,0.4526748971193415,0.2249488752556237
GRU-D,0.4526748971193415,0.2254098360655737
GRU-D,0.4526748971193415,0.2258726899383983
GRU-D,0.4526748971193415,0.2263374485596707
GRU-D,0.4526748971193415,0.2268041237113402
GRU-D,0.4526748971193415,0.2272727272727272
GRU-D,0.4526748971193415,0.2277432712215321
GRU-D,0.4526748971193415,0.2282157676348547
GRU-D,0.4526748971193415,0.2286902286902287
GRU-D,0.4526748971193415,0.2291666666666666
GRU-D,0.4526748971193415,0.2296450939457202
GRU-D,0.4526748971193415,0.2301255230125523
GRU-D,0.4526748971193415,0.230607966457023
GRU-D,0.4526748971193415,0.2310924369747899
GRU-D,0.448559670781893,0.2294736842105263
GRU-D,0.448559670781893,0.229957805907173
GRU-D,0.448559670781893,0.2304439746300211
GRU-D,0.448559670781893,0.2309322033898305
GRU-D,0.448559670781893,0.2314225053078556
GRU-D,0.448559670781893,0.2319148936170212
GRU-D,0.448559670781893,0.232409381663113
GRU-D,0.448559670781893,0.2329059829059829
GRU-D,0.448559670781893,0.2334047109207709
GRU-D,0.448559670781893,0.2339055793991416
GRU-D,0.448559670781893,0.2344086021505376
GRU-D,0.4444444444444444,0.2327586206896551
GRU-D,0.4444444444444444,0.2332613390928725
GRU-D,0.4444444444444444,0.2337662337662337
GRU-D,0.4444444444444444,0.2342733188720173
GRU-D,0.4444444444444444,0.2347826086956521
GRU-D,0.4444444444444444,0.2352941176470588
GRU-D,0.4444444444444444,0.2358078602620087
GRU-D,0.4444444444444444,0.2363238512035011
GRU-D,0.4444444444444444,0.2368421052631578
GRU-D,0.4444444444444444,0.2373626373626373
GRU-D,0.4403292181069959,0.2356828193832599
GRU-D,0.4403292181069959,0.2362030905077262
GRU-D,0.4403292181069959,0.2367256637168141
GRU-D,0.4403292181069959,0.237250554323725
GRU-D,0.4403292181069959,0.2377777777777777
GRU-D,0.4403292181069959,0.2383073496659243
GRU-D,0.4403292181069959,0.2388392857142857
GRU-D,0.4403292181069959,0.2393736017897091
GRU-D,0.4362139917695473,0.2376681614349775
GRU-D,0.4362139917695473,0.2382022471910112
GRU-D,0.4320987654320987,0.2364864864864864
GRU-D,0.4320987654320987,0.237020316027088
GRU-D,0.4320987654320987,0.2375565610859728
GRU-D,0.4320987654320987,0.238095238095238
GRU-D,0.4320987654320987,0.2386363636363636
GRU-D,0.4320987654320987,0.2391799544419134
GRU-D,0.4279835390946502,0.2374429223744292
GRU-D,0.4279835390946502,0.2379862700228833
GRU-D,0.4279835390946502,0.2385321100917431
GRU-D,0.4279835390946502,0.2390804597701149
GRU-D,0.4279835390946502,0.2396313364055299
GRU-D,0.4279835390946502,0.2401847575057736
GRU-D,0.4279835390946502,0.2407407407407407
GRU-D,0.4279835390946502,0.2412993039443155
GRU-D,0.4279835390946502,0.241860465116279
GRU-D,0.4279835390946502,0.2424242424242424
GRU-D,0.4238683127572016,0.2406542056074766
GRU-D,0.4238683127572016,0.2412177985948477
GRU-D,0.4238683127572016,0.2417840375586854
GRU-D,0.4238683127572016,0.2423529411764705
GRU-D,0.4238683127572016,0.2429245283018868
GRU-D,0.4238683127572016,0.243498817966903
GRU-D,0.4238683127572016,0.2440758293838862
GRU-D,0.4238683127572016,0.2446555819477434
GRU-D,0.4238683127572016,0.2452380952380952
GRU-D,0.4238683127572016,0.2458233890214797
GRU-D,0.4238683127572016,0.2464114832535885
GRU-D,0.4238683127572016,0.2470023980815347
GRU-D,0.4238683127572016,0.2475961538461538
GRU-D,0.4238683127572016,0.2481927710843373
GRU-D,0.4238683127572016,0.2487922705314009
GRU-D,0.4238683127572016,0.2493946731234866
GRU-D,0.419753086419753,0.2475728155339805
GRU-D,0.419753086419753,0.2481751824817518
GRU-D,0.419753086419753,0.248780487804878
GRU-D,0.419753086419753,0.2493887530562347
GRU-D,0.419753086419753,0.25
GRU-D,0.419753086419753,0.2506142506142506
GRU-D,0.419753086419753,0.2512315270935961
GRU-D,0.419753086419753,0.2518518518518518
GRU-D,0.419753086419753,0.2524752475247525
GRU-D,0.419753086419753,0.2531017369727047
GRU-D,0.419753086419753,0.2537313432835821
GRU-D,0.419753086419753,0.2543640897755611
GRU-D,0.419753086419753,0.255
GRU-D,0.419753086419753,0.2556390977443609
GRU-D,0.419753086419753,0.2562814070351759
GRU-D,0.4156378600823045,0.2544080604534005
GRU-D,0.4156378600823045,0.255050505050505
GRU-D,0.4156378600823045,0.2556962025316455
GRU-D,0.4156378600823045,0.2563451776649746
GRU-D,0.411522633744856,0.2544529262086514
GRU-D,0.411522633744856,0.2551020408163265
GRU-D,0.411522633744856,0.2557544757033248
GRU-D,0.411522633744856,0.2564102564102564
GRU-D,0.411522633744856,0.2570694087403599
GRU-D,0.411522633744856,0.2577319587628865
GRU-D,0.4074074074074074,0.2558139534883721
GRU-D,0.4074074074074074,0.2564766839378238
GRU-D,0.4074074074074074,0.2571428571428571
GRU-D,0.4074074074074074,0.2578125
GRU-D,0.4074074074074074,0.2584856396866841
GRU-D,0.4074074074074074,0.2591623036649215
GRU-D,0.4074074074074074,0.2598425196850393
GRU-D,0.4074074074074074,0.2605263157894736
GRU-D,0.4074074074074074,0.2612137203166227
GRU-D,0.4074074074074074,0.2619047619047619
GRU-D,0.4032921810699588,0.259946949602122
GRU-D,0.4032921810699588,0.2606382978723404
GRU-D,0.3991769547325103,0.2586666666666666
GRU-D,0.3991769547325103,0.2593582887700534
GRU-D,0.3991769547325103,0.260053619302949
GRU-D,0.3991769547325103,0.260752688172043
GRU-D,0.3991769547325103,0.261455525606469
GRU-D,0.3991769547325103,0.2621621621621621
GRU-D,0.3991769547325103,0.2628726287262872
GRU-D,0.3991769547325103,0.2635869565217391
GRU-D,0.3991769547325103,0.2643051771117166
GRU-D,0.3950617283950617,0.2622950819672131
GRU-D,0.3950617283950617,0.2630136986301369
GRU-D,0.3950617283950617,0.2637362637362637
GRU-D,0.3950617283950617,0.2644628099173554
GRU-D,0.3909465020576131,0.2624309392265193
GRU-D,0.3909465020576131,0.2631578947368421
GRU-D,0.3909465020576131,0.2638888888888889
GRU-D,0.3909465020576131,0.2646239554317549
GRU-D,0.3909465020576131,0.2653631284916201
GRU-D,0.3909465020576131,0.2661064425770308
GRU-D,0.3868312757201646,0.2640449438202247
GRU-D,0.3868312757201646,0.2647887323943662
GRU-D,0.3868312757201646,0.2655367231638418
GRU-D,0.3868312757201646,0.2662889518413597
GRU-D,0.3868312757201646,0.2670454545454545
GRU-D,0.3868312757201646,0.2678062678062678
GRU-D,0.3868312757201646,0.2685714285714285
GRU-D,0.382716049382716,0.2664756446991404
GRU-D,0.382716049382716,0.2672413793103448
GRU-D,0.382716049382716,0.2680115273775216
GRU-D,0.382716049382716,0.26878612716763
GRU-D,0.382716049382716,0.2695652173913043
GRU-D,0.382716049382716,0.2703488372093023
GRU-D,0.382716049382716,0.271137026239067
GRU-D,0.382716049382716,0.2719298245614035
GRU-D,0.382716049382716,0.2727272727272727
GRU-D,0.382716049382716,0.2735294117647059
GRU-D,0.3786008230452675,0.2713864306784661
GRU-D,0.3786008230452675,0.272189349112426
GRU-D,0.3786008230452675,0.2729970326409495
GRU-D,0.3786008230452675,0.2738095238095238
GRU-D,0.3786008230452675,0.2746268656716418
GRU-D,0.3786008230452675,0.2754491017964072
GRU-D,0.3786008230452675,0.2762762762762762
GRU-D,0.3744855967078189,0.2740963855421687
GRU-D,0.3703703703703703,0.2719033232628399
GRU-D,0.3703703703703703,0.2727272727272727
GRU-D,0.3703703703703703,0.2735562310030395
GRU-D,0.3662551440329218,0.2713414634146341
GRU-D,0.3662551440329218,0.2721712538226299
GRU-D,0.3662551440329218,0.2730061349693251
GRU-D,0.3621399176954732,0.2707692307692307
GRU-D,0.3621399176954732,0.2716049382716049
GRU-D,0.3621399176954732,0.2724458204334365
GRU-D,0.3621399176954732,0.2732919254658385
GRU-D,0.3621399176954732,0.2741433021806853
GRU-D,0.3580246913580246,0.271875
GRU-D,0.3580246913580246,0.2727272727272727
GRU-D,0.3580246913580246,0.2735849056603773
GRU-D,0.3580246913580246,0.2744479495268139
GRU-D,0.3580246913580246,0.2753164556962025
GRU-D,0.3580246913580246,0.2761904761904762
GRU-D,0.3580246913580246,0.2770700636942675
GRU-D,0.3580246913580246,0.2779552715654952
GRU-D,0.3580246913580246,0.2788461538461538
GRU-D,0.3580246913580246,0.2797427652733119
GRU-D,0.3580246913580246,0.2806451612903226
GRU-D,0.3539094650205761,0.2783171521035599
GRU-D,0.3539094650205761,0.2792207792207792
GRU-D,0.3539094650205761,0.2801302931596091
GRU-D,0.3539094650205761,0.2810457516339869
GRU-D,0.3539094650205761,0.2819672131147541
GRU-D,0.3539094650205761,0.2828947368421052
GRU-D,0.3539094650205761,0.2838283828382838
GRU-D,0.3539094650205761,0.2847682119205298
GRU-D,0.3539094650205761,0.2857142857142857
GRU-D,0.3539094650205761,0.2866666666666667
GRU-D,0.3539094650205761,0.2876254180602006
GRU-D,0.3497942386831276,0.285234899328859
GRU-D,0.3497942386831276,0.2861952861952861
GRU-D,0.3497942386831276,0.2871621621621621
GRU-D,0.3497942386831276,0.288135593220339
GRU-D,0.3497942386831276,0.2891156462585034
GRU-D,0.3497942386831276,0.2901023890784983
GRU-D,0.3497942386831276,0.2910958904109589
GRU-D,0.345679012345679,0.2886597938144329
GRU-D,0.345679012345679,0.2896551724137931
GRU-D,0.345679012345679,0.2906574394463668
GRU-D,0.345679012345679,0.2916666666666667
GRU-D,0.345679012345679,0.2926829268292683
GRU-D,0.345679012345679,0.2937062937062937
GRU-D,0.345679012345679,0.2947368421052631
GRU-D,0.345679012345679,0.2957746478873239
GRU-D,0.345679012345679,0.2968197879858657
GRU-D,0.345679012345679,0.2978723404255319
GRU-D,0.345679012345679,0.298932384341637
GRU-D,0.345679012345679,0.3
GRU-D,0.345679012345679,0.3010752688172043
GRU-D,0.3415637860082304,0.2985611510791366
GRU-D,0.3415637860082304,0.2996389891696751
GRU-D,0.3415637860082304,0.3007246376811594
GRU-D,0.3415637860082304,0.3018181818181818
GRU-D,0.3374485596707819,0.2992700729927007
GRU-D,0.3333333333333333,0.2967032967032967
GRU-D,0.3333333333333333,0.2977941176470588
GRU-D,0.3292181069958848,0.2952029520295203
GRU-D,0.3292181069958848,0.2962962962962963
GRU-D,0.3292181069958848,0.2973977695167286
GRU-D,0.3251028806584362,0.2947761194029851
GRU-D,0.3251028806584362,0.2958801498127341
GRU-D,0.3251028806584362,0.2969924812030075
GRU-D,0.3209876543209876,0.2943396226415094
GRU-D,0.3168724279835391,0.2916666666666667
GRU-D,0.3168724279835391,0.2927756653992395
GRU-D,0.3168724279835391,0.2938931297709923
GRU-D,0.3168724279835391,0.2950191570881226
GRU-D,0.3168724279835391,0.2961538461538461
GRU-D,0.3168724279835391,0.2972972972972973
GRU-D,0.3168724279835391,0.2984496124031007
GRU-D,0.3168724279835391,0.2996108949416342
GRU-D,0.3127572016460905,0.296875
GRU-D,0.3127572016460905,0.2980392156862745
GRU-D,0.3127572016460905,0.2992125984251969
GRU-D,0.3086419753086419,0.2964426877470356
GRU-D,0.3086419753086419,0.2976190476190476
GRU-D,0.3086419753086419,0.298804780876494
GRU-D,0.3045267489711934,0.296
GRU-D,0.3004115226337449,0.2931726907630522
GRU-D,0.3004115226337449,0.2943548387096774
GRU-D,0.2962962962962963,0.291497975708502
GRU-D,0.2962962962962963,0.2926829268292683
GRU-D,0.2921810699588477,0.2897959183673469
GRU-D,0.2921810699588477,0.290983606557377
GRU-D,0.2921810699588477,0.2921810699588477
GRU-D,0.2880658436213992,0.2892561983471074
GRU-D,0.2880658436213992,0.2904564315352697
GRU-D,0.2880658436213992,0.2916666666666667
GRU-D,0.2839506172839506,0.2887029288702928
GRU-D,0.279835390946502,0.2857142857142857
GRU-D,0.279835390946502,0.2869198312236287
GRU-D,0.279835390946502,0.288135593220339
GRU-D,0.279835390946502,0.2893617021276595
GRU-D,0.279835390946502,0.2905982905982906
GRU-D,0.279835390946502,0.2918454935622318
GRU-D,0.279835390946502,0.293103448275862
GRU-D,0.279835390946502,0.2943722943722944
GRU-D,0.279835390946502,0.2956521739130435
GRU-D,0.279835390946502,0.296943231441048
GRU-D,0.2757201646090535,0.293859649122807
GRU-D,0.2757201646090535,0.2951541850220264
GRU-D,0.2757201646090535,0.2964601769911504
GRU-D,0.2757201646090535,0.2977777777777777
GRU-D,0.2757201646090535,0.2991071428571428
GRU-D,0.2757201646090535,0.3004484304932735
GRU-D,0.2757201646090535,0.3018018018018018
GRU-D,0.2757201646090535,0.3031674208144796
GRU-D,0.2757201646090535,0.3045454545454545
GRU-D,0.2716049382716049,0.3013698630136986
GRU-D,0.2716049382716049,0.3027522935779816
GRU-D,0.2716049382716049,0.304147465437788
GRU-D,0.2674897119341564,0.3009259259259259
GRU-D,0.2674897119341564,0.3023255813953488
GRU-D,0.2633744855967078,0.2990654205607476
GRU-D,0.2633744855967078,0.3004694835680751
GRU-D,0.2592592592592592,0.2971698113207547
GRU-D,0.2551440329218107,0.2938388625592417
GRU-D,0.2551440329218107,0.2952380952380952
GRU-D,0.2510288065843621,0.291866028708134
GRU-D,0.2510288065843621,0.2932692307692308
GRU-D,0.2469135802469135,0.2898550724637681
GRU-D,0.2469135802469135,0.2912621359223301
GRU-D,0.242798353909465,0.2878048780487804
GRU-D,0.242798353909465,0.2892156862745098
GRU-D,0.242798353909465,0.2906403940886699
GRU-D,0.2386831275720164,0.2871287128712871
GRU-D,0.2386831275720164,0.2885572139303483
GRU-D,0.2386831275720164,0.29
GRU-D,0.2345679012345679,0.2864321608040201
GRU-D,0.2345679012345679,0.2878787878787879
GRU-D,0.2345679012345679,0.2893401015228426
GRU-D,0.2304526748971193,0.2857142857142857
GRU-D,0.2263374485596707,0.282051282051282
GRU-D,0.2263374485596707,0.2835051546391752
GRU-D,0.2263374485596707,0.2849740932642487
GRU-D,0.2222222222222222,0.28125
GRU-D,0.2181069958847736,0.2774869109947644
GRU-D,0.2181069958847736,0.2789473684210526
GRU-D,0.2181069958847736,0.2804232804232804
GRU-D,0.2139917695473251,0.2765957446808511
GRU-D,0.2139917695473251,0.2780748663101604
GRU-D,0.2139917695473251,0.2795698924731182
GRU-D,0.2139917695473251,0.2810810810810811
GRU-D,0.2139917695473251,0.2826086956521739
GRU-D,0.2139917695473251,0.2841530054644808
GRU-D,0.2098765432098765,0.2802197802197802
GRU-D,0.2098765432098765,0.281767955801105
GRU-D,0.2098765432098765,0.2833333333333333
GRU-D,0.2098765432098765,0.2849162011173184
GRU-D,0.2098765432098765,0.2865168539325842
GRU-D,0.2098765432098765,0.288135593220339
GRU-D,0.2098765432098765,0.2897727272727273
GRU-D,0.2098765432098765,0.2914285714285714
GRU-D,0.2098765432098765,0.293103448275862
GRU-D,0.2098765432098765,0.2947976878612717
GRU-D,0.2098765432098765,0.2965116279069767
GRU-D,0.2098765432098765,0.2982456140350877
GRU-D,0.205761316872428,0.2941176470588235
GRU-D,0.205761316872428,0.2958579881656805
GRU-D,0.205761316872428,0.2976190476190476
GRU-D,0.205761316872428,0.2994011976047904
GRU-D,0.2016460905349794,0.2951807228915662
GRU-D,0.2016460905349794,0.296969696969697
GRU-D,0.2016460905349794,0.298780487804878
GRU-D,0.2016460905349794,0.3006134969325153
GRU-D,0.1975308641975308,0.2962962962962963
GRU-D,0.1934156378600823,0.2919254658385093
GRU-D,0.1893004115226337,0.2875
GRU-D,0.1893004115226337,0.2893081761006289
GRU-D,0.1851851851851851,0.2848101265822785
GRU-D,0.1851851851851851,0.286624203821656
GRU-D,0.1810699588477366,0.282051282051282
GRU-D,0.1810699588477366,0.2838709677419355
GRU-D,0.176954732510288,0.2792207792207792
GRU-D,0.1728395061728395,0.2745098039215686
GRU-D,0.1687242798353909,0.2697368421052631
GRU-D,0.1646090534979424,0.2649006622516556
GRU-D,0.1646090534979424,0.2666666666666666
GRU-D,0.1646090534979424,0.2684563758389262
GRU-D,0.1604938271604938,0.2635135135135135
GRU-D,0.1604938271604938,0.2653061224489796
GRU-D,0.1563786008230452,0.2602739726027397
GRU-D,0.1563786008230452,0.2620689655172414
GRU-D,0.1563786008230452,0.2638888888888889
GRU-D,0.1522633744855967,0.2587412587412587
GRU-D,0.1522633744855967,0.2605633802816901
GRU-D,0.1522633744855967,0.2624113475177305
GRU-D,0.1522633744855967,0.2642857142857143
GRU-D,0.1481481481481481,0.2589928057553957
GRU-D,0.1481481481481481,0.2608695652173913
GRU-D,0.1481481481481481,0.2627737226277372
GRU-D,0.1481481481481481,0.2647058823529412
GRU-D,0.1481481481481481,0.2666666666666666
GRU-D,0.1481481481481481,0.2686567164179104
GRU-D,0.1481481481481481,0.2706766917293233
GRU-D,0.1481481481481481,0.2727272727272727
GRU-D,0.1481481481481481,0.2748091603053435
GRU-D,0.1481481481481481,0.2769230769230769
GRU-D,0.1440329218106996,0.2713178294573643
GRU-D,0.1440329218106996,0.2734375
GRU-D,0.139917695473251,0.2677165354330709
GRU-D,0.1358024691358024,0.2619047619047619
GRU-D,0.1316872427983539,0.256
GRU-D,0.1316872427983539,0.2580645161290322
GRU-D,0.1275720164609053,0.2520325203252032
GRU-D,0.1275720164609053,0.2540983606557377
GRU-D,0.1275720164609053,0.256198347107438
GRU-D,0.1275720164609053,0.2583333333333333
GRU-D,0.1234567901234567,0.2521008403361344
GRU-D,0.1234567901234567,0.2542372881355932
GRU-D,0.1193415637860082,0.2478632478632478
GRU-D,0.1152263374485596,0.2413793103448276
GRU-D,0.1111111111111111,0.2347826086956521
GRU-D,0.1111111111111111,0.2368421052631578
GRU-D,0.1069958847736625,0.2300884955752212
GRU-D,0.1069958847736625,0.2321428571428571
GRU-D,0.1069958847736625,0.2342342342342342
GRU-D,0.1069958847736625,0.2363636363636363
GRU-D,0.1069958847736625,0.2385321100917431
GRU-D,0.1069958847736625,0.2407407407407407
GRU-D,0.102880658436214,0.2336448598130841
GRU-D,0.102880658436214,0.2358490566037736
GRU-D,0.102880658436214,0.238095238095238
GRU-D,0.102880658436214,0.2403846153846154
GRU-D,0.102880658436214,0.2427184466019417
GRU-D,0.102880658436214,0.2450980392156862
GRU-D,0.102880658436214,0.2475247524752475
GRU-D,0.0987654320987654,0.24
GRU-D,0.0987654320987654,0.2424242424242424
GRU-D,0.0987654320987654,0.2448979591836734
GRU-D,0.0987654320987654,0.2474226804123711
GRU-D,0.0987654320987654,0.25
GRU-D,0.0946502057613168,0.2421052631578947
GRU-D,0.0946502057613168,0.2446808510638297
GRU-D,0.0946502057613168,0.2473118279569892
GRU-D,0.0905349794238683,0.2391304347826087
GRU-D,0.0864197530864197,0.2307692307692307
GRU-D,0.0864197530864197,0.2333333333333333
GRU-D,0.0823045267489712,0.2247191011235955
GRU-D,0.0781893004115226,0.2159090909090909
GRU-D,0.0781893004115226,0.2183908045977011
GRU-D,0.0781893004115226,0.2209302325581395
GRU-D,0.074074074074074,0.2117647058823529
GRU-D,0.074074074074074,0.2142857142857142
GRU-D,0.074074074074074,0.216867469879518
GRU-D,0.0699588477366255,0.2073170731707317
GRU-D,0.0699588477366255,0.2098765432098765
GRU-D,0.0699588477366255,0.2125
GRU-D,0.0699588477366255,0.2151898734177215
GRU-D,0.0699588477366255,0.2179487179487179
GRU-D,0.0699588477366255,0.2207792207792207
GRU-D,0.0658436213991769,0.2105263157894736
GRU-D,0.0658436213991769,0.2133333333333333
GRU-D,0.0658436213991769,0.2162162162162162
GRU-D,0.0658436213991769,0.2191780821917808
GRU-D,0.0658436213991769,0.2222222222222222
GRU-D,0.0617283950617283,0.2112676056338028
GRU-D,0.0617283950617283,0.2142857142857142
GRU-D,0.0617283950617283,0.217391304347826
GRU-D,0.0617283950617283,0.2205882352941176
GRU-D,0.0617283950617283,0.2238805970149253
GRU-D,0.0617283950617283,0.2272727272727272
GRU-D,0.0576131687242798,0.2153846153846154
GRU-D,0.0576131687242798,0.21875
GRU-D,0.0576131687242798,0.2222222222222222
GRU-D,0.0576131687242798,0.2258064516129032
GRU-D,0.0534979423868312,0.2131147540983606
GRU-D,0.0534979423868312,0.2166666666666666
GRU-D,0.0534979423868312,0.2203389830508474
GRU-D,0.0493827160493827,0.2068965517241379
GRU-D,0.0493827160493827,0.2105263157894736
GRU-D,0.0452674897119341,0.1964285714285714
GRU-D,0.0452674897119341,0.2
GRU-D,0.0452674897119341,0.2037037037037037
GRU-D,0.0452674897119341,0.2075471698113207
GRU-D,0.0452674897119341,0.2115384615384615
GRU-D,0.0452674897119341,0.2156862745098039
GRU-D,0.0452674897119341,0.22
GRU-D,0.0411522633744856,0.2040816326530612
GRU-D,0.037037037037037,0.1875
GRU-D,0.037037037037037,0.1914893617021276
GRU-D,0.037037037037037,0.1956521739130435
GRU-D,0.037037037037037,0.2
GRU-D,0.037037037037037,0.2045454545454545
GRU-D,0.037037037037037,0.2093023255813953
GRU-D,0.037037037037037,0.2142857142857142
GRU-D,0.037037037037037,0.2195121951219512
GRU-D,0.037037037037037,0.225
GRU-D,0.037037037037037,0.2307692307692307
GRU-D,0.037037037037037,0.2368421052631578
GRU-D,0.037037037037037,0.2432432432432432
GRU-D,0.037037037037037,0.25
GRU-D,0.037037037037037,0.2571428571428571
GRU-D,0.0329218106995884,0.2352941176470588
GRU-D,0.0329218106995884,0.2424242424242424
GRU-D,0.0288065843621399,0.21875
GRU-D,0.0288065843621399,0.2258064516129032
GRU-D,0.0288065843621399,0.2333333333333333
GRU-D,0.0288065843621399,0.2413793103448276
GRU-D,0.0288065843621399,0.25
GRU-D,0.0288065843621399,0.2592592592592592
GRU-D,0.0288065843621399,0.2692307692307692
GRU-D,0.0288065843621399,0.28
GRU-D,0.0288065843621399,0.2916666666666667
GRU-D,0.0288065843621399,0.3043478260869565
GRU-D,0.0288065843621399,0.3181818181818182
GRU-D,0.0288065843621399,0.3333333333333333
GRU-D,0.0288065843621399,0.35
GRU-D,0.0288065843621399,0.3684210526315789
GRU-D,0.0288065843621399,0.3888888888888889
GRU-D,0.0246913580246913,0.3529411764705882
GRU-D,0.0205761316872428,0.3125
GRU-D,0.0205761316872428,0.3333333333333333
GRU-D,0.0205761316872428,0.3571428571428571
GRU-D,0.0205761316872428,0.3846153846153846
GRU-D,0.0164609053497942,0.3333333333333333
GRU-D,0.0123456790123456,0.2727272727272727
GRU-D,0.0082304526748971,0.2
GRU-D,0.0041152263374485,0.1111111111111111
GRU-D,0.0041152263374485,0.125
GRU-D,0.0041152263374485,0.1428571428571428
GRU-D,0.0041152263374485,0.1666666666666666
GRU-D,0.0041152263374485,0.2
GRU-D,0.0041152263374485,0.25
GRU-D,0.0041152263374485,0.3333333333333333
GRU-D,0.0041152263374485,0.5
GRU-D,0.0,0.0
GRU-D,0.0,1.0
TemporalTransformer,1.0,0.117391304347826
TemporalTransformer,1.0,0.1174480425326244
TemporalTransformer,1.0,0.1175048355899419
TemporalTransformer,1.0,0.1175616835994194
TemporalTransformer,1.0,0.1176185866408518
TemporalTransformer,1.0,0.1176755447941888
TemporalTransformer,1.0,0.1177325581395348
TemporalTransformer,1.0,0.1177896267571497
TemporalTransformer,1.0,0.117846750727449
TemporalTransformer,1.0,0.1179039301310043
TemporalTransformer,1.0,0.1179611650485436
TemporalTransformer,1.0,0.1180184555609519
TemporalTransformer,1.0,0.1180758017492711
TemporalTransformer,1.0,0.118133203694701
TemporalTransformer,1.0,0.1181906614785992
TemporalTransformer,1.0,0.1182481751824817
TemporalTransformer,1.0,0.1183057448880233
TemporalTransformer,1.0,0.1183633706770579
TemporalTransformer,1.0,0.1184210526315789
TemporalTransformer,1.0,0.1184787908337396
TemporalTransformer,1.0,0.1185365853658536
TemporalTransformer,1.0,0.1185944363103953
TemporalTransformer,1.0,0.11865234375
TemporalTransformer,1.0,0.1187103077674645
TemporalTransformer,1.0,0.1187683284457478
TemporalTransformer,1.0,0.1188264058679706
TemporalTransformer,1.0,0.1188845401174168
TemporalTransformer,1.0,0.118942731277533
TemporalTransformer,1.0,0.1190009794319294
TemporalTransformer,1.0,0.1190592846643802
TemporalTransformer,1.0,0.1191176470588235
TemporalTransformer,1.0,0.1191760666993624
TemporalTransformer,1.0,0.1192345436702649
TemporalTransformer,1.0,0.1192930780559646
TemporalTransformer,1.0,0.1193516699410609
TemporalTransformer,1.0,0.1194103194103194
TemporalTransformer,1.0,0.1194690265486725
TemporalTransformer,1.0,0.1195277914412198
TemporalTransformer,1.0,0.1195866141732283
TemporalTransformer,1.0,0.1196454948301329
TemporalTransformer,1.0,0.1197044334975369
TemporalTransformer,1.0,0.1197634302612124
TemporalTransformer,1.0,0.1198224852071005
TemporalTransformer,1.0,0.1198815984213122
TemporalTransformer,1.0,0.1199407699901283
TemporalTransformer,1.0,0.12
TemporalTransformer,1.0,0.1200592885375494
TemporalTransformer,1.0,0.1201186356895699
TemporalTransformer,1.0,0.1201780415430267
TemporalTransformer,1.0,0.1202375061850569
TemporalTransformer,1.0,0.1202970297029702
TemporalTransformer,1.0,0.1203566121842496
TemporalTransformer,1.0,0.120416253716551
TemporalTransformer,1.0,0.1204759543877045
TemporalTransformer,1.0,0.1205357142857142
TemporalTransformer,1.0,0.1205955334987593
TemporalTransformer,1.0,0.1206554121151936
TemporalTransformer,1.0,0.1207153502235469
TemporalTransformer,1.0,0.1207753479125248
TemporalTransformer,1.0,0.1208354052710094
TemporalTransformer,1.0,0.1208955223880597
TemporalTransformer,1.0,0.1209556993529119
TemporalTransformer,1.0,0.12101593625498
TemporalTransformer,1.0,0.1210762331838565
TemporalTransformer,1.0,0.121136590229312
TemporalTransformer,1.0,0.1211970074812967
TemporalTransformer,1.0,0.1212574850299401
TemporalTransformer,1.0,0.1213180229655516
TemporalTransformer,1.0,0.1213786213786213
TemporalTransformer,1.0,0.12143928035982
TemporalTransformer,1.0,0.1215
TemporalTransformer,1.0,0.121560780390195
TemporalTransformer,1.0,0.1216216216216216
TemporalTransformer,1.0,0.1216825237856785
TemporalTransformer,1.0,0.1217434869739478
TemporalTransformer,1.0,0.1218045112781954
TemporalTransformer,1.0,0.1218655967903711
TemporalTransformer,1.0,0.1219267436026091
TemporalTransformer,1.0,0.1219879518072289
TemporalTransformer,1.0,0.1220492214967353
TemporalTransformer,1.0,0.1221105527638191
TemporalTransformer,1.0,0.1221719457013574
TemporalTransformer,1.0,0.1222334004024144
TemporalTransformer,1.0,0.1222949169602415
TemporalTransformer,1.0,0.1223564954682779
TemporalTransformer,1.0,0.1224181360201511
TemporalTransformer,1.0,0.1224798387096774
TemporalTransformer,1.0,0.1225416036308623
TemporalTransformer,1.0,0.1226034308779011
TemporalTransformer,1.0,0.1226653205451792
TemporalTransformer,1.0,0.1227272727272727
TemporalTransformer,1.0,0.1227892875189489
TemporalTransformer,1.0,0.1228513650151668
TemporalTransformer,1.0,0.1229135053110773
TemporalTransformer,1.0,0.1229757085020242
TemporalTransformer,1.0,0.1230379746835443
TemporalTransformer,1.0,0.1231003039513677
TemporalTransformer,1.0,0.1231626964014191
TemporalTransformer,1.0,0.1232251521298174
TemporalTransformer,1.0,0.1232876712328767
TemporalTransformer,1.0,0.1233502538071066
TemporalTransformer,1.0,0.1234128999492128
TemporalTransformer,1.0,0.1234756097560975
TemporalTransformer,1.0,0.1235383833248602
TemporalTransformer,1.0,0.1236012207527975
TemporalTransformer,1.0,0.1236641221374045
TemporalTransformer,1.0,0.1237270875763747
TemporalTransformer,1.0,0.1237901171676006
TemporalTransformer,1.0,0.1238532110091743
TemporalTransformer,1.0,0.123916369199388
TemporalTransformer,1.0,0.1239795918367347
TemporalTransformer,1.0,0.1240428790199081
TemporalTransformer,1.0,0.1241062308478038
TemporalTransformer,1.0,0.1241696474195196
TemporalTransformer,1.0,0.1242331288343558
TemporalTransformer,1.0,0.1242966751918158
TemporalTransformer,1.0,0.1243602865916069
TemporalTransformer,1.0,0.1244239631336405
TemporalTransformer,1.0,0.1244877049180328
TemporalTransformer,0.9958847736625516,0.124038954382368
TemporalTransformer,0.9958847736625516,0.1241025641025641
TemporalTransformer,0.9958847736625516,0.1241662390969728
TemporalTransformer,0.9958847736625516,0.124229979466119
TemporalTransformer,0.9958847736625516,0.1242937853107344
TemporalTransformer,0.9958847736625516,0.1243576567317574
TemporalTransformer,0.9958847736625516,0.1244215938303341
TemporalTransformer,0.9958847736625516,0.1244855967078189
TemporalTransformer,0.9958847736625516,0.1245496654657745
TemporalTransformer,0.9958847736625516,0.1246138002059732
TemporalTransformer,0.9958847736625516,0.1246780010303967
TemporalTransformer,0.9958847736625516,0.1247422680412371
TemporalTransformer,0.9958847736625516,0.1248066013408973
TemporalTransformer,0.9958847736625516,0.1248710010319917
TemporalTransformer,0.9958847736625516,0.1249354672173464
TemporalTransformer,0.9958847736625516,0.125
TemporalTransformer,0.9958847736625516,0.1250645994832041
TemporalTransformer,0.9958847736625516,0.125129265770424
TemporalTransformer,0.9958847736625516,0.1251939989653388
TemporalTransformer,0.9958847736625516,0.1252587991718426
TemporalTransformer,0.9958847736625516,0.1253236664940445
TemporalTransformer,0.9958847736625516,0.1253886010362694
TemporalTransformer,0.9958847736625516,0.1254536029030585
TemporalTransformer,0.9958847736625516,0.1255186721991701
TemporalTransformer,0.9958847736625516,0.1255838090295796
TemporalTransformer,0.9958847736625516,0.1256490134994808
TemporalTransformer,0.9958847736625516,0.1257142857142857
TemporalTransformer,0.9958847736625516,0.1257796257796258
TemporalTransformer,0.9958847736625516,0.125845033801352
TemporalTransformer,0.9958847736625516,0.1259105098855359
TemporalTransformer,0.9917695473251028,0.1254554919312858
TemporalTransformer,0.9917695473251028,0.1255208333333333
TemporalTransformer,0.9917695473251028,0.1255862428348098
TemporalTransformer,0.9917695473251028,0.1256517205422315
TemporalTransformer,0.9917695473251028,0.1257172665623369
TemporalTransformer,0.9917695473251028,0.1257828810020876
TemporalTransformer,0.9917695473251028,0.1258485639686684
TemporalTransformer,0.9917695473251028,0.1259143155694879
TemporalTransformer,0.9917695473251028,0.1259801359121798
TemporalTransformer,0.9917695473251028,0.1260460251046025
TemporalTransformer,0.9917695473251028,0.1261119832548404
TemporalTransformer,0.9917695473251028,0.1261780104712042
TemporalTransformer,0.9917695473251028,0.1262441068622315
TemporalTransformer,0.9917695473251028,0.1263102725366876
TemporalTransformer,0.9917695473251028,0.1263765076035658
TemporalTransformer,0.9917695473251028,0.1264428121720881
TemporalTransformer,0.9917695473251028,0.126509186351706
TemporalTransformer,0.9917695473251028,0.1265756302521008
TemporalTransformer,0.9917695473251028,0.1266421439831844
TemporalTransformer,0.9917695473251028,0.1267087276550998
TemporalTransformer,0.9917695473251028,0.126775381378222
TemporalTransformer,0.9917695473251028,0.1268421052631579
TemporalTransformer,0.9876543209876544,0.1263823064770932
TemporalTransformer,0.9876543209876544,0.1264488935721812
TemporalTransformer,0.9876543209876544,0.1265155508697944
TemporalTransformer,0.9876543209876544,0.1265822784810126
TemporalTransformer,0.9876543209876544,0.1266490765171504
TemporalTransformer,0.9876543209876544,0.1267159450897571
TemporalTransformer,0.9876543209876544,0.126782884310618
TemporalTransformer,0.9876543209876544,0.1268498942917547
TemporalTransformer,0.9876543209876544,0.1269169751454257
TemporalTransformer,0.9876543209876544,0.1269841269841269
TemporalTransformer,0.9876543209876544,0.1270513499205929
TemporalTransformer,0.9876543209876544,0.1271186440677966
TemporalTransformer,0.9876543209876544,0.1271860095389507
TemporalTransformer,0.9876543209876544,0.1272534464475079
TemporalTransformer,0.9876543209876544,0.1273209549071618
TemporalTransformer,0.9876543209876544,0.1273885350318471
TemporalTransformer,0.9876543209876544,0.1274561869357408
TemporalTransformer,0.9876543209876544,0.1275239107332625
TemporalTransformer,0.9835390946502056,0.1270600744284954
TemporalTransformer,0.9835390946502056,0.1271276595744681
TemporalTransformer,0.9835390946502056,0.1271953166577967
TemporalTransformer,0.9835390946502056,0.1272630457933972
TemporalTransformer,0.9835390946502056,0.1273308470964304
TemporalTransformer,0.9835390946502056,0.1273987206823027
TemporalTransformer,0.9835390946502056,0.1274666666666666
TemporalTransformer,0.9835390946502056,0.1275346851654215
TemporalTransformer,0.9835390946502056,0.1276027762947143
TemporalTransformer,0.9835390946502056,0.1276709401709401
TemporalTransformer,0.9835390946502056,0.1277391769107429
TemporalTransformer,0.9835390946502056,0.127807486631016
TemporalTransformer,0.9835390946502056,0.1278758694489031
TemporalTransformer,0.9835390946502056,0.1279443254817987
TemporalTransformer,0.9835390946502056,0.1280128548473487
TemporalTransformer,0.9835390946502056,0.1280814576634512
TemporalTransformer,0.9835390946502056,0.1281501340482573
TemporalTransformer,0.9835390946502056,0.1282188841201716
TemporalTransformer,0.9835390946502056,0.1282877079978529
TemporalTransformer,0.9835390946502056,0.1283566058002148
TemporalTransformer,0.9835390946502056,0.1284255776464266
TemporalTransformer,0.9835390946502056,0.128494623655914
TemporalTransformer,0.9835390946502056,0.1285637439483593
TemporalTransformer,0.9835390946502056,0.1286329386437029
TemporalTransformer,0.9835390946502056,0.1287022078621432
TemporalTransformer,0.9835390946502056,0.1287715517241379
TemporalTransformer,0.9835390946502056,0.1288409703504043
TemporalTransformer,0.9835390946502056,0.1289104638619201
TemporalTransformer,0.9835390946502056,0.1289800323799244
TemporalTransformer,0.9835390946502056,0.1290496760259179
TemporalTransformer,0.9835390946502056,0.1291193949216639
TemporalTransformer,0.9835390946502056,0.1291891891891892
TemporalTransformer,0.9835390946502056,0.1292590589507842
TemporalTransformer,0.9835390946502056,0.1293290043290043
TemporalTransformer,0.9835390946502056,0.1293990254466702
TemporalTransformer,0.9835390946502056,0.1294691224268689
TemporalTransformer,0.9835390946502056,0.1295392953929539
TemporalTransformer,0.9835390946502056,0.1296095444685466
TemporalTransformer,0.9835390946502056,0.1296798697775366
TemporalTransformer,0.9835390946502056,0.1297502714440825
TemporalTransformer,0.9835390946502056,0.1298207495926127
TemporalTransformer,0.9835390946502056,0.1298913043478261
TemporalTransformer,0.9835390946502056,0.1299619358346927
TemporalTransformer,0.9835390946502056,0.1300326441784548
TemporalTransformer,0.9835390946502056,0.1301034295046271
TemporalTransformer,0.9835390946502056,0.1301742919389978
TemporalTransformer,0.9835390946502056,0.1302452316076294
TemporalTransformer,0.9835390946502056,0.1303162486368593
TemporalTransformer,0.9835390946502056,0.1303873431533006
TemporalTransformer,0.9835390946502056,0.1304585152838428
TemporalTransformer,0.9835390946502056,0.1305297651556526
TemporalTransformer,0.9835390946502056,0.1306010928961748
TemporalTransformer,0.9835390946502056,0.1306724986331328
TemporalTransformer,0.9835390946502056,0.1307439824945295
TemporalTransformer,0.9835390946502056,0.130815544608648
TemporalTransformer,0.9835390946502056,0.1308871851040525
TemporalTransformer,0.9835390946502056,0.130958904109589
TemporalTransformer,0.9835390946502056,0.1310307017543859
TemporalTransformer,0.9835390946502056,0.1311025781678551
TemporalTransformer,0.9835390946502056,0.1311745334796926
TemporalTransformer,0.9835390946502056,0.1312465678198792
TemporalTransformer,0.9835390946502056,0.1313186813186813
TemporalTransformer,0.9835390946502056,0.131390874106652
TemporalTransformer,0.9835390946502056,0.1314631463146314
TemporalTransformer,0.9835390946502056,0.1315354980737479
TemporalTransformer,0.9835390946502056,0.1316079295154185
TemporalTransformer,0.9835390946502056,0.1316804407713498
TemporalTransformer,0.9835390946502056,0.1317530319735391
TemporalTransformer,0.9835390946502056,0.1318257032542746
TemporalTransformer,0.9835390946502056,0.1318984547461368
TemporalTransformer,0.9835390946502056,0.1319712865819989
TemporalTransformer,0.9835390946502056,0.1320441988950276
TemporalTransformer,0.9835390946502056,0.1321171918186843
TemporalTransformer,0.9835390946502056,0.1321902654867256
TemporalTransformer,0.9835390946502056,0.1322634200332042
TemporalTransformer,0.9835390946502056,0.1323366555924695
TemporalTransformer,0.9835390946502056,0.1324099722991689
TemporalTransformer,0.9835390946502056,0.1324833702882483
TemporalTransformer,0.9835390946502056,0.1325568496949528
TemporalTransformer,0.9835390946502056,0.1326304106548279
TemporalTransformer,0.9835390946502056,0.1327040533037201
TemporalTransformer,0.9835390946502056,0.1327777777777777
TemporalTransformer,0.9835390946502056,0.1328515842134519
TemporalTransformer,0.9835390946502056,0.1329254727474972
TemporalTransformer,0.9835390946502056,0.1329994435169727
TemporalTransformer,0.9835390946502056,0.1330734966592427
TemporalTransformer,0.9835390946502056,0.1331476323119777
TemporalTransformer,0.9835390946502056,0.1332218506131549
TemporalTransformer,0.9835390946502056,0.1332961517010596
TemporalTransformer,0.9835390946502056,0.1333705357142857
TemporalTransformer,0.9835390946502056,0.1334450027917364
TemporalTransformer,0.9835390946502056,0.1335195530726257
TemporalTransformer,0.9835390946502056,0.1335941866964785
TemporalTransformer,0.9835390946502056,0.1336689038031319
TemporalTransformer,0.9835390946502056,0.1337437045327364
TemporalTransformer,0.9835390946502056,0.1338185890257558
TemporalTransformer,0.9835390946502056,0.1338935574229691
TemporalTransformer,0.9835390946502056,0.1339686098654708
TemporalTransformer,0.9835390946502056,0.1340437464946719
TemporalTransformer,0.9835390946502056,0.1341189674523007
TemporalTransformer,0.9835390946502056,0.1341942728804042
TemporalTransformer,0.9835390946502056,0.1342696629213483
TemporalTransformer,0.9835390946502056,0.134345137717819
TemporalTransformer,0.9835390946502056,0.1344206974128234
TemporalTransformer,0.9835390946502056,0.1344963421496905
TemporalTransformer,0.9835390946502056,0.134572072072072
TemporalTransformer,0.9835390946502056,0.1346478873239436
TemporalTransformer,0.9835390946502056,0.1347237880496054
TemporalTransformer,0.9835390946502056,0.134799774393683
TemporalTransformer,0.9835390946502056,0.1348758465011286
TemporalTransformer,0.9835390946502056,0.1349520045172219
TemporalTransformer,0.9835390946502056,0.1350282485875706
TemporalTransformer,0.9835390946502056,0.1351045788581119
TemporalTransformer,0.9835390946502056,0.1351809954751131
TemporalTransformer,0.9835390946502056,0.1352574985851726
TemporalTransformer,0.9835390946502056,0.1353340883352208
TemporalTransformer,0.9835390946502056,0.1354107648725212
TemporalTransformer,0.9835390946502056,0.1354875283446712
TemporalTransformer,0.9835390946502056,0.1355643788996029
TemporalTransformer,0.9835390946502056,0.1356413166855845
TemporalTransformer,0.9835390946502056,0.1357954545454545
TemporalTransformer,0.9835390946502056,0.1358726549175668
TemporalTransformer,0.9835390946502056,0.1359499431171786
TemporalTransformer,0.9835390946502056,0.1360273192942515
TemporalTransformer,0.9835390946502056,0.1361047835990888
TemporalTransformer,0.9835390946502056,0.1361823361823362
TemporalTransformer,0.9835390946502056,0.1362599771949829
TemporalTransformer,0.9835390946502056,0.1363377067883628
TemporalTransformer,0.9835390946502056,0.1364155251141552
TemporalTransformer,0.9835390946502056,0.136493432324386
TemporalTransformer,0.9835390946502056,0.1365714285714285
TemporalTransformer,0.9794238683127572,0.1360777587192681
TemporalTransformer,0.9794238683127572,0.1361556064073226
TemporalTransformer,0.9794238683127572,0.1362335432169433
TemporalTransformer,0.9794238683127572,0.13631156930126
TemporalTransformer,0.9794238683127572,0.1363896848137535
TemporalTransformer,0.9753086419753086,0.135894495412844
TemporalTransformer,0.97119341563786,0.1353987378083763
TemporalTransformer,0.97119341563786,0.1354764638346728
TemporalTransformer,0.97119341563786,0.1355542791499138
TemporalTransformer,0.97119341563786,0.135632183908046
TemporalTransformer,0.97119341563786,0.1357101782633697
TemporalTransformer,0.97119341563786,0.1357882623705408
TemporalTransformer,0.97119341563786,0.1358664363845711
TemporalTransformer,0.97119341563786,0.1359447004608295
TemporalTransformer,0.97119341563786,0.1360230547550432
TemporalTransformer,0.97119341563786,0.1361014994232987
TemporalTransformer,0.97119341563786,0.1361800346220427
TemporalTransformer,0.97119341563786,0.1362586605080831
TemporalTransformer,0.97119341563786,0.1363373772385904
TemporalTransformer,0.97119341563786,0.1364161849710982
TemporalTransformer,0.9670781893004116,0.1359167148640833
TemporalTransformer,0.9670781893004116,0.1359953703703703
TemporalTransformer,0.9670781893004116,0.1360741169658367
TemporalTransformer,0.9670781893004116,0.1361529548088065
TemporalTransformer,0.9670781893004116,0.136231884057971
TemporalTransformer,0.9670781893004116,0.1363109048723897
TemporalTransformer,0.9670781893004116,0.1363900174114916
TemporalTransformer,0.9670781893004116,0.1364692218350754
TemporalTransformer,0.9670781893004116,0.136548518303312
TemporalTransformer,0.9670781893004116,0.1366279069767441
TemporalTransformer,0.9670781893004116,0.1367073880162885
TemporalTransformer,0.9670781893004116,0.1367869615832363
TemporalTransformer,0.9670781893004116,0.1368666278392545
TemporalTransformer,0.9670781893004116,0.1369463869463869
TemporalTransformer,0.9670781893004116,0.1370262390670553
TemporalTransformer,0.9670781893004116,0.1371061843640607
TemporalTransformer,0.9670781893004116,0.1371862230005837
TemporalTransformer,0.9670781893004116,0.1372663551401869
TemporalTransformer,0.9670781893004116,0.1373465809468147
TemporalTransformer,0.9670781893004116,0.1374269005847953
TemporalTransformer,0.9670781893004116,0.1375073142188414
TemporalTransformer,0.9670781893004116,0.1375878220140515
TemporalTransformer,0.9670781893004116,0.1376684241359109
TemporalTransformer,0.9670781893004116,0.137749120750293
TemporalTransformer,0.9629629629629628,0.1372434017595308
TemporalTransformer,0.9629629629629628,0.1373239436619718
TemporalTransformer,0.9629629629629628,0.1374045801526717
TemporalTransformer,0.9629629629629628,0.1374853113983548
TemporalTransformer,0.9588477366255144,0.1369782480893592
TemporalTransformer,0.9588477366255144,0.1370588235294117
TemporalTransformer,0.9588477366255144,0.137139493819894
TemporalTransformer,0.9588477366255144,0.1372202591283863
TemporalTransformer,0.9588477366255144,0.1373011196228638
TemporalTransformer,0.9588477366255144,0.1373820754716981
TemporalTransformer,0.9588477366255144,0.1374631268436578
TemporalTransformer,0.9588477366255144,0.1375442739079102
TemporalTransformer,0.9588477366255144,0.1376255168340224
TemporalTransformer,0.9588477366255144,0.1377068557919621
TemporalTransformer,0.9588477366255144,0.1377882909520993
TemporalTransformer,0.9588477366255144,0.1378698224852071
TemporalTransformer,0.9588477366255144,0.137951450562463
TemporalTransformer,0.9588477366255144,0.1380331753554502
TemporalTransformer,0.9588477366255144,0.1381149970361588
TemporalTransformer,0.9588477366255144,0.1381969157769869
TemporalTransformer,0.9547325102880658,0.1376854599406528
TemporalTransformer,0.9547325102880658,0.1377672209026128
TemporalTransformer,0.9547325102880658,0.1378490790255496
TemporalTransformer,0.9547325102880658,0.1379310344827586
TemporalTransformer,0.9547325102880658,0.1380130874479476
TemporalTransformer,0.9506172839506172,0.1375
TemporalTransformer,0.9506172839506172,0.1375818939845146
TemporalTransformer,0.9506172839506172,0.1376638855780691
TemporalTransformer,0.9506172839506172,0.1377459749552772
TemporalTransformer,0.9465020576131687,0.1372315035799522
TemporalTransformer,0.9465020576131687,0.1373134328358209
TemporalTransformer,0.9465020576131687,0.1373954599761051
TemporalTransformer,0.9465020576131687,0.1374775851763299
TemporalTransformer,0.9465020576131687,0.1375598086124402
TemporalTransformer,0.9465020576131687,0.1376421304608019
TemporalTransformer,0.9465020576131687,0.1377245508982036
TemporalTransformer,0.9465020576131687,0.1378070701018574
TemporalTransformer,0.9465020576131687,0.1378896882494004
TemporalTransformer,0.9465020576131687,0.1379724055188962
TemporalTransformer,0.9465020576131687,0.1380552220888355
TemporalTransformer,0.9465020576131687,0.1381381381381381
TemporalTransformer,0.9423868312757202,0.1376201923076923
TemporalTransformer,0.9423868312757202,0.1377029464822609
TemporalTransformer,0.9423868312757202,0.1377858002406738
TemporalTransformer,0.9423868312757202,0.1378687537627935
TemporalTransformer,0.9423868312757202,0.1379518072289156
TemporalTransformer,0.9423868312757202,0.1380349608197709
TemporalTransformer,0.9423868312757202,0.1381182147165259
TemporalTransformer,0.9423868312757202,0.1382015691007845
TemporalTransformer,0.9423868312757202,0.1382850241545893
TemporalTransformer,0.9423868312757202,0.1383685800604229
TemporalTransformer,0.9423868312757202,0.1384522370012091
TemporalTransformer,0.9423868312757202,0.1385359951603146
TemporalTransformer,0.9423868312757202,0.1386198547215496
TemporalTransformer,0.9423868312757202,0.1387038158691702
TemporalTransformer,0.9423868312757202,0.1387878787878788
TemporalTransformer,0.9423868312757202,0.1388720436628259
TemporalTransformer,0.9423868312757202,0.1389563106796116
TemporalTransformer,0.9423868312757202,0.1390406800242865
TemporalTransformer,0.9423868312757202,0.1391251518833536
TemporalTransformer,0.9423868312757202,0.139209726443769
TemporalTransformer,0.9423868312757202,0.139294403892944
TemporalTransformer,0.9423868312757202,0.1393791844187462
TemporalTransformer,0.9423868312757202,0.1394640682095006
TemporalTransformer,0.9423868312757202,0.1395490554539914
TemporalTransformer,0.9423868312757202,0.1396341463414634
TemporalTransformer,0.9423868312757202,0.1397193410616229
TemporalTransformer,0.9423868312757202,0.1398046398046398
TemporalTransformer,0.9423868312757202,0.1398900427611484
TemporalTransformer,0.9423868312757202,0.1399755501222493
TemporalTransformer,0.9423868312757202,0.1400611620795107
TemporalTransformer,0.9423868312757202,0.1401468788249694
TemporalTransformer,0.9423868312757202,0.1402327005511328
TemporalTransformer,0.9423868312757202,0.1403186274509804
TemporalTransformer,0.9423868312757202,0.1404046597179644
TemporalTransformer,0.9423868312757202,0.1404907975460122
TemporalTransformer,0.9423868312757202,0.1405770411295273
TemporalTransformer,0.9423868312757202,0.1406633906633906
TemporalTransformer,0.9423868312757202,0.1407498463429625
TemporalTransformer,0.9423868312757202,0.1408364083640836
TemporalTransformer,0.9423868312757202,0.1409230769230769
TemporalTransformer,0.9423868312757202,0.1410098522167487
TemporalTransformer,0.9423868312757202,0.1410967344423906
TemporalTransformer,0.9423868312757202,0.1411837237977805
TemporalTransformer,0.9423868312757202,0.1412708204811844
TemporalTransformer,0.9423868312757202,0.141358024691358
TemporalTransformer,0.9423868312757202,0.1414453366275478
TemporalTransformer,0.9423868312757202,0.1415327564894932
TemporalTransformer,0.9423868312757202,0.1416202844774273
TemporalTransformer,0.9423868312757202,0.1417079207920792
TemporalTransformer,0.9423868312757202,0.1417956656346749
TemporalTransformer,0.9423868312757202,0.1418835192069392
TemporalTransformer,0.9423868312757202,0.1419714817110973
TemporalTransformer,0.9423868312757202,0.1420595533498759
TemporalTransformer,0.9423868312757202,0.1421477343265052
TemporalTransformer,0.9423868312757202,0.1422360248447205
TemporalTransformer,0.9423868312757202,0.1423244251087632
TemporalTransformer,0.9382716049382716,0.1417910447761194
TemporalTransformer,0.9382716049382716,0.1418792781580584
TemporalTransformer,0.9382716049382716,0.1419676214196762
TemporalTransformer,0.9382716049382716,0.1420560747663551
TemporalTransformer,0.9382716049382716,0.14214463840399
TemporalTransformer,0.9382716049382716,0.1422333125389893
TemporalTransformer,0.9382716049382716,0.1423220973782771
TemporalTransformer,0.9382716049382716,0.1424109931292942
TemporalTransformer,0.9382716049382716,0.1425
TemporalTransformer,0.9382716049382716,0.1425891181988743
TemporalTransformer,0.9382716049382716,0.1426783479349186
TemporalTransformer,0.9382716049382716,0.1427676894176581
TemporalTransformer,0.9382716049382716,0.1428571428571428
TemporalTransformer,0.9382716049382716,0.1429467084639498
TemporalTransformer,0.934156378600823,0.1424090338770389
TemporalTransformer,0.934156378600823,0.1424984306340238
TemporalTransformer,0.934156378600823,0.1425879396984924
TemporalTransformer,0.934156378600823,0.1426775612822124
TemporalTransformer,0.934156378600823,0.1427672955974842
TemporalTransformer,0.934156378600823,0.1428571428571428
TemporalTransformer,0.934156378600823,0.1429471032745592
TemporalTransformer,0.934156378600823,0.143037177063642
TemporalTransformer,0.934156378600823,0.1431273644388398
TemporalTransformer,0.934156378600823,0.1432176656151419
TemporalTransformer,0.934156378600823,0.1433080808080808
TemporalTransformer,0.934156378600823,0.1433986102337334
TemporalTransformer,0.934156378600823,0.1434892541087231
TemporalTransformer,0.934156378600823,0.1435800126502213
TemporalTransformer,0.934156378600823,0.1436708860759493
TemporalTransformer,0.934156378600823,0.1437618746041798
TemporalTransformer,0.934156378600823,0.1438529784537389
TemporalTransformer,0.934156378600823,0.1439441978440076
TemporalTransformer,0.934156378600823,0.1440355329949238
TemporalTransformer,0.934156378600823,0.1441269841269841
TemporalTransformer,0.934156378600823,0.1442185514612452
TemporalTransformer,0.934156378600823,0.1443102352193261
TemporalTransformer,0.9300411522633744,0.143765903307888
TemporalTransformer,0.9300411522633744,0.143857415658816
TemporalTransformer,0.9300411522633744,0.1439490445859872
TemporalTransformer,0.9300411522633744,0.1440407903123008
TemporalTransformer,0.9300411522633744,0.1441326530612245
TemporalTransformer,0.9300411522633744,0.1442246330567964
TemporalTransformer,0.9300411522633744,0.144316730523627
TemporalTransformer,0.9300411522633744,0.1444089456869009
TemporalTransformer,0.9300411522633744,0.1445012787723785
TemporalTransformer,0.9300411522633744,0.1445937300063979
TemporalTransformer,0.9300411522633744,0.1446862996158771
TemporalTransformer,0.9300411522633744,0.1447789878283152
TemporalTransformer,0.9300411522633744,0.1448717948717948
TemporalTransformer,0.9300411522633744,0.1449647209749839
TemporalTransformer,0.9300411522633744,0.1450577663671373
TemporalTransformer,0.9300411522633744,0.1451509312780989
TemporalTransformer,0.925925925925926,0.1446015424164524
TemporalTransformer,0.925925925925926,0.1446945337620578
TemporalTransformer,0.925925925925926,0.1447876447876447
TemporalTransformer,0.925925925925926,0.1448808757244044
TemporalTransformer,0.925925925925926,0.1449742268041237
TemporalTransformer,0.925925925925926,0.1450676982591876
TemporalTransformer,0.925925925925926,0.1451612903225806
TemporalTransformer,0.925925925925926,0.1452550032278889
TemporalTransformer,0.925925925925926,0.1453488372093023
TemporalTransformer,0.925925925925926,0.145442792501616
TemporalTransformer,0.925925925925926,0.1455368693402328
TemporalTransformer,0.925925925925926,0.145631067961165
TemporalTransformer,0.925925925925926,0.1457253886010362
TemporalTransformer,0.925925925925926,0.1458198314970836
TemporalTransformer,0.9218106995884774,0.1452658884565499
TemporalTransformer,0.9218106995884774,0.145360155743024
TemporalTransformer,0.9218106995884774,0.1454545454545454
TemporalTransformer,0.9176954732510288,0.1448992852501624
TemporalTransformer,0.9176954732510288,0.1449934980494148
TemporalTransformer,0.9176954732510288,0.1450878334417696
TemporalTransformer,0.9176954732510288,0.1451822916666666
TemporalTransformer,0.9176954732510288,0.1452768729641693
TemporalTransformer,0.9176954732510288,0.1453715775749674
TemporalTransformer,0.9176954732510288,0.1454664057403783
TemporalTransformer,0.9176954732510288,0.1455613577023498
TemporalTransformer,0.9176954732510288,0.1456564337034618
TemporalTransformer,0.9176954732510288,0.1457516339869281
TemporalTransformer,0.9176954732510288,0.1458469587965991
TemporalTransformer,0.9176954732510288,0.1459424083769633
TemporalTransformer,0.9176954732510288,0.1460379829731499
TemporalTransformer,0.9176954732510288,0.1461336828309305
TemporalTransformer,0.9176954732510288,0.1462295081967213
TemporalTransformer,0.9176954732510288,0.1463254593175853
TemporalTransformer,0.9176954732510288,0.1464215364412344
TemporalTransformer,0.9176954732510288,0.1465177398160315
TemporalTransformer,0.9176954732510288,0.1466140696909927
TemporalTransformer,0.9176954732510288,0.1467105263157894
TemporalTransformer,0.9176954732510288,0.1468071099407505
TemporalTransformer,0.9176954732510288,0.1469038208168643
TemporalTransformer,0.9135802469135802,0.1463414634146341
TemporalTransformer,0.9135802469135802,0.1464379947229551
TemporalTransformer,0.9094650205761317,0.1458745874587458
TemporalTransformer,0.9094650205761317,0.1459709379128137
TemporalTransformer,0.9094650205761317,0.146067415730337
TemporalTransformer,0.9094650205761317,0.1461640211640211
TemporalTransformer,0.9094650205761317,0.1462607544672402
TemporalTransformer,0.9094650205761317,0.1463576158940397
TemporalTransformer,0.9094650205761317,0.1464546056991385
TemporalTransformer,0.9094650205761317,0.146551724137931
TemporalTransformer,0.9094650205761317,0.1466489714664897
TemporalTransformer,0.9094650205761317,0.146746347941567
TemporalTransformer,0.9094650205761317,0.146843853820598
TemporalTransformer,0.9094650205761317,0.1469414893617021
TemporalTransformer,0.9053497942386832,0.1463739188290086
TemporalTransformer,0.9053497942386832,0.1464713715046604
TemporalTransformer,0.9053497942386832,0.1465689540306462
TemporalTransformer,0.9053497942386832,0.1466666666666666
TemporalTransformer,0.9012345679012346,0.1460973982655103
TemporalTransformer,0.9012345679012346,0.1461949265687583
TemporalTransformer,0.9012345679012346,0.1462925851703407
TemporalTransformer,0.9012345679012346,0.1463903743315508
TemporalTransformer,0.9012345679012346,0.1464882943143812
TemporalTransformer,0.9012345679012346,0.1465863453815261
TemporalTransformer,0.9012345679012346,0.1466845277963831
TemporalTransformer,0.9012345679012346,0.1467828418230563
TemporalTransformer,0.9012345679012346,0.1468812877263581
TemporalTransformer,0.9012345679012346,0.146979865771812
TemporalTransformer,0.9012345679012346,0.1470785762256548
TemporalTransformer,0.9012345679012346,0.1471774193548387
TemporalTransformer,0.9012345679012346,0.1472763954270343
TemporalTransformer,0.9012345679012346,0.1473755047106325
TemporalTransformer,0.9012345679012346,0.1474747474747474
TemporalTransformer,0.897119341563786,0.1469002695417789
TemporalTransformer,0.897119341563786,0.1469993256911665
TemporalTransformer,0.897119341563786,0.1470985155195681
TemporalTransformer,0.897119341563786,0.1471978392977717
TemporalTransformer,0.897119341563786,0.1472972972972973
TemporalTransformer,0.897119341563786,0.1473968897903989
TemporalTransformer,0.897119341563786,0.1474966170500676
TemporalTransformer,0.897119341563786,0.1475964793500338
TemporalTransformer,0.897119341563786,0.1476964769647696
TemporalTransformer,0.897119341563786,0.1477966101694915
TemporalTransformer,0.897119341563786,0.1478968792401628
TemporalTransformer,0.897119341563786,0.1479972844534962
TemporalTransformer,0.897119341563786,0.1480978260869565
TemporalTransformer,0.897119341563786,0.1481985044187627
TemporalTransformer,0.897119341563786,0.1482993197278911
TemporalTransformer,0.897119341563786,0.1484002722940776
TemporalTransformer,0.897119341563786,0.1485013623978201
TemporalTransformer,0.897119341563786,0.1486025903203817
TemporalTransformer,0.897119341563786,0.1487039563437926
TemporalTransformer,0.8930041152263375,0.1481228668941979
TemporalTransformer,0.8930041152263375,0.148224043715847
TemporalTransformer,0.8930041152263375,0.1483253588516746
TemporalTransformer,0.8930041152263375,0.1484268125854993
TemporalTransformer,0.8930041152263375,0.1485284052019164
TemporalTransformer,0.8930041152263375,0.1486301369863013
TemporalTransformer,0.8930041152263375,0.1487320082248115
TemporalTransformer,0.8930041152263375,0.1488340192043895
TemporalTransformer,0.8930041152263375,0.1489361702127659
TemporalTransformer,0.8930041152263375,0.1490384615384615
TemporalTransformer,0.8930041152263375,0.1491408934707903
TemporalTransformer,0.8930041152263375,0.1492434662998624
TemporalTransformer,0.8930041152263375,0.1493461803165863
TemporalTransformer,0.8930041152263375,0.1494490358126722
TemporalTransformer,0.8930041152263375,0.149552033080634
TemporalTransformer,0.8930041152263375,0.1496551724137931
TemporalTransformer,0.8930041152263375,0.1497584541062802
TemporalTransformer,0.8930041152263375,0.1498618784530386
TemporalTransformer,0.8930041152263375,0.1499654457498272
TemporalTransformer,0.8930041152263375,0.1500691562932226
TemporalTransformer,0.8930041152263375,0.1501730103806228
TemporalTransformer,0.8930041152263375,0.1502770083102493
TemporalTransformer,0.8930041152263375,0.1503811503811503
TemporalTransformer,0.8930041152263375,0.1504854368932038
TemporalTransformer,0.8930041152263375,0.15058986814712
TemporalTransformer,0.8930041152263375,0.1506944444444444
TemporalTransformer,0.8930041152263375,0.1507991660875608
TemporalTransformer,0.8930041152263375,0.150904033379694
TemporalTransformer,0.8930041152263375,0.151009046624913
TemporalTransformer,0.8930041152263375,0.1511142061281337
TemporalTransformer,0.8930041152263375,0.1512195121951219
TemporalTransformer,0.8930041152263375,0.1513249651324965
TemporalTransformer,0.8888888888888888,0.1507327285415212
TemporalTransformer,0.8888888888888888,0.1508379888268156
TemporalTransformer,0.8888888888888888,0.1509433962264151
TemporalTransformer,0.8888888888888888,0.151048951048951
TemporalTransformer,0.8888888888888888,0.1511546536039188
TemporalTransformer,0.8888888888888888,0.1512605042016806
TemporalTransformer,0.8888888888888888,0.1513665031534688
TemporalTransformer,0.8888888888888888,0.1514726507713885
TemporalTransformer,0.8888888888888888,0.151578947368421
TemporalTransformer,0.8888888888888888,0.1516853932584269
TemporalTransformer,0.8888888888888888,0.151791988756149
TemporalTransformer,0.8888888888888888,0.1518987341772152
TemporalTransformer,0.8888888888888888,0.1520056298381421
TemporalTransformer,0.8888888888888888,0.152112676056338
TemporalTransformer,0.8888888888888888,0.1522198731501057
TemporalTransformer,0.8888888888888888,0.152327221438646
TemporalTransformer,0.8888888888888888,0.1524347212420607
TemporalTransformer,0.8888888888888888,0.1525423728813559
TemporalTransformer,0.8888888888888888,0.1526501766784452
TemporalTransformer,0.8888888888888888,0.1527581329561527
TemporalTransformer,0.8888888888888888,0.1528662420382165
TemporalTransformer,0.8888888888888888,0.1529745042492918
TemporalTransformer,0.8888888888888888,0.1530829199149539
TemporalTransformer,0.8888888888888888,0.1531914893617021
TemporalTransformer,0.8888888888888888,0.1533002129169624
TemporalTransformer,0.8888888888888888,0.1534090909090909
TemporalTransformer,0.8888888888888888,0.1535181236673774
TemporalTransformer,0.8888888888888888,0.1536273115220483
TemporalTransformer,0.8888888888888888,0.1537366548042704
TemporalTransformer,0.8888888888888888,0.1538461538461538
TemporalTransformer,0.8888888888888888,0.1539558089807555
TemporalTransformer,0.8888888888888888,0.1540656205420827
TemporalTransformer,0.8888888888888888,0.1541755888650963
TemporalTransformer,0.8888888888888888,0.1542857142857142
TemporalTransformer,0.8888888888888888,0.1543959971408148
TemporalTransformer,0.8888888888888888,0.1545064377682403
TemporalTransformer,0.8888888888888888,0.1546170365068002
TemporalTransformer,0.8888888888888888,0.154727793696275
TemporalTransformer,0.8888888888888888,0.1548387096774193
TemporalTransformer,0.8888888888888888,0.1549497847919655
TemporalTransformer,0.8888888888888888,0.1550610193826274
TemporalTransformer,0.8888888888888888,0.1551724137931034
TemporalTransformer,0.8888888888888888,0.1552839683680805
TemporalTransformer,0.8888888888888888,0.1553956834532374
TemporalTransformer,0.8888888888888888,0.1555075593952483
TemporalTransformer,0.8888888888888888,0.1556195965417867
TemporalTransformer,0.8888888888888888,0.1557317952415284
TemporalTransformer,0.8888888888888888,0.1558441558441558
TemporalTransformer,0.8888888888888888,0.155956678700361
TemporalTransformer,0.8888888888888888,0.1560693641618497
TemporalTransformer,0.8888888888888888,0.1561822125813449
TemporalTransformer,0.8888888888888888,0.1562952243125904
TemporalTransformer,0.8888888888888888,0.1564083997103548
TemporalTransformer,0.8888888888888888,0.1565217391304348
TemporalTransformer,0.8888888888888888,0.1566352429296591
TemporalTransformer,0.8888888888888888,0.1567489114658926
TemporalTransformer,0.8888888888888888,0.1568627450980392
TemporalTransformer,0.8888888888888888,0.1569767441860465
TemporalTransformer,0.8888888888888888,0.1570909090909091
TemporalTransformer,0.8888888888888888,0.1572052401746725
TemporalTransformer,0.8847736625514403,0.1565914056809905
TemporalTransformer,0.8847736625514403,0.1567055393586005
TemporalTransformer,0.8847736625514403,0.1568198395331874
TemporalTransformer,0.8806584362139918,0.1562043795620438
TemporalTransformer,0.8806584362139918,0.1563184806428049
TemporalTransformer,0.8806584362139918,0.1564327485380117
TemporalTransformer,0.8765432098765432,0.1558156547183613
TemporalTransformer,0.8765432098765432,0.1559297218155197
TemporalTransformer,0.8765432098765432,0.156043956043956
TemporalTransformer,0.8765432098765432,0.156158357771261
TemporalTransformer,0.8765432098765432,0.1562729273661041
TemporalTransformer,0.8765432098765432,0.1563876651982378
TemporalTransformer,0.8765432098765432,0.1565025716385011
TemporalTransformer,0.8765432098765432,0.1566176470588235
TemporalTransformer,0.8765432098765432,0.1567328918322295
TemporalTransformer,0.8765432098765432,0.1568483063328424
TemporalTransformer,0.8765432098765432,0.156963890935888
TemporalTransformer,0.8765432098765432,0.1570796460176991
TemporalTransformer,0.8765432098765432,0.1571955719557195
TemporalTransformer,0.8765432098765432,0.1573116691285081
TemporalTransformer,0.8765432098765432,0.1574279379157428
TemporalTransformer,0.8765432098765432,0.1575443786982248
TemporalTransformer,0.8765432098765432,0.157660991857883
TemporalTransformer,0.8724279835390947,0.157037037037037
TemporalTransformer,0.8724279835390947,0.1571534469977761
TemporalTransformer,0.8724279835390947,0.1572700296735905
TemporalTransformer,0.8724279835390947,0.1573867854491462
TemporalTransformer,0.8683127572016461,0.1567607726597325
TemporalTransformer,0.8683127572016461,0.1568773234200743
TemporalTransformer,0.8683127572016461,0.1569940476190476
TemporalTransformer,0.8683127572016461,0.1571109456440804
TemporalTransformer,0.8641975308641975,0.1564828614008941
TemporalTransformer,0.8641975308641975,0.1565995525727069
TemporalTransformer,0.8641975308641975,0.1567164179104477
TemporalTransformer,0.8641975308641975,0.1568334578043315
TemporalTransformer,0.8641975308641975,0.1569506726457399
TemporalTransformer,0.8641975308641975,0.1570680628272251
TemporalTransformer,0.8641975308641975,0.1571856287425149
TemporalTransformer,0.8641975308641975,0.1573033707865168
TemporalTransformer,0.8641975308641975,0.1574212893553223
TemporalTransformer,0.8641975308641975,0.1575393848462115
TemporalTransformer,0.8641975308641975,0.1576576576576576
TemporalTransformer,0.8641975308641975,0.1577761081893313
TemporalTransformer,0.8641975308641975,0.1578947368421052
TemporalTransformer,0.8641975308641975,0.1580135440180587
TemporalTransformer,0.8641975308641975,0.1581325301204819
TemporalTransformer,0.8641975308641975,0.1582516955538809
TemporalTransformer,0.8641975308641975,0.1583710407239819
TemporalTransformer,0.8641975308641975,0.1584905660377358
TemporalTransformer,0.8641975308641975,0.1586102719033232
TemporalTransformer,0.8641975308641975,0.1587301587301587
TemporalTransformer,0.8641975308641975,0.1588502269288956
TemporalTransformer,0.8641975308641975,0.1589704769114307
TemporalTransformer,0.8641975308641975,0.1590909090909091
TemporalTransformer,0.8641975308641975,0.1592115238817285
TemporalTransformer,0.8641975308641975,0.1593323216995447
TemporalTransformer,0.8641975308641975,0.1594533029612756
TemporalTransformer,0.8641975308641975,0.1595744680851064
TemporalTransformer,0.8641975308641975,0.1596958174904943
TemporalTransformer,0.8641975308641975,0.1598173515981735
TemporalTransformer,0.8641975308641975,0.1599390708301599
TemporalTransformer,0.8641975308641975,0.1600609756097561
TemporalTransformer,0.8641975308641975,0.160183066361556
TemporalTransformer,0.8641975308641975,0.1603053435114503
TemporalTransformer,0.8641975308641975,0.160427807486631
TemporalTransformer,0.8641975308641975,0.1605504587155963
TemporalTransformer,0.8641975308641975,0.160673297628156
TemporalTransformer,0.8641975308641975,0.1607963246554364
TemporalTransformer,0.8641975308641975,0.160919540229885
TemporalTransformer,0.8641975308641975,0.161042944785276
TemporalTransformer,0.8641975308641975,0.1611665387567152
TemporalTransformer,0.8641975308641975,0.1612903225806451
TemporalTransformer,0.8641975308641975,0.1614142966948501
TemporalTransformer,0.8641975308641975,0.1615384615384615
TemporalTransformer,0.8600823045267489,0.1608929946112394
TemporalTransformer,0.8600823045267489,0.1610169491525423
TemporalTransformer,0.8600823045267489,0.1611410948342328
TemporalTransformer,0.8600823045267489,0.1612654320987654
TemporalTransformer,0.8600823045267489,0.1613899613899614
TemporalTransformer,0.8600823045267489,0.1615146831530139
TemporalTransformer,0.8600823045267489,0.1616395978344934
TemporalTransformer,0.8600823045267489,0.1617647058823529
TemporalTransformer,0.8600823045267489,0.1618900077459333
TemporalTransformer,0.8600823045267489,0.162015503875969
TemporalTransformer,0.8600823045267489,0.1621411947245927
TemporalTransformer,0.8600823045267489,0.1622670807453416
TemporalTransformer,0.8600823045267489,0.1623931623931624
TemporalTransformer,0.8600823045267489,0.1625194401244168
TemporalTransformer,0.8600823045267489,0.1626459143968871
TemporalTransformer,0.8600823045267489,0.1627725856697819
TemporalTransformer,0.8600823045267489,0.1628994544037412
TemporalTransformer,0.8600823045267489,0.1630265210608424
TemporalTransformer,0.8600823045267489,0.1631537861046057
TemporalTransformer,0.8559670781893004,0.1625
TemporalTransformer,0.8559670781893004,0.1626270523846755
TemporalTransformer,0.8559670781893004,0.162754303599374
TemporalTransformer,0.8559670781893004,0.1628817541111981
TemporalTransformer,0.8559670781893004,0.1630094043887147
TemporalTransformer,0.8559670781893004,0.1631372549019608
TemporalTransformer,0.8559670781893004,0.1632653061224489
TemporalTransformer,0.8559670781893004,0.1633935585231736
TemporalTransformer,0.8559670781893004,0.1635220125786163
TemporalTransformer,0.8559670781893004,0.1636506687647521
TemporalTransformer,0.8559670781893004,0.1637795275590551
TemporalTransformer,0.8559670781893004,0.1639085894405043
TemporalTransformer,0.8559670781893004,0.1640378548895899
TemporalTransformer,0.8559670781893004,0.1641673243883188
TemporalTransformer,0.8559670781893004,0.1642969984202211
TemporalTransformer,0.8559670781893004,0.1644268774703557
TemporalTransformer,0.8559670781893004,0.1645569620253164
TemporalTransformer,0.8559670781893004,0.1646872525732383
TemporalTransformer,0.8559670781893004,0.1648177496038035
TemporalTransformer,0.8559670781893004,0.1649484536082474
TemporalTransformer,0.8559670781893004,0.165079365079365
TemporalTransformer,0.8559670781893004,0.165210484511517
TemporalTransformer,0.8559670781893004,0.1653418124006359
TemporalTransformer,0.8518518518518519,0.1646778042959427
TemporalTransformer,0.8518518518518519,0.1648089171974522
TemporalTransformer,0.8518518518518519,0.1649402390438247
TemporalTransformer,0.8518518518518519,0.1650717703349282
TemporalTransformer,0.8477366255144033,0.1644054269752593
TemporalTransformer,0.8477366255144033,0.1645367412140575
TemporalTransformer,0.8477366255144033,0.1646682653876898
TemporalTransformer,0.8477366255144033,0.1648
TemporalTransformer,0.8477366255144033,0.1649319455564451
TemporalTransformer,0.8477366255144033,0.1650641025641025
TemporalTransformer,0.8477366255144033,0.165196471531676
TemporalTransformer,0.8477366255144033,0.1653290529695024
TemporalTransformer,0.8477366255144033,0.1654618473895582
TemporalTransformer,0.8477366255144033,0.1655948553054662
TemporalTransformer,0.8477366255144033,0.165728077232502
TemporalTransformer,0.8477366255144033,0.1658615136876006
TemporalTransformer,0.8477366255144033,0.1659951651893634
TemporalTransformer,0.8477366255144033,0.1661290322580645
TemporalTransformer,0.8477366255144033,0.1662631154156577
TemporalTransformer,0.8477366255144033,0.1663974151857835
TemporalTransformer,0.8477366255144033,0.1665319320937752
TemporalTransformer,0.8477366255144033,0.1666666666666666
TemporalTransformer,0.8477366255144033,0.1668016194331983
TemporalTransformer,0.8477366255144033,0.1669367909238249
TemporalTransformer,0.8477366255144033,0.1670721816707218
TemporalTransformer,0.8477366255144033,0.1672077922077922
TemporalTransformer,0.8477366255144033,0.1673436230706742
TemporalTransformer,0.8477366255144033,0.1674796747967479
TemporalTransformer,0.8477366255144033,0.1676159479251424
TemporalTransformer,0.8477366255144033,0.1677524429967426
TemporalTransformer,0.8477366255144033,0.1678891605541972
TemporalTransformer,0.8436213991769548,0.1672104404567699
TemporalTransformer,0.8436213991769548,0.1673469387755102
TemporalTransformer,0.8436213991769548,0.1674836601307189
TemporalTransformer,0.8436213991769548,0.1676206050695012
TemporalTransformer,0.8436213991769548,0.1677577741407528
TemporalTransformer,0.8436213991769548,0.1678951678951679
TemporalTransformer,0.8436213991769548,0.1680327868852459
TemporalTransformer,0.8436213991769548,0.1681706316652994
TemporalTransformer,0.8436213991769548,0.1683087027914614
TemporalTransformer,0.8436213991769548,0.1684470008216927
TemporalTransformer,0.8436213991769548,0.1685855263157894
TemporalTransformer,0.8436213991769548,0.1687242798353909
TemporalTransformer,0.8436213991769548,0.1688632619439868
TemporalTransformer,0.8436213991769548,0.169002473206925
TemporalTransformer,0.8436213991769548,0.1691419141914191
TemporalTransformer,0.8436213991769548,0.1692815854665565
TemporalTransformer,0.8436213991769548,0.1694214876033057
TemporalTransformer,0.8395061728395061,0.1687344913151365
TemporalTransformer,0.8395061728395061,0.1688741721854304
TemporalTransformer,0.8353909465020576,0.168185584092792
TemporalTransformer,0.8353909465020576,0.1683250414593698
TemporalTransformer,0.8353909465020576,0.1684647302904564
TemporalTransformer,0.8353909465020576,0.1686046511627907
TemporalTransformer,0.8353909465020576,0.168744804655029
TemporalTransformer,0.8353909465020576,0.1688851913477537
TemporalTransformer,0.8353909465020576,0.1690258118234804
TemporalTransformer,0.8353909465020576,0.1691666666666666
TemporalTransformer,0.8353909465020576,0.1693077564637197
TemporalTransformer,0.8353909465020576,0.169449081803005
TemporalTransformer,0.8353909465020576,0.1695906432748538
TemporalTransformer,0.8353909465020576,0.1697324414715719
TemporalTransformer,0.8353909465020576,0.1698744769874477
TemporalTransformer,0.831275720164609,0.169179229480737
TemporalTransformer,0.831275720164609,0.1693210393964794
TemporalTransformer,0.831275720164609,0.1694630872483221
TemporalTransformer,0.831275720164609,0.1696053736356003
TemporalTransformer,0.831275720164609,0.1697478991596638
TemporalTransformer,0.831275720164609,0.1698906644238856
TemporalTransformer,0.831275720164609,0.17003367003367
TemporalTransformer,0.831275720164609,0.1701769165964616
TemporalTransformer,0.831275720164609,0.1703204047217538
TemporalTransformer,0.8271604938271605,0.1696202531645569
TemporalTransformer,0.8271604938271605,0.1697635135135135
TemporalTransformer,0.8271604938271605,0.1699070160608622
TemporalTransformer,0.8271604938271605,0.1700507614213198
TemporalTransformer,0.823045267489712,0.1693480101608806
TemporalTransformer,0.823045267489712,0.1694915254237288
TemporalTransformer,0.823045267489712,0.1696352841391009
TemporalTransformer,0.8189300411522634,0.1689303904923599
TemporalTransformer,0.8189300411522634,0.1690739167374681
TemporalTransformer,0.8189300411522634,0.1692176870748299
TemporalTransformer,0.8189300411522634,0.1693617021276595
TemporalTransformer,0.8189300411522634,0.1695059625212947
TemporalTransformer,0.8189300411522634,0.1696504688832054
TemporalTransformer,0.8189300411522634,0.1697952218430034
TemporalTransformer,0.8189300411522634,0.1699402220324509
TemporalTransformer,0.8189300411522634,0.1700854700854701
TemporalTransformer,0.8148148148148148,0.1693755346449957
TemporalTransformer,0.8148148148148148,0.1695205479452055
TemporalTransformer,0.8148148148148148,0.1696658097686375
TemporalTransformer,0.8148148148148148,0.1698113207547169
TemporalTransformer,0.8148148148148148,0.1699570815450643
TemporalTransformer,0.8148148148148148,0.1701030927835051
TemporalTransformer,0.8148148148148148,0.1702493551160791
TemporalTransformer,0.8148148148148148,0.1703958691910499
TemporalTransformer,0.8148148148148148,0.1705426356589147
TemporalTransformer,0.8148148148148148,0.1706896551724138
TemporalTransformer,0.8148148148148148,0.1708369283865401
TemporalTransformer,0.8148148148148148,0.1709844559585492
TemporalTransformer,0.8148148148148148,0.1711322385479688
TemporalTransformer,0.8148148148148148,0.1712802768166089
TemporalTransformer,0.8148148148148148,0.1714285714285714
TemporalTransformer,0.8148148148148148,0.1715771230502599
TemporalTransformer,0.8148148148148148,0.1717259323503903
TemporalTransformer,0.8148148148148148,0.171875
TemporalTransformer,0.8148148148148148,0.1720243266724587
TemporalTransformer,0.8148148148148148,0.1721739130434782
TemporalTransformer,0.8148148148148148,0.1723237597911227
TemporalTransformer,0.8148148148148148,0.1724738675958188
TemporalTransformer,0.8148148148148148,0.1726242371403661
TemporalTransformer,0.8148148148148148,0.1727748691099476
TemporalTransformer,0.8148148148148148,0.1729257641921397
TemporalTransformer,0.8148148148148148,0.173076923076923
TemporalTransformer,0.8148148148148148,0.1732283464566929
TemporalTransformer,0.8148148148148148,0.1733800350262697
TemporalTransformer,0.8148148148148148,0.1735319894829097
TemporalTransformer,0.8148148148148148,0.1736842105263158
TemporalTransformer,0.8148148148148148,0.1738366988586479
TemporalTransformer,0.8148148148148148,0.1739894551845342
TemporalTransformer,0.8148148148148148,0.1741424802110818
TemporalTransformer,0.8148148148148148,0.1742957746478873
TemporalTransformer,0.8148148148148148,0.1744493392070484
TemporalTransformer,0.8148148148148148,0.1746031746031746
TemporalTransformer,0.8148148148148148,0.174757281553398
TemporalTransformer,0.8148148148148148,0.1749116607773851
TemporalTransformer,0.8148148148148148,0.1750663129973474
TemporalTransformer,0.8148148148148148,0.1752212389380531
TemporalTransformer,0.8148148148148148,0.1753764393268379
TemporalTransformer,0.8106995884773662,0.1746453900709219
TemporalTransformer,0.8106995884773662,0.1748003549245785
TemporalTransformer,0.8106995884773662,0.1749555950266429
TemporalTransformer,0.8106995884773662,0.1751111111111111
TemporalTransformer,0.8106995884773662,0.1752669039145907
TemporalTransformer,0.8106995884773662,0.1754229741763134
TemporalTransformer,0.8106995884773662,0.1755793226381461
TemporalTransformer,0.8106995884773662,0.175735950044603
TemporalTransformer,0.8106995884773662,0.1758928571428571
TemporalTransformer,0.8065843621399177,0.1751563896336014
TemporalTransformer,0.8065843621399177,0.1753130590339892
TemporalTransformer,0.8065843621399177,0.1754700089525514
TemporalTransformer,0.8065843621399177,0.1756272401433691
TemporalTransformer,0.8024691358024691,0.1748878923766816
TemporalTransformer,0.8024691358024691,0.1750448833034111
TemporalTransformer,0.8024691358024691,0.1752021563342318
TemporalTransformer,0.8024691358024691,0.1753597122302158
TemporalTransformer,0.8024691358024691,0.1755175517551755
TemporalTransformer,0.8024691358024691,0.1756756756756756
TemporalTransformer,0.8024691358024691,0.1758340847610459
TemporalTransformer,0.8024691358024691,0.1759927797833935
TemporalTransformer,0.8024691358024691,0.1761517615176151
TemporalTransformer,0.8024691358024691,0.1763110307414105
TemporalTransformer,0.8024691358024691,0.1764705882352941
TemporalTransformer,0.8024691358024691,0.1766304347826087
TemporalTransformer,0.8024691358024691,0.1767905711695376
TemporalTransformer,0.8024691358024691,0.1769509981851179
TemporalTransformer,0.8024691358024691,0.1771117166212534
TemporalTransformer,0.8024691358024691,0.1772727272727272
TemporalTransformer,0.8024691358024691,0.1774340309372156
TemporalTransformer,0.8024691358024691,0.1775956284153005
TemporalTransformer,0.8024691358024691,0.1777575205104831
TemporalTransformer,0.8024691358024691,0.177919708029197
TemporalTransformer,0.8024691358024691,0.1780821917808219
TemporalTransformer,0.8024691358024691,0.1782449725776965
TemporalTransformer,0.8024691358024691,0.1784080512351326
TemporalTransformer,0.8024691358024691,0.1785714285714285
TemporalTransformer,0.8024691358024691,0.1787351054078826
TemporalTransformer,0.8024691358024691,0.1788990825688073
TemporalTransformer,0.8024691358024691,0.1790633608815427
TemporalTransformer,0.8024691358024691,0.1792279411764706
TemporalTransformer,0.8024691358024691,0.1793928242870285
TemporalTransformer,0.8024691358024691,0.1795580110497237
TemporalTransformer,0.8024691358024691,0.1797235023041474
TemporalTransformer,0.8024691358024691,0.1798892988929889
TemporalTransformer,0.7983539094650206,0.1791320406278855
TemporalTransformer,0.7942386831275721,0.1783733826247689
TemporalTransformer,0.7901234567901234,0.1776133209990749
TemporalTransformer,0.7901234567901234,0.1777777777777777
TemporalTransformer,0.7901234567901234,0.1779425393883225
TemporalTransformer,0.7860082304526749,0.1771799628942486
TemporalTransformer,0.7860082304526749,0.1773444753946146
TemporalTransformer,0.7860082304526749,0.1775092936802974
TemporalTransformer,0.7860082304526749,0.1776744186046511
TemporalTransformer,0.7860082304526749,0.1778398510242085
TemporalTransformer,0.7860082304526749,0.1780055917986952
TemporalTransformer,0.7860082304526749,0.1781716417910447
TemporalTransformer,0.7860082304526749,0.1783380018674136
TemporalTransformer,0.7860082304526749,0.1785046728971962
TemporalTransformer,0.7860082304526749,0.1786716557530402
TemporalTransformer,0.7860082304526749,0.1788389513108614
TemporalTransformer,0.7818930041152263,0.1780693533270853
TemporalTransformer,0.7818930041152263,0.1782363977485928
TemporalTransformer,0.7818930041152263,0.1784037558685446
TemporalTransformer,0.7818930041152263,0.1785714285714285
TemporalTransformer,0.7818930041152263,0.1787394167450611
TemporalTransformer,0.7818930041152263,0.1789077212806026
TemporalTransformer,0.7818930041152263,0.179076343072573
TemporalTransformer,0.7818930041152263,0.1792452830188679
TemporalTransformer,0.7818930041152263,0.1794145420207743
TemporalTransformer,0.7777777777777778,0.1786389413988658
TemporalTransformer,0.7777777777777778,0.1788079470198675
TemporalTransformer,0.7777777777777778,0.1789772727272727
TemporalTransformer,0.7777777777777778,0.1791469194312796
TemporalTransformer,0.7777777777777778,0.1793168880455408
TemporalTransformer,0.7777777777777778,0.1794871794871795
TemporalTransformer,0.7777777777777778,0.1796577946768061
TemporalTransformer,0.7777777777777778,0.1798287345385347
TemporalTransformer,0.7777777777777778,0.18
TemporalTransformer,0.7777777777777778,0.1801715919923737
TemporalTransformer,0.7777777777777778,0.1803435114503817
TemporalTransformer,0.7777777777777778,0.1805157593123209
TemporalTransformer,0.7777777777777778,0.1806883365200765
TemporalTransformer,0.7777777777777778,0.1808612440191387
TemporalTransformer,0.7777777777777778,0.1810344827586207
TemporalTransformer,0.7777777777777778,0.1812080536912751
TemporalTransformer,0.7777777777777778,0.1813819577735125
TemporalTransformer,0.7777777777777778,0.1815561959654178
TemporalTransformer,0.7777777777777778,0.1817307692307692
TemporalTransformer,0.7736625514403292,0.1809432146294514
TemporalTransformer,0.7736625514403292,0.1811175337186898
TemporalTransformer,0.7736625514403292,0.1812921890067502
TemporalTransformer,0.7736625514403292,0.1814671814671814
TemporalTransformer,0.7736625514403292,0.1816425120772946
TemporalTransformer,0.7695473251028807,0.1808510638297872
TemporalTransformer,0.7695473251028807,0.1810261374636979
TemporalTransformer,0.7695473251028807,0.1812015503875969
TemporalTransformer,0.7695473251028807,0.1813773035887488
TemporalTransformer,0.7695473251028807,0.1815533980582524
TemporalTransformer,0.7654320987654321,0.1807580174927113
TemporalTransformer,0.7654320987654321,0.1809338521400778
TemporalTransformer,0.7654320987654321,0.181110029211295
TemporalTransformer,0.7654320987654321,0.1812865497076023
TemporalTransformer,0.7654320987654321,0.1814634146341463
TemporalTransformer,0.7654320987654321,0.181640625
TemporalTransformer,0.7654320987654321,0.1818181818181818
TemporalTransformer,0.7654320987654321,0.1819960861056751
TemporalTransformer,0.7654320987654321,0.1821743388834476
TemporalTransformer,0.7613168724279835,0.1813725490196078
TemporalTransformer,0.7613168724279835,0.1815505397448479
TemporalTransformer,0.7613168724279835,0.1817288801571709
TemporalTransformer,0.7613168724279835,0.1819075712881022
TemporalTransformer,0.7613168724279835,0.1820866141732283
TemporalTransformer,0.7613168724279835,0.1822660098522167
TemporalTransformer,0.7613168724279835,0.1824457593688362
TemporalTransformer,0.7613168724279835,0.1826258637709772
TemporalTransformer,0.7613168724279835,0.1828063241106719
TemporalTransformer,0.7613168724279835,0.1829871414441147
TemporalTransformer,0.7613168724279835,0.1831683168316831
TemporalTransformer,0.7613168724279835,0.1833498513379583
TemporalTransformer,0.7613168724279835,0.183531746031746
TemporalTransformer,0.7613168724279835,0.1837140019860973
TemporalTransformer,0.7613168724279835,0.18389662027833
TemporalTransformer,0.7613168724279835,0.1840796019900497
TemporalTransformer,0.7613168724279835,0.1842629482071713
TemporalTransformer,0.757201646090535,0.1834496510468594
TemporalTransformer,0.757201646090535,0.1836327345309381
TemporalTransformer,0.757201646090535,0.1838161838161838
TemporalTransformer,0.757201646090535,0.184
TemporalTransformer,0.757201646090535,0.1841841841841842
TemporalTransformer,0.757201646090535,0.1843687374749499
TemporalTransformer,0.757201646090535,0.1845536609829488
TemporalTransformer,0.757201646090535,0.1847389558232931
TemporalTransformer,0.757201646090535,0.1849246231155779
TemporalTransformer,0.757201646090535,0.1851106639839034
TemporalTransformer,0.757201646090535,0.1852970795568982
TemporalTransformer,0.757201646090535,0.1854838709677419
TemporalTransformer,0.757201646090535,0.1856710393541877
TemporalTransformer,0.757201646090535,0.1858585858585858
TemporalTransformer,0.757201646090535,0.1860465116279069
TemporalTransformer,0.757201646090535,0.1862348178137652
TemporalTransformer,0.757201646090535,0.1864235055724417
TemporalTransformer,0.757201646090535,0.1866125760649087
TemporalTransformer,0.757201646090535,0.1868020304568527
TemporalTransformer,0.757201646090535,0.1869918699186991
TemporalTransformer,0.757201646090535,0.1871820956256358
TemporalTransformer,0.757201646090535,0.1873727087576374
TemporalTransformer,0.757201646090535,0.1875637104994903
TemporalTransformer,0.757201646090535,0.1877551020408163
TemporalTransformer,0.757201646090535,0.187946884576098
TemporalTransformer,0.757201646090535,0.1881390593047034
TemporalTransformer,0.7530864197530864,0.187308085977482
TemporalTransformer,0.7530864197530864,0.1875
TemporalTransformer,0.7530864197530864,0.1876923076923076
TemporalTransformer,0.7530864197530864,0.1878850102669404
TemporalTransformer,0.7530864197530864,0.1880781089414183
TemporalTransformer,0.7530864197530864,0.1882716049382716
TemporalTransformer,0.7530864197530864,0.1884654994850669
TemporalTransformer,0.7530864197530864,0.1886597938144329
TemporalTransformer,0.7530864197530864,0.1888544891640866
TemporalTransformer,0.7530864197530864,0.1890495867768595
TemporalTransformer,0.7530864197530864,0.1892450879007239
TemporalTransformer,0.7530864197530864,0.1894409937888198
TemporalTransformer,0.7530864197530864,0.1896373056994818
TemporalTransformer,0.7530864197530864,0.1898340248962655
TemporalTransformer,0.7530864197530864,0.190031152647975
TemporalTransformer,0.7530864197530864,0.1902286902286902
TemporalTransformer,0.7530864197530864,0.1904266389177939
TemporalTransformer,0.7530864197530864,0.190625
TemporalTransformer,0.7530864197530864,0.1908237747653806
TemporalTransformer,0.7530864197530864,0.1910229645093945
TemporalTransformer,0.7530864197530864,0.1912225705329153
TemporalTransformer,0.7530864197530864,0.1914225941422594
TemporalTransformer,0.7489711934156379,0.1905759162303665
TemporalTransformer,0.7448559670781894,0.1897274633123689
TemporalTransformer,0.7448559670781894,0.1899265477439664
TemporalTransformer,0.7407407407407407,0.1890756302521008
TemporalTransformer,0.7407407407407407,0.1892744479495268
TemporalTransformer,0.7366255144032922,0.1884210526315789
TemporalTransformer,0.7366255144032922,0.1886195995785037
TemporalTransformer,0.7366255144032922,0.1888185654008438
TemporalTransformer,0.7325102880658436,0.187961985216473
TemporalTransformer,0.7325102880658436,0.1881606765327695
TemporalTransformer,0.7325102880658436,0.1883597883597883
TemporalTransformer,0.7325102880658436,0.1885593220338983
TemporalTransformer,0.7325102880658436,0.1887592788971367
TemporalTransformer,0.7325102880658436,0.1889596602972399
TemporalTransformer,0.7325102880658436,0.1891604675876727
TemporalTransformer,0.7325102880658436,0.1893617021276595
TemporalTransformer,0.7325102880658436,0.1895633652822151
TemporalTransformer,0.7325102880658436,0.1897654584221748
TemporalTransformer,0.7325102880658436,0.1899679829242262
TemporalTransformer,0.7325102880658436,0.1901709401709401
TemporalTransformer,0.7325102880658436,0.1903743315508021
TemporalTransformer,0.7325102880658436,0.1905781584582441
TemporalTransformer,0.7325102880658436,0.1907824222936763
TemporalTransformer,0.7325102880658436,0.1909871244635193
TemporalTransformer,0.7325102880658436,0.1911922663802363
TemporalTransformer,0.7325102880658436,0.1913978494623656
TemporalTransformer,0.7325102880658436,0.1916038751345533
TemporalTransformer,0.7325102880658436,0.1918103448275862
TemporalTransformer,0.7325102880658436,0.192017259978425
TemporalTransformer,0.7325102880658436,0.1922246220302375
TemporalTransformer,0.7325102880658436,0.1924324324324324
TemporalTransformer,0.7325102880658436,0.1926406926406926
TemporalTransformer,0.7283950617283951,0.1917659804983748
TemporalTransformer,0.7283950617283951,0.1919739696312364
TemporalTransformer,0.7283950617283951,0.1921824104234527
TemporalTransformer,0.7283950617283951,0.1923913043478261
TemporalTransformer,0.7283950617283951,0.1926006528835691
TemporalTransformer,0.7283950617283951,0.1928104575163398
TemporalTransformer,0.7283950617283951,0.193020719738277
TemporalTransformer,0.7283950617283951,0.1932314410480349
TemporalTransformer,0.7283950617283951,0.1934426229508196
TemporalTransformer,0.7242798353909465,0.1925601750547046
TemporalTransformer,0.7242798353909465,0.1927710843373494
TemporalTransformer,0.7242798353909465,0.1929824561403508
TemporalTransformer,0.720164609053498,0.1920965971459934
TemporalTransformer,0.720164609053498,0.1923076923076923
TemporalTransformer,0.720164609053498,0.1925192519251925
TemporalTransformer,0.7160493827160493,0.1916299559471365
TemporalTransformer,0.7160493827160493,0.1918412348401323
TemporalTransformer,0.7160493827160493,0.1920529801324503
TemporalTransformer,0.7160493827160493,0.1922651933701657
TemporalTransformer,0.7160493827160493,0.1924778761061946
TemporalTransformer,0.7160493827160493,0.1926910299003322
TemporalTransformer,0.7160493827160493,0.1929046563192904
TemporalTransformer,0.7119341563786008,0.1920088790233074
TemporalTransformer,0.7119341563786008,0.1922222222222222
TemporalTransformer,0.7078189300411523,0.1913236929922135
TemporalTransformer,0.7078189300411523,0.1915367483296214
TemporalTransformer,0.7078189300411523,0.1917502787068004
TemporalTransformer,0.7078189300411523,0.1919642857142857
TemporalTransformer,0.7078189300411523,0.1921787709497206
TemporalTransformer,0.7037037037037037,0.1912751677852349
TemporalTransformer,0.7037037037037037,0.1914893617021276
TemporalTransformer,0.7037037037037037,0.1917040358744394
TemporalTransformer,0.7037037037037037,0.1919191919191919
TemporalTransformer,0.7037037037037037,0.1921348314606741
TemporalTransformer,0.7037037037037037,0.1923509561304837
TemporalTransformer,0.7037037037037037,0.1925675675675675
TemporalTransformer,0.7037037037037037,0.1927846674182638
TemporalTransformer,0.7037037037037037,0.1930022573363431
TemporalTransformer,0.7037037037037037,0.1932203389830508
TemporalTransformer,0.7037037037037037,0.1934389140271493
TemporalTransformer,0.6995884773662552,0.1925254813137032
TemporalTransformer,0.6954732510288066,0.191609977324263
TemporalTransformer,0.6954732510288066,0.191827468785471
TemporalTransformer,0.6954732510288066,0.1920454545454545
TemporalTransformer,0.6954732510288066,0.19226393629124
TemporalTransformer,0.6954732510288066,0.1924829157175398
TemporalTransformer,0.6954732510288066,0.1927023945267958
TemporalTransformer,0.6954732510288066,0.1929223744292237
TemporalTransformer,0.6954732510288066,0.1931428571428571
TemporalTransformer,0.6954732510288066,0.1933638443935926
TemporalTransformer,0.691358024691358,0.1924398625429553
TemporalTransformer,0.691358024691358,0.1926605504587156
TemporalTransformer,0.691358024691358,0.1928817451205511
TemporalTransformer,0.691358024691358,0.193103448275862
TemporalTransformer,0.6872427983539094,0.192174913693901
TemporalTransformer,0.6872427983539094,0.1923963133640553
TemporalTransformer,0.6872427983539094,0.1926182237600922
TemporalTransformer,0.6872427983539094,0.1928406466512702
TemporalTransformer,0.6872427983539094,0.1930635838150289
TemporalTransformer,0.6872427983539094,0.193287037037037
TemporalTransformer,0.6872427983539094,0.1935110081112398
TemporalTransformer,0.6831275720164609,0.1925754060324826
TemporalTransformer,0.6790123456790124,0.1916376306620209
TemporalTransformer,0.6790123456790124,0.191860465116279
TemporalTransformer,0.6790123456790124,0.1920838183934808
TemporalTransformer,0.6790123456790124,0.1923076923076923
TemporalTransformer,0.6790123456790124,0.1925320886814469
TemporalTransformer,0.6790123456790124,0.1927570093457944
TemporalTransformer,0.6790123456790124,0.1929824561403508
TemporalTransformer,0.6790123456790124,0.1932084309133489
TemporalTransformer,0.6790123456790124,0.1934349355216881
TemporalTransformer,0.6790123456790124,0.1936619718309859
TemporalTransformer,0.6790123456790124,0.1938895417156286
TemporalTransformer,0.6790123456790124,0.1941176470588235
TemporalTransformer,0.6790123456790124,0.1943462897526501
TemporalTransformer,0.6790123456790124,0.1945754716981132
TemporalTransformer,0.6790123456790124,0.1948051948051948
TemporalTransformer,0.6790123456790124,0.1950354609929078
TemporalTransformer,0.6790123456790124,0.1952662721893491
TemporalTransformer,0.6790123456790124,0.1954976303317535
TemporalTransformer,0.6790123456790124,0.195729537366548
TemporalTransformer,0.6790123456790124,0.1959619952494061
TemporalTransformer,0.6748971193415638,0.1950059453032104
TemporalTransformer,0.6748971193415638,0.1952380952380952
TemporalTransformer,0.6748971193415638,0.1954707985697258
TemporalTransformer,0.6748971193415638,0.1957040572792363
TemporalTransformer,0.6748971193415638,0.1959378733572282
TemporalTransformer,0.6707818930041153,0.1949760765550239
TemporalTransformer,0.6707818930041153,0.1952095808383233
TemporalTransformer,0.6707818930041153,0.1954436450839328
TemporalTransformer,0.6707818930041153,0.1956782713085234
TemporalTransformer,0.6707818930041153,0.1959134615384615
TemporalTransformer,0.6707818930041153,0.1961492178098676
TemporalTransformer,0.6707818930041153,0.1963855421686747
TemporalTransformer,0.6707818930041153,0.1966224366706875
TemporalTransformer,0.6707818930041153,0.1968599033816425
TemporalTransformer,0.6707818930041153,0.1970979443772672
TemporalTransformer,0.6707818930041153,0.1973365617433414
TemporalTransformer,0.6707818930041153,0.1975757575757575
TemporalTransformer,0.6707818930041153,0.1978155339805825
TemporalTransformer,0.6707818930041153,0.198055893074119
TemporalTransformer,0.6707818930041153,0.1982968369829683
TemporalTransformer,0.6707818930041153,0.1985383678440925
TemporalTransformer,0.6707818930041153,0.198780487804878
TemporalTransformer,0.6707818930041153,0.199023199023199
TemporalTransformer,0.6707818930041153,0.1992665036674816
TemporalTransformer,0.6707818930041153,0.1995104039167686
TemporalTransformer,0.6707818930041153,0.1997549019607843
TemporalTransformer,0.6707818930041153,0.2
TemporalTransformer,0.6707818930041153,0.2002457002457002
TemporalTransformer,0.6707818930041153,0.2004920049200492
TemporalTransformer,0.6707818930041153,0.2007389162561576
TemporalTransformer,0.6707818930041153,0.2009864364981504
TemporalTransformer,0.6707818930041153,0.2012345679012345
TemporalTransformer,0.6707818930041153,0.2014833127317676
TemporalTransformer,0.6707818930041153,0.2017326732673267
TemporalTransformer,0.6707818930041153,0.2019826517967781
TemporalTransformer,0.6707818930041153,0.2022332506203474
TemporalTransformer,0.6707818930041153,0.2024844720496894
TemporalTransformer,0.6666666666666666,0.2014925373134328
TemporalTransformer,0.6666666666666666,0.2017434620174346
TemporalTransformer,0.6666666666666666,0.2019950124688279
TemporalTransformer,0.6666666666666666,0.2022471910112359
TemporalTransformer,0.6666666666666666,0.2025
TemporalTransformer,0.6666666666666666,0.2027534418022528
TemporalTransformer,0.6666666666666666,0.2030075187969924
TemporalTransformer,0.6666666666666666,0.2032622333751568
TemporalTransformer,0.6625514403292181,0.2022613065326633
TemporalTransformer,0.6625514403292181,0.2025157232704402
TemporalTransformer,0.6625514403292181,0.2027707808564231
TemporalTransformer,0.6625514403292181,0.2030264817150063
TemporalTransformer,0.6625514403292181,0.2032828282828283
TemporalTransformer,0.6625514403292181,0.2035398230088495
TemporalTransformer,0.6625514403292181,0.2037974683544303
TemporalTransformer,0.6625514403292181,0.2040557667934093
TemporalTransformer,0.6625514403292181,0.2043147208121827
TemporalTransformer,0.6625514403292181,0.204574332909784
TemporalTransformer,0.6625514403292181,0.2048346055979643
TemporalTransformer,0.6625514403292181,0.2050955414012739
TemporalTransformer,0.6584362139917695,0.2040816326530612
TemporalTransformer,0.654320987654321,0.2030651340996168
TemporalTransformer,0.654320987654321,0.2033248081841432
TemporalTransformer,0.654320987654321,0.203585147247119
TemporalTransformer,0.654320987654321,0.2038461538461538
TemporalTransformer,0.6502057613168725,0.2028241335044929
TemporalTransformer,0.6460905349794238,0.2017994858611825
TemporalTransformer,0.6419753086419753,0.2007722007722007
TemporalTransformer,0.6419753086419753,0.2010309278350515
TemporalTransformer,0.6419753086419753,0.2012903225806451
TemporalTransformer,0.6419753086419753,0.2015503875968992
TemporalTransformer,0.6419753086419753,0.2018111254851229
TemporalTransformer,0.6419753086419753,0.2020725388601036
TemporalTransformer,0.6419753086419753,0.2023346303501945
TemporalTransformer,0.6419753086419753,0.2025974025974026
TemporalTransformer,0.6419753086419753,0.2028608582574772
TemporalTransformer,0.6419753086419753,0.203125
TemporalTransformer,0.6419753086419753,0.2033898305084746
TemporalTransformer,0.6419753086419753,0.2036553524804177
TemporalTransformer,0.6419753086419753,0.2039215686274509
TemporalTransformer,0.6419753086419753,0.2041884816753926
TemporalTransformer,0.6378600823045267,0.2031454783748361
TemporalTransformer,0.6378600823045267,0.2034120734908136
TemporalTransformer,0.6378600823045267,0.2036793692509855
TemporalTransformer,0.6378600823045267,0.2039473684210526
TemporalTransformer,0.6378600823045267,0.2042160737812911
TemporalTransformer,0.6378600823045267,0.204485488126649
TemporalTransformer,0.6378600823045267,0.2047556142668428
TemporalTransformer,0.6378600823045267,0.205026455026455
TemporalTransformer,0.6378600823045267,0.2052980132450331
TemporalTransformer,0.6378600823045267,0.2055702917771883
TemporalTransformer,0.6378600823045267,0.2058432934926959
TemporalTransformer,0.6378600823045267,0.2061170212765957
TemporalTransformer,0.6378600823045267,0.2063914780292942
TemporalTransformer,0.6337448559670782,0.2053333333333333
TemporalTransformer,0.6337448559670782,0.205607476635514
TemporalTransformer,0.6337448559670782,0.2058823529411764
TemporalTransformer,0.6337448559670782,0.2061579651941097
TemporalTransformer,0.6337448559670782,0.2064343163538874
TemporalTransformer,0.6337448559670782,0.2067114093959731
TemporalTransformer,0.6337448559670782,0.2069892473118279
TemporalTransformer,0.6337448559670782,0.2072678331090175
TemporalTransformer,0.6337448559670782,0.2075471698113207
TemporalTransformer,0.6337448559670782,0.2078272604588394
TemporalTransformer,0.6337448559670782,0.2081081081081081
TemporalTransformer,0.6337448559670782,0.2083897158322057
TemporalTransformer,0.6337448559670782,0.2086720867208672
TemporalTransformer,0.6337448559670782,0.208955223880597
TemporalTransformer,0.6337448559670782,0.2092391304347826
TemporalTransformer,0.6337448559670782,0.2095238095238095
TemporalTransformer,0.6296296296296297,0.2084468664850136
TemporalTransformer,0.6296296296296297,0.208731241473397
TemporalTransformer,0.6296296296296297,0.2090163934426229
TemporalTransformer,0.6255144032921811,0.2079343365253078
TemporalTransformer,0.6255144032921811,0.2082191780821917
TemporalTransformer,0.6213991769547325,0.2071330589849108
TemporalTransformer,0.6172839506172839,0.206043956043956
TemporalTransformer,0.6172839506172839,0.2063273727647868
TemporalTransformer,0.6131687242798354,0.2052341597796143
TemporalTransformer,0.6131687242798354,0.2055172413793103
TemporalTransformer,0.6131687242798354,0.2058011049723757
TemporalTransformer,0.6090534979423868,0.2047026279391424
TemporalTransformer,0.6049382716049383,0.203601108033241
TemporalTransformer,0.6049382716049383,0.203883495145631
TemporalTransformer,0.6049382716049383,0.2041666666666666
TemporalTransformer,0.6049382716049383,0.2044506258692628
TemporalTransformer,0.6049382716049383,0.2047353760445682
TemporalTransformer,0.6049382716049383,0.205020920502092
TemporalTransformer,0.6049382716049383,0.2053072625698324
TemporalTransformer,0.6049382716049383,0.2055944055944056
TemporalTransformer,0.6049382716049383,0.2058823529411764
TemporalTransformer,0.6049382716049383,0.2061711079943899
TemporalTransformer,0.6049382716049383,0.2064606741573033
TemporalTransformer,0.6049382716049383,0.2067510548523206
TemporalTransformer,0.6049382716049383,0.2070422535211267
TemporalTransformer,0.6049382716049383,0.2073342736248237
TemporalTransformer,0.6049382716049383,0.2076271186440678
TemporalTransformer,0.6049382716049383,0.2079207920792079
TemporalTransformer,0.6049382716049383,0.2082152974504249
TemporalTransformer,0.6049382716049383,0.2085106382978723
TemporalTransformer,0.6008230452674898,0.2073863636363636
TemporalTransformer,0.6008230452674898,0.2076813655761024
TemporalTransformer,0.6008230452674898,0.2079772079772079
TemporalTransformer,0.6008230452674898,0.2082738944365192
TemporalTransformer,0.5967078189300411,0.2071428571428571
TemporalTransformer,0.5967078189300411,0.2074391988555078
TemporalTransformer,0.5967078189300411,0.2077363896848137
TemporalTransformer,0.5967078189300411,0.2080344332855093
TemporalTransformer,0.5967078189300411,0.2083333333333333
TemporalTransformer,0.5967078189300411,0.2086330935251798
TemporalTransformer,0.5925925925925926,0.207492795389049
TemporalTransformer,0.5925925925925926,0.2077922077922078
TemporalTransformer,0.5925925925925926,0.2080924855491329
TemporalTransformer,0.5925925925925926,0.2083936324167872
TemporalTransformer,0.5925925925925926,0.208695652173913
TemporalTransformer,0.5925925925925926,0.2089985486211901
TemporalTransformer,0.5925925925925926,0.2093023255813953
TemporalTransformer,0.588477366255144,0.2081513828238719
TemporalTransformer,0.588477366255144,0.2084548104956268
TemporalTransformer,0.5843621399176955,0.2072992700729927
TemporalTransformer,0.5802469135802469,0.2061403508771929
TemporalTransformer,0.5802469135802469,0.2064421669106881
TemporalTransformer,0.5802469135802469,0.2067448680351906
TemporalTransformer,0.5802469135802469,0.2070484581497797
TemporalTransformer,0.5802469135802469,0.2073529411764706
TemporalTransformer,0.5802469135802469,0.2076583210603829
TemporalTransformer,0.5802469135802469,0.2079646017699115
TemporalTransformer,0.5802469135802469,0.208271787296898
TemporalTransformer,0.5802469135802469,0.2085798816568047
TemporalTransformer,0.5802469135802469,0.2088888888888889
TemporalTransformer,0.5802469135802469,0.2091988130563798
TemporalTransformer,0.5802469135802469,0.2095096582466567
TemporalTransformer,0.5802469135802469,0.2098214285714285
TemporalTransformer,0.5802469135802469,0.210134128166915
TemporalTransformer,0.5802469135802469,0.2104477611940298
TemporalTransformer,0.5802469135802469,0.210762331838565
TemporalTransformer,0.5802469135802469,0.2110778443113772
TemporalTransformer,0.5761316872427984,0.2098950524737631
TemporalTransformer,0.5761316872427984,0.2102102102102102
TemporalTransformer,0.5761316872427984,0.2105263157894736
TemporalTransformer,0.5720164609053497,0.2093373493975903
TemporalTransformer,0.5720164609053497,0.2096530920060332
TemporalTransformer,0.5720164609053497,0.2099697885196374
TemporalTransformer,0.5720164609053497,0.2102874432677761
TemporalTransformer,0.5720164609053497,0.2106060606060606
TemporalTransformer,0.5679012345679012,0.2094081942336874
TemporalTransformer,0.5679012345679012,0.2097264437689969
TemporalTransformer,0.5637860082304527,0.2085235920852359
TemporalTransformer,0.5637860082304527,0.2088414634146341
TemporalTransformer,0.5637860082304527,0.2091603053435114
TemporalTransformer,0.5637860082304527,0.209480122324159
TemporalTransformer,0.5637860082304527,0.2098009188361408
TemporalTransformer,0.5637860082304527,0.210122699386503
TemporalTransformer,0.5637860082304527,0.2104454685099846
TemporalTransformer,0.5637860082304527,0.2107692307692307
TemporalTransformer,0.5637860082304527,0.2110939907550077
TemporalTransformer,0.5637860082304527,0.2114197530864197
TemporalTransformer,0.5637860082304527,0.2117465224111283
TemporalTransformer,0.5596707818930041,0.2105263157894736
TemporalTransformer,0.5596707818930041,0.2108527131782945
TemporalTransformer,0.5596707818930041,0.2111801242236025
TemporalTransformer,0.5596707818930041,0.2115085536547434
TemporalTransformer,0.5596707818930041,0.2118380062305296
TemporalTransformer,0.5555555555555556,0.2106084243369734
TemporalTransformer,0.5555555555555556,0.2109375
TemporalTransformer,0.5555555555555556,0.2112676056338028
TemporalTransformer,0.5555555555555556,0.2115987460815047
TemporalTransformer,0.5555555555555556,0.2119309262166405
TemporalTransformer,0.5555555555555556,0.2122641509433962
TemporalTransformer,0.5555555555555556,0.2125984251968504
TemporalTransformer,0.5555555555555556,0.2129337539432176
TemporalTransformer,0.5555555555555556,0.2132701421800948
TemporalTransformer,0.551440329218107,0.2120253164556962
TemporalTransformer,0.5473251028806584,0.2107765451664025
TemporalTransformer,0.5473251028806584,0.2111111111111111
TemporalTransformer,0.5473251028806584,0.2114467408585055
TemporalTransformer,0.5473251028806584,0.2117834394904458
TemporalTransformer,0.5473251028806584,0.2121212121212121
TemporalTransformer,0.5473251028806584,0.2124600638977636
TemporalTransformer,0.5473251028806584,0.2128
TemporalTransformer,0.5473251028806584,0.2131410256410256
TemporalTransformer,0.5432098765432098,0.2118780096308186
TemporalTransformer,0.5432098765432098,0.2122186495176848
TemporalTransformer,0.5432098765432098,0.2125603864734299
TemporalTransformer,0.5432098765432098,0.2129032258064516
TemporalTransformer,0.5432098765432098,0.2132471728594507
TemporalTransformer,0.5432098765432098,0.2135922330097087
TemporalTransformer,0.5432098765432098,0.2139384116693679
TemporalTransformer,0.5432098765432098,0.2142857142857142
TemporalTransformer,0.5432098765432098,0.2146341463414634
TemporalTransformer,0.5432098765432098,0.2149837133550488
TemporalTransformer,0.5390946502057613,0.2137030995106036
TemporalTransformer,0.5390946502057613,0.2140522875816993
TemporalTransformer,0.5390946502057613,0.2144026186579378
TemporalTransformer,0.5390946502057613,0.2147540983606557
TemporalTransformer,0.5390946502057613,0.2151067323481116
TemporalTransformer,0.5390946502057613,0.2154605263157894
TemporalTransformer,0.5349794238683128,0.214168039538715
TemporalTransformer,0.5308641975308642,0.2128712871287128
TemporalTransformer,0.5308641975308642,0.2132231404958677
TemporalTransformer,0.5308641975308642,0.2135761589403973
TemporalTransformer,0.5308641975308642,0.2139303482587064
TemporalTransformer,0.5308641975308642,0.2142857142857142
TemporalTransformer,0.5308641975308642,0.2146422628951747
TemporalTransformer,0.5308641975308642,0.215
TemporalTransformer,0.5308641975308642,0.2153589315525876
TemporalTransformer,0.5308641975308642,0.2157190635451505
TemporalTransformer,0.5308641975308642,0.2160804020100502
TemporalTransformer,0.5308641975308642,0.2164429530201342
TemporalTransformer,0.5308641975308642,0.2168067226890756
TemporalTransformer,0.5308641975308642,0.2171717171717171
TemporalTransformer,0.5308641975308642,0.2175379426644182
TemporalTransformer,0.5308641975308642,0.2179054054054054
TemporalTransformer,0.5308641975308642,0.2182741116751269
TemporalTransformer,0.5308641975308642,0.2186440677966101
TemporalTransformer,0.5308641975308642,0.2190152801358234
TemporalTransformer,0.5308641975308642,0.2193877551020408
TemporalTransformer,0.5308641975308642,0.2197614991482112
TemporalTransformer,0.5308641975308642,0.220136518771331
TemporalTransformer,0.5308641975308642,0.2205128205128205
TemporalTransformer,0.5308641975308642,0.2208904109589041
TemporalTransformer,0.5308641975308642,0.2212692967409948
TemporalTransformer,0.5308641975308642,0.2216494845360824
TemporalTransformer,0.5308641975308642,0.2220309810671256
TemporalTransformer,0.5308641975308642,0.2224137931034482
TemporalTransformer,0.5308641975308642,0.2227979274611398
TemporalTransformer,0.5308641975308642,0.2231833910034602
TemporalTransformer,0.5308641975308642,0.2235701906412478
TemporalTransformer,0.5308641975308642,0.2239583333333333
TemporalTransformer,0.5308641975308642,0.2243478260869565
TemporalTransformer,0.5308641975308642,0.2247386759581881
TemporalTransformer,0.5308641975308642,0.225130890052356
TemporalTransformer,0.5308641975308642,0.2255244755244755
TemporalTransformer,0.5308641975308642,0.2259194395796847
TemporalTransformer,0.5308641975308642,0.2263157894736842
TemporalTransformer,0.5308641975308642,0.226713532513181
TemporalTransformer,0.5267489711934157,0.2253521126760563
TemporalTransformer,0.5267489711934157,0.2257495590828924
TemporalTransformer,0.5267489711934157,0.2261484098939929
TemporalTransformer,0.5267489711934157,0.2265486725663716
TemporalTransformer,0.5267489711934157,0.226950354609929
TemporalTransformer,0.522633744855967,0.2255772646536412
TemporalTransformer,0.522633744855967,0.2259786476868327
TemporalTransformer,0.5185185185185185,0.2245989304812834
TemporalTransformer,0.51440329218107,0.2232142857142857
TemporalTransformer,0.51440329218107,0.2236135957066189
TemporalTransformer,0.51440329218107,0.2240143369175627
TemporalTransformer,0.51440329218107,0.2244165170556553
TemporalTransformer,0.51440329218107,0.224820143884892
TemporalTransformer,0.51440329218107,0.2252252252252252
TemporalTransformer,0.51440329218107,0.2256317689530685
TemporalTransformer,0.51440329218107,0.2260397830018083
TemporalTransformer,0.5102880658436214,0.2246376811594203
TemporalTransformer,0.5061728395061729,0.2232304900181488
TemporalTransformer,0.5061728395061729,0.2236363636363636
TemporalTransformer,0.5061728395061729,0.2240437158469945
TemporalTransformer,0.5061728395061729,0.2244525547445255
TemporalTransformer,0.5020576131687243,0.2230347349177331
TemporalTransformer,0.5020576131687243,0.2234432234432234
TemporalTransformer,0.4979423868312757,0.2220183486238532
TemporalTransformer,0.4938271604938271,0.2205882352941176
TemporalTransformer,0.4938271604938271,0.2209944751381215
TemporalTransformer,0.4938271604938271,0.2214022140221402
TemporalTransformer,0.4897119341563786,0.2199630314232902
TemporalTransformer,0.4897119341563786,0.2203703703703703
TemporalTransformer,0.4897119341563786,0.2207792207792207
TemporalTransformer,0.4897119341563786,0.2211895910780669
TemporalTransformer,0.48559670781893,0.2197392923649906
TemporalTransformer,0.48559670781893,0.2201492537313432
TemporalTransformer,0.48559670781893,0.2205607476635514
TemporalTransformer,0.48559670781893,0.2209737827715356
TemporalTransformer,0.48559670781893,0.2213883677298311
TemporalTransformer,0.48559670781893,0.2218045112781954
TemporalTransformer,0.48559670781893,0.2222222222222222
TemporalTransformer,0.48559670781893,0.2226415094339622
TemporalTransformer,0.4814814814814814,0.22117202268431
TemporalTransformer,0.4814814814814814,0.2215909090909091
TemporalTransformer,0.4814814814814814,0.222011385199241
TemporalTransformer,0.4814814814814814,0.2224334600760456
TemporalTransformer,0.4814814814814814,0.2228571428571428
TemporalTransformer,0.4814814814814814,0.2232824427480916
TemporalTransformer,0.4814814814814814,0.2237093690248566
TemporalTransformer,0.4814814814814814,0.2241379310344827
TemporalTransformer,0.4814814814814814,0.2245681381957773
TemporalTransformer,0.4814814814814814,0.225
TemporalTransformer,0.4814814814814814,0.2254335260115607
TemporalTransformer,0.4814814814814814,0.2258687258687258
TemporalTransformer,0.4814814814814814,0.2263056092843327
TemporalTransformer,0.4814814814814814,0.2267441860465116
TemporalTransformer,0.4814814814814814,0.2271844660194174
TemporalTransformer,0.4814814814814814,0.2276264591439688
TemporalTransformer,0.4814814814814814,0.2280701754385964
TemporalTransformer,0.4814814814814814,0.228515625
TemporalTransformer,0.4773662551440329,0.2270058708414872
TemporalTransformer,0.4773662551440329,0.2274509803921568
TemporalTransformer,0.4773662551440329,0.2278978388998035
TemporalTransformer,0.4773662551440329,0.2283464566929134
TemporalTransformer,0.4773662551440329,0.2287968441814595
TemporalTransformer,0.4773662551440329,0.2292490118577075
TemporalTransformer,0.4732510288065844,0.2277227722772277
TemporalTransformer,0.4732510288065844,0.2281746031746031
TemporalTransformer,0.4691358024691358,0.2266401590457256
TemporalTransformer,0.4691358024691358,0.2270916334661354
TemporalTransformer,0.4691358024691358,0.2275449101796407
TemporalTransformer,0.4650205761316872,0.226
TemporalTransformer,0.4650205761316872,0.2264529058116232
TemporalTransformer,0.4609053497942387,0.2248995983935743
TemporalTransformer,0.4609053497942387,0.2253521126760563
TemporalTransformer,0.4609053497942387,0.2258064516129032
TemporalTransformer,0.4609053497942387,0.2262626262626262
TemporalTransformer,0.4609053497942387,0.2267206477732793
TemporalTransformer,0.4567901234567901,0.2251521298174442
TemporalTransformer,0.4567901234567901,0.2256097560975609
TemporalTransformer,0.4567901234567901,0.2260692464358452
TemporalTransformer,0.4567901234567901,0.2265306122448979
TemporalTransformer,0.4567901234567901,0.2269938650306748
TemporalTransformer,0.4567901234567901,0.2274590163934426
TemporalTransformer,0.4567901234567901,0.2279260780287474
TemporalTransformer,0.4526748971193415,0.2263374485596707
TemporalTransformer,0.4526748971193415,0.2268041237113402
TemporalTransformer,0.4526748971193415,0.2272727272727272
TemporalTransformer,0.448559670781893,0.2256728778467908
TemporalTransformer,0.448559670781893,0.2261410788381742
TemporalTransformer,0.4444444444444444,0.2245322245322245
TemporalTransformer,0.4444444444444444,0.225
TemporalTransformer,0.4444444444444444,0.2254697286012526
TemporalTransformer,0.4444444444444444,0.2259414225941422
TemporalTransformer,0.4444444444444444,0.2264150943396226
TemporalTransformer,0.4444444444444444,0.226890756302521
TemporalTransformer,0.4403292181069959,0.2252631578947368
TemporalTransformer,0.4403292181069959,0.2257383966244725
TemporalTransformer,0.4362139917695473,0.2241014799154334
TemporalTransformer,0.4362139917695473,0.2245762711864407
TemporalTransformer,0.4362139917695473,0.2250530785562632
TemporalTransformer,0.4362139917695473,0.225531914893617
TemporalTransformer,0.4362139917695473,0.2260127931769723
TemporalTransformer,0.4362139917695473,0.2264957264957265
TemporalTransformer,0.4362139917695473,0.2269807280513918
TemporalTransformer,0.4362139917695473,0.2274678111587982
TemporalTransformer,0.4362139917695473,0.2279569892473118
TemporalTransformer,0.4362139917695473,0.2284482758620689
TemporalTransformer,0.4362139917695473,0.2289416846652267
TemporalTransformer,0.4362139917695473,0.2294372294372294
TemporalTransformer,0.4362139917695473,0.2299349240780911
TemporalTransformer,0.4362139917695473,0.2304347826086956
TemporalTransformer,0.4362139917695473,0.2309368191721132
TemporalTransformer,0.4362139917695473,0.2314410480349345
TemporalTransformer,0.4362139917695473,0.2319474835886214
TemporalTransformer,0.4362139917695473,0.2324561403508772
TemporalTransformer,0.4362139917695473,0.2329670329670329
TemporalTransformer,0.4362139917695473,0.2334801762114537
TemporalTransformer,0.4362139917695473,0.2339955849889624
TemporalTransformer,0.4320987654320987,0.2323008849557522
TemporalTransformer,0.4320987654320987,0.2328159645232816
TemporalTransformer,0.4320987654320987,0.2333333333333333
TemporalTransformer,0.4320987654320987,0.2338530066815144
TemporalTransformer,0.4320987654320987,0.234375
TemporalTransformer,0.4320987654320987,0.2348993288590604
TemporalTransformer,0.4320987654320987,0.2354260089686098
TemporalTransformer,0.4320987654320987,0.2359550561797752
TemporalTransformer,0.4320987654320987,0.2364864864864864
TemporalTransformer,0.4320987654320987,0.237020316027088
TemporalTransformer,0.4320987654320987,0.2375565610859728
TemporalTransformer,0.4279835390946502,0.2358276643990929
TemporalTransformer,0.4238683127572016,0.2340909090909091
TemporalTransformer,0.4238683127572016,0.2346241457858769
TemporalTransformer,0.4238683127572016,0.2351598173515981
TemporalTransformer,0.419753086419753,0.2334096109839817
TemporalTransformer,0.419753086419753,0.2339449541284403
TemporalTransformer,0.419753086419753,0.2344827586206896
TemporalTransformer,0.419753086419753,0.2350230414746544
TemporalTransformer,0.419753086419753,0.2355658198614318
TemporalTransformer,0.4156378600823045,0.2337962962962963
TemporalTransformer,0.4156378600823045,0.2343387470997679
TemporalTransformer,0.4156378600823045,0.2348837209302325
TemporalTransformer,0.4156378600823045,0.2354312354312354
TemporalTransformer,0.4156378600823045,0.2359813084112149
TemporalTransformer,0.4156378600823045,0.2365339578454332
TemporalTransformer,0.411522633744856,0.2347417840375587
TemporalTransformer,0.411522633744856,0.2352941176470588
TemporalTransformer,0.4074074074074074,0.2334905660377358
TemporalTransformer,0.4074074074074074,0.2340425531914893
TemporalTransformer,0.4074074074074074,0.2345971563981042
TemporalTransformer,0.4074074074074074,0.2351543942992874
TemporalTransformer,0.4074074074074074,0.2357142857142857
TemporalTransformer,0.4074074074074074,0.2362768496420047
TemporalTransformer,0.4074074074074074,0.2368421052631578
TemporalTransformer,0.4032921810699588,0.2350119904076738
TemporalTransformer,0.4032921810699588,0.235576923076923
TemporalTransformer,0.4032921810699588,0.236144578313253
TemporalTransformer,0.4032921810699588,0.2367149758454106
TemporalTransformer,0.3991769547325103,0.234866828087167
TemporalTransformer,0.3991769547325103,0.2354368932038835
TemporalTransformer,0.3950617283950617,0.2335766423357664
TemporalTransformer,0.3950617283950617,0.2341463414634146
TemporalTransformer,0.3950617283950617,0.2347188264058679
TemporalTransformer,0.3950617283950617,0.2352941176470588
TemporalTransformer,0.3909465020576131,0.2334152334152334
TemporalTransformer,0.3868312757201646,0.2315270935960591
TemporalTransformer,0.3868312757201646,0.2320987654320987
TemporalTransformer,0.3868312757201646,0.2326732673267326
TemporalTransformer,0.382716049382716,0.2307692307692307
TemporalTransformer,0.382716049382716,0.2313432835820895
TemporalTransformer,0.382716049382716,0.2319201995012468
TemporalTransformer,0.382716049382716,0.2325
TemporalTransformer,0.3786008230452675,0.2305764411027568
TemporalTransformer,0.3786008230452675,0.2311557788944723
TemporalTransformer,0.3786008230452675,0.2317380352644836
TemporalTransformer,0.3744855967078189,0.2297979797979798
TemporalTransformer,0.3744855967078189,0.230379746835443
TemporalTransformer,0.3744855967078189,0.2309644670050761
TemporalTransformer,0.3703703703703703,0.2290076335877862
TemporalTransformer,0.3703703703703703,0.2295918367346938
TemporalTransformer,0.3703703703703703,0.2301790281329923
TemporalTransformer,0.3662551440329218,0.2282051282051282
TemporalTransformer,0.3662551440329218,0.2287917737789203
TemporalTransformer,0.3662551440329218,0.229381443298969
TemporalTransformer,0.3662551440329218,0.2299741602067183
TemporalTransformer,0.3621399176954732,0.2279792746113989
TemporalTransformer,0.3621399176954732,0.2285714285714285
TemporalTransformer,0.3621399176954732,0.2291666666666666
TemporalTransformer,0.3621399176954732,0.2297650130548303
TemporalTransformer,0.3621399176954732,0.2303664921465968
TemporalTransformer,0.3621399176954732,0.2309711286089238
TemporalTransformer,0.3621399176954732,0.231578947368421
TemporalTransformer,0.3621399176954732,0.2321899736147757
TemporalTransformer,0.3621399176954732,0.2328042328042328
TemporalTransformer,0.3621399176954732,0.2334217506631299
TemporalTransformer,0.3621399176954732,0.2340425531914893
TemporalTransformer,0.3621399176954732,0.2346666666666666
TemporalTransformer,0.3621399176954732,0.2352941176470588
TemporalTransformer,0.3621399176954732,0.2359249329758713
TemporalTransformer,0.3621399176954732,0.2365591397849462
TemporalTransformer,0.3580246913580246,0.2345013477088948
TemporalTransformer,0.3580246913580246,0.2351351351351351
TemporalTransformer,0.3580246913580246,0.2357723577235772
TemporalTransformer,0.3580246913580246,0.2364130434782608
TemporalTransformer,0.3580246913580246,0.2370572207084468
TemporalTransformer,0.3580246913580246,0.2377049180327868
TemporalTransformer,0.3580246913580246,0.2383561643835616
TemporalTransformer,0.3580246913580246,0.239010989010989
TemporalTransformer,0.3580246913580246,0.2396694214876033
TemporalTransformer,0.3580246913580246,0.2403314917127071
TemporalTransformer,0.3539094650205761,0.2382271468144044
TemporalTransformer,0.3539094650205761,0.2388888888888889
TemporalTransformer,0.3539094650205761,0.2395543175487465
TemporalTransformer,0.3539094650205761,0.2402234636871508
TemporalTransformer,0.3539094650205761,0.2408963585434173
TemporalTransformer,0.3539094650205761,0.2415730337078651
TemporalTransformer,0.3539094650205761,0.2422535211267605
TemporalTransformer,0.3539094650205761,0.2429378531073446
TemporalTransformer,0.3539094650205761,0.2436260623229461
TemporalTransformer,0.3539094650205761,0.2443181818181818
TemporalTransformer,0.3539094650205761,0.245014245014245
TemporalTransformer,0.3539094650205761,0.2457142857142857
TemporalTransformer,0.3539094650205761,0.2464183381088825
TemporalTransformer,0.3539094650205761,0.2471264367816092
TemporalTransformer,0.3539094650205761,0.2478386167146974
TemporalTransformer,0.3539094650205761,0.2485549132947976
TemporalTransformer,0.3539094650205761,0.2492753623188406
TemporalTransformer,0.3539094650205761,0.25
TemporalTransformer,0.3539094650205761,0.2507288629737609
TemporalTransformer,0.3539094650205761,0.2514619883040935
TemporalTransformer,0.3539094650205761,0.252199413489736
TemporalTransformer,0.3497942386831276,0.25
TemporalTransformer,0.3497942386831276,0.2507374631268436
TemporalTransformer,0.3497942386831276,0.2514792899408284
TemporalTransformer,0.3497942386831276,0.2522255192878338
TemporalTransformer,0.3497942386831276,0.2529761904761904
TemporalTransformer,0.3497942386831276,0.2537313432835821
TemporalTransformer,0.3497942386831276,0.2544910179640718
TemporalTransformer,0.3497942386831276,0.2552552552552553
TemporalTransformer,0.345679012345679,0.253012048192771
TemporalTransformer,0.345679012345679,0.2537764350453172
TemporalTransformer,0.345679012345679,0.2545454545454545
TemporalTransformer,0.3415637860082304,0.2522796352583586
TemporalTransformer,0.3415637860082304,0.2530487804878049
TemporalTransformer,0.3415637860082304,0.2538226299694189
TemporalTransformer,0.3374485596707819,0.2515337423312883
TemporalTransformer,0.3374485596707819,0.2523076923076923
TemporalTransformer,0.3374485596707819,0.2530864197530864
TemporalTransformer,0.3374485596707819,0.2538699690402476
TemporalTransformer,0.3374485596707819,0.2546583850931677
TemporalTransformer,0.3374485596707819,0.2554517133956386
TemporalTransformer,0.3333333333333333,0.253125
TemporalTransformer,0.3333333333333333,0.2539184952978056
TemporalTransformer,0.3292181069958848,0.2515723270440251
TemporalTransformer,0.3292181069958848,0.252365930599369
TemporalTransformer,0.3292181069958848,0.2531645569620253
TemporalTransformer,0.3251028806584362,0.2507936507936508
TemporalTransformer,0.3209876543209876,0.2484076433121019
TemporalTransformer,0.3209876543209876,0.2492012779552715
TemporalTransformer,0.3168724279835391,0.2467948717948718
TemporalTransformer,0.3127572016460905,0.2443729903536977
TemporalTransformer,0.3086419753086419,0.2419354838709677
TemporalTransformer,0.3086419753086419,0.2427184466019417
TemporalTransformer,0.3045267489711934,0.2402597402597402
TemporalTransformer,0.3045267489711934,0.2410423452768729
TemporalTransformer,0.3045267489711934,0.2418300653594771
TemporalTransformer,0.3045267489711934,0.2426229508196721
TemporalTransformer,0.3045267489711934,0.2434210526315789
TemporalTransformer,0.3045267489711934,0.2442244224422442
TemporalTransformer,0.3045267489711934,0.2450331125827814
TemporalTransformer,0.3045267489711934,0.2458471760797342
TemporalTransformer,0.3045267489711934,0.2466666666666666
TemporalTransformer,0.3045267489711934,0.2474916387959866
TemporalTransformer,0.3004115226337449,0.2449664429530201
TemporalTransformer,0.3004115226337449,0.2457912457912457
TemporalTransformer,0.3004115226337449,0.2466216216216216
TemporalTransformer,0.3004115226337449,0.247457627118644
TemporalTransformer,0.3004115226337449,0.2482993197278911
TemporalTransformer,0.2962962962962963,0.2457337883959044
TemporalTransformer,0.2962962962962963,0.2465753424657534
TemporalTransformer,0.2962962962962963,0.2474226804123711
TemporalTransformer,0.2921810699588477,0.2448275862068965
TemporalTransformer,0.2880658436213992,0.2422145328719723
TemporalTransformer,0.2880658436213992,0.2430555555555555
TemporalTransformer,0.2839506172839506,0.2404181184668989
TemporalTransformer,0.2839506172839506,0.2412587412587412
TemporalTransformer,0.2839506172839506,0.2421052631578947
TemporalTransformer,0.279835390946502,0.2394366197183098
TemporalTransformer,0.279835390946502,0.2402826855123674
TemporalTransformer,0.2757201646090535,0.2375886524822695
TemporalTransformer,0.2757201646090535,0.2384341637010676
TemporalTransformer,0.2757201646090535,0.2392857142857143
TemporalTransformer,0.2757201646090535,0.2401433691756272
TemporalTransformer,0.2757201646090535,0.2410071942446043
TemporalTransformer,0.2757201646090535,0.2418772563176895
TemporalTransformer,0.2757201646090535,0.2427536231884058
TemporalTransformer,0.2757201646090535,0.2436363636363636
TemporalTransformer,0.2716049382716049,0.2408759124087591
TemporalTransformer,0.2716049382716049,0.2417582417582417
TemporalTransformer,0.2716049382716049,0.2426470588235294
TemporalTransformer,0.2674897119341564,0.2398523985239852
TemporalTransformer,0.2674897119341564,0.2407407407407407
TemporalTransformer,0.2674897119341564,0.241635687732342
TemporalTransformer,0.2674897119341564,0.2425373134328358
TemporalTransformer,0.2633744855967078,0.2397003745318352
TemporalTransformer,0.2633744855967078,0.2406015037593984
TemporalTransformer,0.2633744855967078,0.2415094339622641
TemporalTransformer,0.2592592592592592,0.2386363636363636
TemporalTransformer,0.2551440329218107,0.2357414448669201
TemporalTransformer,0.2551440329218107,0.2366412213740458
TemporalTransformer,0.2551440329218107,0.2375478927203065
TemporalTransformer,0.2510288065843621,0.2346153846153846
TemporalTransformer,0.2510288065843621,0.2355212355212355
TemporalTransformer,0.2510288065843621,0.2364341085271318
TemporalTransformer,0.2510288065843621,0.2373540856031128
TemporalTransformer,0.2510288065843621,0.23828125
TemporalTransformer,0.2510288065843621,0.2392156862745098
TemporalTransformer,0.2510288065843621,0.2401574803149606
TemporalTransformer,0.2469135802469135,0.2371541501976284
TemporalTransformer,0.242798353909465,0.2341269841269841
TemporalTransformer,0.242798353909465,0.2350597609561753
TemporalTransformer,0.2386831275720164,0.232
TemporalTransformer,0.2386831275720164,0.2329317269076305
TemporalTransformer,0.2386831275720164,0.2338709677419354
TemporalTransformer,0.2386831275720164,0.2348178137651821
TemporalTransformer,0.2386831275720164,0.2357723577235772
TemporalTransformer,0.2386831275720164,0.236734693877551
TemporalTransformer,0.2386831275720164,0.2377049180327868
TemporalTransformer,0.2345679012345679,0.2345679012345679
TemporalTransformer,0.2345679012345679,0.2355371900826446
TemporalTransformer,0.2345679012345679,0.2365145228215767
TemporalTransformer,0.2345679012345679,0.2375
TemporalTransformer,0.2345679012345679,0.2384937238493724
TemporalTransformer,0.2345679012345679,0.2394957983193277
TemporalTransformer,0.2345679012345679,0.240506329113924
TemporalTransformer,0.2345679012345679,0.2415254237288135
TemporalTransformer,0.2345679012345679,0.2425531914893617
TemporalTransformer,0.2345679012345679,0.2435897435897435
TemporalTransformer,0.2345679012345679,0.2446351931330472
TemporalTransformer,0.2345679012345679,0.2456896551724137
TemporalTransformer,0.2345679012345679,0.2467532467532467
TemporalTransformer,0.2345679012345679,0.2478260869565217
TemporalTransformer,0.2345679012345679,0.2489082969432314
TemporalTransformer,0.2345679012345679,0.25
TemporalTransformer,0.2345679012345679,0.2511013215859031
TemporalTransformer,0.2304526748971193,0.247787610619469
TemporalTransformer,0.2304526748971193,0.2488888888888888
TemporalTransformer,0.2263374485596707,0.2455357142857142
TemporalTransformer,0.2263374485596707,0.2466367713004484
TemporalTransformer,0.2222222222222222,0.2432432432432432
TemporalTransformer,0.2222222222222222,0.2443438914027149
TemporalTransformer,0.2181069958847736,0.2409090909090909
TemporalTransformer,0.2181069958847736,0.2420091324200913
TemporalTransformer,0.2181069958847736,0.2431192660550458
TemporalTransformer,0.2181069958847736,0.2442396313364055
TemporalTransformer,0.2139917695473251,0.2407407407407407
TemporalTransformer,0.2139917695473251,0.241860465116279
TemporalTransformer,0.2139917695473251,0.2429906542056074
TemporalTransformer,0.2139917695473251,0.244131455399061
TemporalTransformer,0.2139917695473251,0.2452830188679245
TemporalTransformer,0.2139917695473251,0.2464454976303317
TemporalTransformer,0.2139917695473251,0.2476190476190476
TemporalTransformer,0.2139917695473251,0.2488038277511961
TemporalTransformer,0.2139917695473251,0.25
TemporalTransformer,0.2139917695473251,0.251207729468599
TemporalTransformer,0.2139917695473251,0.2524271844660194
TemporalTransformer,0.2098765432098765,0.248780487804878
TemporalTransformer,0.2098765432098765,0.25
TemporalTransformer,0.2098765432098765,0.2512315270935961
TemporalTransformer,0.2098765432098765,0.2524752475247525
TemporalTransformer,0.2098765432098765,0.2537313432835821
TemporalTransformer,0.2098765432098765,0.255
TemporalTransformer,0.2098765432098765,0.2562814070351759
TemporalTransformer,0.205761316872428,0.2525252525252525
TemporalTransformer,0.205761316872428,0.2538071065989847
TemporalTransformer,0.205761316872428,0.2551020408163265
TemporalTransformer,0.205761316872428,0.2564102564102564
TemporalTransformer,0.205761316872428,0.2577319587628865
TemporalTransformer,0.205761316872428,0.2590673575129533
TemporalTransformer,0.205761316872428,0.2604166666666667
TemporalTransformer,0.205761316872428,0.2617801047120419
TemporalTransformer,0.205761316872428,0.2631578947368421
TemporalTransformer,0.205761316872428,0.2645502645502645
TemporalTransformer,0.205761316872428,0.2659574468085106
TemporalTransformer,0.205761316872428,0.267379679144385
TemporalTransformer,0.205761316872428,0.2688172043010752
TemporalTransformer,0.205761316872428,0.2702702702702703
TemporalTransformer,0.2016460905349794,0.266304347826087
TemporalTransformer,0.2016460905349794,0.2677595628415301
TemporalTransformer,0.2016460905349794,0.2692307692307692
TemporalTransformer,0.2016460905349794,0.2707182320441988
TemporalTransformer,0.2016460905349794,0.2722222222222222
TemporalTransformer,0.2016460905349794,0.2737430167597765
TemporalTransformer,0.2016460905349794,0.2752808988764045
TemporalTransformer,0.2016460905349794,0.2768361581920904
TemporalTransformer,0.1975308641975308,0.2727272727272727
TemporalTransformer,0.1934156378600823,0.2685714285714285
TemporalTransformer,0.1934156378600823,0.2701149425287356
TemporalTransformer,0.1934156378600823,0.2716763005780346
TemporalTransformer,0.1893004115226337,0.2674418604651162
TemporalTransformer,0.1893004115226337,0.2690058479532163
TemporalTransformer,0.1893004115226337,0.2705882352941176
TemporalTransformer,0.1893004115226337,0.272189349112426
TemporalTransformer,0.1851851851851851,0.2678571428571428
TemporalTransformer,0.1851851851851851,0.2694610778443114
TemporalTransformer,0.1851851851851851,0.2710843373493976
TemporalTransformer,0.1851851851851851,0.2727272727272727
TemporalTransformer,0.1851851851851851,0.274390243902439
TemporalTransformer,0.1851851851851851,0.2760736196319018
TemporalTransformer,0.1851851851851851,0.2777777777777778
TemporalTransformer,0.1851851851851851,0.2795031055900621
TemporalTransformer,0.1851851851851851,0.28125
TemporalTransformer,0.1851851851851851,0.2830188679245283
TemporalTransformer,0.1851851851851851,0.2848101265822785
TemporalTransformer,0.1851851851851851,0.286624203821656
TemporalTransformer,0.1851851851851851,0.2884615384615384
TemporalTransformer,0.1851851851851851,0.2903225806451613
TemporalTransformer,0.1851851851851851,0.2922077922077922
TemporalTransformer,0.1851851851851851,0.2941176470588235
TemporalTransformer,0.1851851851851851,0.2960526315789473
TemporalTransformer,0.1851851851851851,0.2980132450331126
TemporalTransformer,0.1851851851851851,0.3
TemporalTransformer,0.1810699588477366,0.2953020134228188
TemporalTransformer,0.1810699588477366,0.2972972972972973
TemporalTransformer,0.1810699588477366,0.2993197278911564
TemporalTransformer,0.1810699588477366,0.3013698630136986
TemporalTransformer,0.1810699588477366,0.3034482758620689
TemporalTransformer,0.1810699588477366,0.3055555555555556
TemporalTransformer,0.1810699588477366,0.3076923076923077
TemporalTransformer,0.1810699588477366,0.3098591549295774
TemporalTransformer,0.1810699588477366,0.3120567375886525
TemporalTransformer,0.1810699588477366,0.3142857142857143
TemporalTransformer,0.1810699588477366,0.316546762589928
TemporalTransformer,0.1810699588477366,0.3188405797101449
TemporalTransformer,0.1810699588477366,0.3211678832116788
TemporalTransformer,0.1810699588477366,0.3235294117647059
TemporalTransformer,0.1810699588477366,0.3259259259259259
TemporalTransformer,0.176954732510288,0.3208955223880597
TemporalTransformer,0.176954732510288,0.3233082706766917
TemporalTransformer,0.1728395061728395,0.3181818181818182
TemporalTransformer,0.1687242798353909,0.3129770992366412
TemporalTransformer,0.1646090534979424,0.3076923076923077
TemporalTransformer,0.1646090534979424,0.3100775193798449
TemporalTransformer,0.1604938271604938,0.3046875
TemporalTransformer,0.1604938271604938,0.3070866141732283
TemporalTransformer,0.1563786008230452,0.3015873015873015
TemporalTransformer,0.1563786008230452,0.304
TemporalTransformer,0.1563786008230452,0.3064516129032258
TemporalTransformer,0.1522633744855967,0.3008130081300813
TemporalTransformer,0.1522633744855967,0.3032786885245901
TemporalTransformer,0.1481481481481481,0.2975206611570248
TemporalTransformer,0.1440329218106996,0.2916666666666667
TemporalTransformer,0.1440329218106996,0.2941176470588235
TemporalTransformer,0.1440329218106996,0.2966101694915254
TemporalTransformer,0.1440329218106996,0.2991452991452991
TemporalTransformer,0.1440329218106996,0.3017241379310345
TemporalTransformer,0.139917695473251,0.2956521739130435
TemporalTransformer,0.139917695473251,0.2982456140350877
TemporalTransformer,0.139917695473251,0.3008849557522124
TemporalTransformer,0.139917695473251,0.3035714285714285
TemporalTransformer,0.139917695473251,0.3063063063063063
TemporalTransformer,0.139917695473251,0.3090909090909091
TemporalTransformer,0.139917695473251,0.3119266055045872
TemporalTransformer,0.139917695473251,0.3148148148148148
TemporalTransformer,0.139917695473251,0.3177570093457944
TemporalTransformer,0.139917695473251,0.320754716981132
TemporalTransformer,0.1358024691358024,0.3142857142857143
TemporalTransformer,0.1358024691358024,0.3173076923076923
TemporalTransformer,0.1316872427983539,0.3106796116504854
TemporalTransformer,0.1275720164609053,0.3039215686274509
TemporalTransformer,0.1275720164609053,0.3069306930693069
TemporalTransformer,0.1275720164609053,0.31
TemporalTransformer,0.1275720164609053,0.3131313131313131
TemporalTransformer,0.1234567901234567,0.3061224489795918
TemporalTransformer,0.1234567901234567,0.3092783505154639
TemporalTransformer,0.1234567901234567,0.3125
TemporalTransformer,0.1193415637860082,0.3052631578947368
TemporalTransformer,0.1193415637860082,0.3085106382978723
TemporalTransformer,0.1152263374485596,0.3010752688172043
TemporalTransformer,0.1152263374485596,0.3043478260869565
TemporalTransformer,0.1111111111111111,0.2967032967032967
TemporalTransformer,0.1111111111111111,0.3
TemporalTransformer,0.1111111111111111,0.3033707865168539
TemporalTransformer,0.1069958847736625,0.2954545454545454
TemporalTransformer,0.1069958847736625,0.2988505747126437
TemporalTransformer,0.1069958847736625,0.3023255813953488
TemporalTransformer,0.1069958847736625,0.3058823529411765
TemporalTransformer,0.1069958847736625,0.3095238095238095
TemporalTransformer,0.1069958847736625,0.3132530120481928
TemporalTransformer,0.102880658436214,0.3048780487804878
TemporalTransformer,0.102880658436214,0.3086419753086419
TemporalTransformer,0.102880658436214,0.3125
TemporalTransformer,0.0987654320987654,0.3037974683544304
TemporalTransformer,0.0987654320987654,0.3076923076923077
TemporalTransformer,0.0946502057613168,0.2987012987012987
TemporalTransformer,0.0946502057613168,0.3026315789473684
TemporalTransformer,0.0946502057613168,0.3066666666666666
TemporalTransformer,0.0946502057613168,0.3108108108108108
TemporalTransformer,0.0946502057613168,0.3150684931506849
TemporalTransformer,0.0946502057613168,0.3194444444444444
TemporalTransformer,0.0905349794238683,0.3098591549295774
TemporalTransformer,0.0864197530864197,0.3
TemporalTransformer,0.0864197530864197,0.3043478260869565
TemporalTransformer,0.0864197530864197,0.3088235294117647
TemporalTransformer,0.0864197530864197,0.3134328358208955
TemporalTransformer,0.0864197530864197,0.3181818181818182
TemporalTransformer,0.0864197530864197,0.3230769230769231
TemporalTransformer,0.0864197530864197,0.328125
TemporalTransformer,0.0823045267489712,0.3174603174603174
TemporalTransformer,0.0823045267489712,0.3225806451612903
TemporalTransformer,0.0823045267489712,0.3278688524590163
TemporalTransformer,0.0781893004115226,0.3166666666666666
TemporalTransformer,0.0781893004115226,0.3220338983050847
TemporalTransformer,0.0781893004115226,0.3275862068965517
TemporalTransformer,0.0781893004115226,0.3333333333333333
TemporalTransformer,0.0781893004115226,0.3392857142857143
TemporalTransformer,0.0781893004115226,0.3454545454545454
TemporalTransformer,0.074074074074074,0.3333333333333333
TemporalTransformer,0.074074074074074,0.3396226415094339
TemporalTransformer,0.0699588477366255,0.3269230769230769
TemporalTransformer,0.0699588477366255,0.3333333333333333
TemporalTransformer,0.0699588477366255,0.34
TemporalTransformer,0.0699588477366255,0.3469387755102041
TemporalTransformer,0.0658436213991769,0.3333333333333333
TemporalTransformer,0.0617283950617283,0.3191489361702128
TemporalTransformer,0.0617283950617283,0.3260869565217391
TemporalTransformer,0.0617283950617283,0.3333333333333333
TemporalTransformer,0.0576131687242798,0.3181818181818182
TemporalTransformer,0.0576131687242798,0.3255813953488372
TemporalTransformer,0.0576131687242798,0.3333333333333333
TemporalTransformer,0.0576131687242798,0.3414634146341463
TemporalTransformer,0.0576131687242798,0.35
TemporalTransformer,0.0576131687242798,0.358974358974359
TemporalTransformer,0.0576131687242798,0.3684210526315789
TemporalTransformer,0.0576131687242798,0.3783783783783784
TemporalTransformer,0.0534979423868312,0.3611111111111111
TemporalTransformer,0.0493827160493827,0.3428571428571428
TemporalTransformer,0.0452674897119341,0.3235294117647059
TemporalTransformer,0.0452674897119341,0.3333333333333333
TemporalTransformer,0.0452674897119341,0.34375
TemporalTransformer,0.0452674897119341,0.3548387096774194
TemporalTransformer,0.0452674897119341,0.3666666666666666
TemporalTransformer,0.0411522633744856,0.3448275862068966
TemporalTransformer,0.0411522633744856,0.3571428571428571
TemporalTransformer,0.0411522633744856,0.3703703703703703
TemporalTransformer,0.037037037037037,0.3461538461538461
TemporalTransformer,0.037037037037037,0.36
TemporalTransformer,0.037037037037037,0.375
TemporalTransformer,0.0329218106995884,0.3478260869565217
TemporalTransformer,0.0288065843621399,0.3181818181818182
TemporalTransformer,0.0288065843621399,0.3333333333333333
TemporalTransformer,0.0246913580246913,0.3
TemporalTransformer,0.0246913580246913,0.3157894736842105
TemporalTransformer,0.0246913580246913,0.3333333333333333
TemporalTransformer,0.0246913580246913,0.3529411764705882
TemporalTransformer,0.0205761316872428,0.3125
TemporalTransformer,0.0205761316872428,0.3333333333333333
TemporalTransformer,0.0164609053497942,0.2857142857142857
TemporalTransformer,0.0164609053497942,0.3076923076923077
TemporalTransformer,0.0164609053497942,0.3333333333333333
TemporalTransformer,0.0164609053497942,0.3636363636363636
TemporalTransformer,0.0164609053497942,0.4
TemporalTransformer,0.0164609053497942,0.4444444444444444
TemporalTransformer,0.0164609053497942,0.5
TemporalTransformer,0.0164609053497942,0.5714285714285714
TemporalTransformer,0.0123456790123456,0.5
TemporalTransformer,0.0082304526748971,0.4
TemporalTransformer,0.0041152263374485,0.25
TemporalTransformer,0.0041152263374485,0.3333333333333333
TemporalTransformer,0.0,0.0
TemporalTransformer,0.0,0.0
TemporalTransformer,0.0,1.0
DANN-GRU,1.0,0.117391304347826
DANN-GRU,1.0,0.1174480425326244
DANN-GRU,1.0,0.1175048355899419
DANN-GRU,1.0,0.1175616835994194
DANN-GRU,1.0,0.1176185866408518
DANN-GRU,1.0,0.1176755447941888
DANN-GRU,1.0,0.1177325581395348
DANN-GRU,1.0,0.1177896267571497
DANN-GRU,1.0,0.117846750727449
DANN-GRU,1.0,0.1179039301310043
DANN-GRU,1.0,0.1179611650485436
DANN-GRU,1.0,0.1180184555609519
DANN-GRU,1.0,0.1180758017492711
DANN-GRU,1.0,0.118133203694701
DANN-GRU,1.0,0.1181906614785992
DANN-GRU,1.0,0.1182481751824817
DANN-GRU,1.0,0.1183057448880233
DANN-GRU,1.0,0.1183633706770579
DANN-GRU,1.0,0.1184210526315789
DANN-GRU,1.0,0.1184787908337396
DANN-GRU,1.0,0.1185365853658536
DANN-GRU,1.0,0.1185944363103953
DANN-GRU,1.0,0.11865234375
DANN-GRU,1.0,0.1187103077674645
DANN-GRU,1.0,0.1187683284457478
DANN-GRU,1.0,0.1188264058679706
DANN-GRU,1.0,0.1188845401174168
DANN-GRU,1.0,0.118942731277533
DANN-GRU,1.0,0.1190009794319294
DANN-GRU,1.0,0.1190592846643802
DANN-GRU,1.0,0.1191176470588235
DANN-GRU,1.0,0.1191760666993624
DANN-GRU,1.0,0.1192345436702649
DANN-GRU,1.0,0.1192930780559646
DANN-GRU,1.0,0.1193516699410609
DANN-GRU,1.0,0.1194103194103194
DANN-GRU,1.0,0.1194690265486725
DANN-GRU,1.0,0.1195277914412198
DANN-GRU,1.0,0.1195866141732283
DANN-GRU,1.0,0.1196454948301329
DANN-GRU,1.0,0.1197044334975369
DANN-GRU,1.0,0.1197634302612124
DANN-GRU,1.0,0.1198224852071005
DANN-GRU,1.0,0.1198815984213122
DANN-GRU,1.0,0.1199407699901283
DANN-GRU,1.0,0.12
DANN-GRU,1.0,0.1200592885375494
DANN-GRU,1.0,0.1201186356895699
DANN-GRU,1.0,0.1201780415430267
DANN-GRU,1.0,0.1202375061850569
DANN-GRU,1.0,0.1202970297029702
DANN-GRU,1.0,0.1203566121842496
DANN-GRU,1.0,0.120416253716551
DANN-GRU,1.0,0.1204759543877045
DANN-GRU,1.0,0.1205357142857142
DANN-GRU,1.0,0.1205955334987593
DANN-GRU,1.0,0.1206554121151936
DANN-GRU,1.0,0.1207153502235469
DANN-GRU,1.0,0.1207753479125248
DANN-GRU,1.0,0.1208354052710094
DANN-GRU,1.0,0.1208955223880597
DANN-GRU,1.0,0.1209556993529119
DANN-GRU,1.0,0.12101593625498
DANN-GRU,1.0,0.1210762331838565
DANN-GRU,1.0,0.121136590229312
DANN-GRU,1.0,0.1211970074812967
DANN-GRU,1.0,0.1212574850299401
DANN-GRU,1.0,0.1213180229655516
DANN-GRU,1.0,0.1213786213786213
DANN-GRU,1.0,0.12143928035982
DANN-GRU,1.0,0.1215
DANN-GRU,1.0,0.121560780390195
DANN-GRU,1.0,0.1216216216216216
DANN-GRU,1.0,0.1216825237856785
DANN-GRU,1.0,0.1217434869739478
DANN-GRU,1.0,0.1218045112781954
DANN-GRU,1.0,0.1218655967903711
DANN-GRU,1.0,0.1219267436026091
DANN-GRU,1.0,0.1219879518072289
DANN-GRU,1.0,0.1220492214967353
DANN-GRU,1.0,0.1221105527638191
DANN-GRU,1.0,0.1221719457013574
DANN-GRU,1.0,0.1222334004024144
DANN-GRU,1.0,0.1222949169602415
DANN-GRU,1.0,0.1223564954682779
DANN-GRU,1.0,0.1224181360201511
DANN-GRU,1.0,0.1224798387096774
DANN-GRU,1.0,0.1225416036308623
DANN-GRU,1.0,0.1226034308779011
DANN-GRU,1.0,0.1226653205451792
DANN-GRU,1.0,0.1227272727272727
DANN-GRU,1.0,0.1227892875189489
DANN-GRU,1.0,0.1228513650151668
DANN-GRU,1.0,0.1229135053110773
DANN-GRU,1.0,0.1229757085020242
DANN-GRU,1.0,0.1230379746835443
DANN-GRU,1.0,0.1231003039513677
DANN-GRU,1.0,0.1231626964014191
DANN-GRU,1.0,0.1232251521298174
DANN-GRU,1.0,0.1232876712328767
DANN-GRU,1.0,0.1233502538071066
DANN-GRU,1.0,0.1234128999492128
DANN-GRU,1.0,0.1234756097560975
DANN-GRU,1.0,0.1235383833248602
DANN-GRU,1.0,0.1236012207527975
DANN-GRU,1.0,0.1236641221374045
DANN-GRU,1.0,0.1237270875763747
DANN-GRU,1.0,0.1237901171676006
DANN-GRU,1.0,0.1238532110091743
DANN-GRU,1.0,0.123916369199388
DANN-GRU,0.9958847736625516,0.123469387755102
DANN-GRU,0.9958847736625516,0.1235324144971924
DANN-GRU,0.9958847736625516,0.1235955056179775
DANN-GRU,0.9958847736625516,0.1236586612161471
DANN-GRU,0.9958847736625516,0.123721881390593
DANN-GRU,0.9958847736625516,0.1237851662404092
DANN-GRU,0.9958847736625516,0.1238485158648925
DANN-GRU,0.9958847736625516,0.1239119303635432
DANN-GRU,0.9958847736625516,0.1239754098360655
DANN-GRU,0.9958847736625516,0.124038954382368
DANN-GRU,0.9958847736625516,0.1241025641025641
DANN-GRU,0.9958847736625516,0.1241662390969728
DANN-GRU,0.9958847736625516,0.124229979466119
DANN-GRU,0.9958847736625516,0.1242937853107344
DANN-GRU,0.9958847736625516,0.1243576567317574
DANN-GRU,0.9958847736625516,0.1244215938303341
DANN-GRU,0.9958847736625516,0.1244855967078189
DANN-GRU,0.9958847736625516,0.1245496654657745
DANN-GRU,0.9958847736625516,0.1246138002059732
DANN-GRU,0.9958847736625516,0.1246780010303967
DANN-GRU,0.9958847736625516,0.1247422680412371
DANN-GRU,0.9958847736625516,0.1248066013408973
DANN-GRU,0.9958847736625516,0.1248710010319917
DANN-GRU,0.9958847736625516,0.1249354672173464
DANN-GRU,0.9958847736625516,0.125
DANN-GRU,0.9958847736625516,0.1250645994832041
DANN-GRU,0.9917695473251028,0.124612202688728
DANN-GRU,0.9917695473251028,0.1246766683911019
DANN-GRU,0.9917695473251028,0.1247412008281573
DANN-GRU,0.9917695473251028,0.1248058001035732
DANN-GRU,0.9917695473251028,0.1248704663212435
DANN-GRU,0.9917695473251028,0.1249351995852773
DANN-GRU,0.9917695473251028,0.125
DANN-GRU,0.9917695473251028,0.1250648676699532
DANN-GRU,0.9917695473251028,0.1251298026998961
DANN-GRU,0.9917695473251028,0.1251948051948052
DANN-GRU,0.9917695473251028,0.1252598752598752
DANN-GRU,0.9917695473251028,0.12532501300052
DANN-GRU,0.9917695473251028,0.1253902185223725
DANN-GRU,0.9917695473251028,0.1254554919312858
DANN-GRU,0.9917695473251028,0.1255208333333333
DANN-GRU,0.9917695473251028,0.1255862428348098
DANN-GRU,0.9917695473251028,0.1256517205422315
DANN-GRU,0.9917695473251028,0.1257172665623369
DANN-GRU,0.9917695473251028,0.1257828810020876
DANN-GRU,0.9917695473251028,0.1258485639686684
DANN-GRU,0.9917695473251028,0.1259143155694879
DANN-GRU,0.9917695473251028,0.1259801359121798
DANN-GRU,0.9917695473251028,0.1260460251046025
DANN-GRU,0.9917695473251028,0.1261119832548404
DANN-GRU,0.9917695473251028,0.1261780104712042
DANN-GRU,0.9917695473251028,0.1262441068622315
DANN-GRU,0.9917695473251028,0.1263102725366876
DANN-GRU,0.9917695473251028,0.1263765076035658
DANN-GRU,0.9917695473251028,0.1264428121720881
DANN-GRU,0.9917695473251028,0.126509186351706
DANN-GRU,0.9917695473251028,0.1265756302521008
DANN-GRU,0.9917695473251028,0.1266421439831844
DANN-GRU,0.9917695473251028,0.1267087276550998
DANN-GRU,0.9917695473251028,0.126775381378222
DANN-GRU,0.9917695473251028,0.1268421052631579
DANN-GRU,0.9917695473251028,0.1269088994207477
DANN-GRU,0.9917695473251028,0.1269757639620653
DANN-GRU,0.9917695473251028,0.1270426989984185
DANN-GRU,0.9917695473251028,0.1271097046413502
DANN-GRU,0.9917695473251028,0.1271767810026385
DANN-GRU,0.9917695473251028,0.1272439281942977
DANN-GRU,0.9917695473251028,0.1273111463285789
DANN-GRU,0.9917695473251028,0.1273784355179704
DANN-GRU,0.9917695473251028,0.1274457958751983
DANN-GRU,0.9917695473251028,0.1275132275132275
DANN-GRU,0.9917695473251028,0.127580730545262
DANN-GRU,0.9917695473251028,0.1276483050847457
DANN-GRU,0.9917695473251028,0.127715951245363
DANN-GRU,0.9917695473251028,0.1277836691410392
DANN-GRU,0.9917695473251028,0.1278514588859416
DANN-GRU,0.9917695473251028,0.1279193205944798
DANN-GRU,0.9917695473251028,0.1279872543813064
DANN-GRU,0.9917695473251028,0.1280552603613177
DANN-GRU,0.9917695473251028,0.1281233386496544
DANN-GRU,0.9917695473251028,0.1281914893617021
DANN-GRU,0.9917695473251028,0.128259712613092
DANN-GRU,0.9917695473251028,0.1283280085197018
DANN-GRU,0.9917695473251028,0.1283963771976558
DANN-GRU,0.9917695473251028,0.1284648187633262
DANN-GRU,0.9917695473251028,0.1285333333333333
DANN-GRU,0.9917695473251028,0.1286019210245464
DANN-GRU,0.9917695473251028,0.1286705819540843
DANN-GRU,0.9917695473251028,0.1287393162393162
DANN-GRU,0.9917695473251028,0.1288081239978621
DANN-GRU,0.9917695473251028,0.1288770053475935
DANN-GRU,0.9917695473251028,0.1289459604066345
DANN-GRU,0.9917695473251028,0.1290149892933619
DANN-GRU,0.9917695473251028,0.129084092126406
DANN-GRU,0.9917695473251028,0.1291532690246516
DANN-GRU,0.9917695473251028,0.1292225201072386
DANN-GRU,0.9917695473251028,0.1292918454935622
DANN-GRU,0.9917695473251028,0.1293612453032742
DANN-GRU,0.9917695473251028,0.1294307196562835
DANN-GRU,0.9917695473251028,0.1295002686727565
DANN-GRU,0.9917695473251028,0.1295698924731183
DANN-GRU,0.9917695473251028,0.1296395911780527
DANN-GRU,0.9917695473251028,0.1297093649085037
DANN-GRU,0.9917695473251028,0.1297792137856758
DANN-GRU,0.9917695473251028,0.1298491379310344
DANN-GRU,0.9917695473251028,0.1299191374663073
DANN-GRU,0.9917695473251028,0.1299892125134843
DANN-GRU,0.9917695473251028,0.1300593631948192
DANN-GRU,0.9917695473251028,0.1301295896328293
DANN-GRU,0.9917695473251028,0.1301998919502971
DANN-GRU,0.9917695473251028,0.1302702702702702
DANN-GRU,0.9917695473251028,0.1303407247160627
DANN-GRU,0.9917695473251028,0.1304112554112554
DANN-GRU,0.9917695473251028,0.1304818624796968
DANN-GRU,0.9917695473251028,0.1305525460455038
DANN-GRU,0.9917695473251028,0.1306233062330623
DANN-GRU,0.9917695473251028,0.1306941431670282
DANN-GRU,0.9917695473251028,0.1307650569723277
DANN-GRU,0.9917695473251028,0.1308360477741585
DANN-GRU,0.9917695473251028,0.1309071156979902
DANN-GRU,0.9917695473251028,0.1309782608695652
DANN-GRU,0.9917695473251028,0.1310494834148994
DANN-GRU,0.9917695473251028,0.1311207834602829
DANN-GRU,0.9917695473251028,0.1311921611322808
DANN-GRU,0.9917695473251028,0.1312636165577342
DANN-GRU,0.9917695473251028,0.1313351498637602
DANN-GRU,0.9917695473251028,0.1314067611777535
DANN-GRU,0.9917695473251028,0.1314784506273868
DANN-GRU,0.9917695473251028,0.1315502183406113
DANN-GRU,0.9917695473251028,0.1316220644456581
DANN-GRU,0.9917695473251028,0.1316939890710382
DANN-GRU,0.9917695473251028,0.131765992345544
DANN-GRU,0.9917695473251028,0.1318380743982494
DANN-GRU,0.9876543209876544,0.1313628899835796
DANN-GRU,0.9876543209876544,0.1314348302300109
DANN-GRU,0.9876543209876544,0.1315068493150684
DANN-GRU,0.9876543209876544,0.131578947368421
DANN-GRU,0.9876543209876544,0.1316511245200219
DANN-GRU,0.9876543209876544,0.1317233809001097
DANN-GRU,0.9876543209876544,0.1317957166392092
DANN-GRU,0.9876543209876544,0.1318681318681318
DANN-GRU,0.9876543209876544,0.1319406267179769
DANN-GRU,0.9876543209876544,0.132013201320132
DANN-GRU,0.9876543209876544,0.132085855806274
DANN-GRU,0.9876543209876544,0.13215859030837
DANN-GRU,0.9876543209876544,0.1322314049586777
DANN-GRU,0.9876543209876544,0.1323042998897464
DANN-GRU,0.9876543209876544,0.132377275234418
DANN-GRU,0.9876543209876544,0.1324503311258278
DANN-GRU,0.9876543209876544,0.1325234676974047
DANN-GRU,0.9835390946502056,0.1320441988950276
DANN-GRU,0.9835390946502056,0.1321171918186843
DANN-GRU,0.9835390946502056,0.1321902654867256
DANN-GRU,0.9835390946502056,0.1322634200332042
DANN-GRU,0.9835390946502056,0.1323366555924695
DANN-GRU,0.9835390946502056,0.1324099722991689
DANN-GRU,0.9835390946502056,0.1324833702882483
DANN-GRU,0.9835390946502056,0.1325568496949528
DANN-GRU,0.9835390946502056,0.1326304106548279
DANN-GRU,0.9835390946502056,0.1327040533037201
DANN-GRU,0.9835390946502056,0.1327777777777777
DANN-GRU,0.9835390946502056,0.1328515842134519
DANN-GRU,0.9835390946502056,0.1329254727474972
DANN-GRU,0.9835390946502056,0.1329994435169727
DANN-GRU,0.9835390946502056,0.1330734966592427
DANN-GRU,0.9835390946502056,0.1331476323119777
DANN-GRU,0.9835390946502056,0.1332218506131549
DANN-GRU,0.9835390946502056,0.1332961517010596
DANN-GRU,0.9835390946502056,0.1333705357142857
DANN-GRU,0.9835390946502056,0.1334450027917364
DANN-GRU,0.9835390946502056,0.1335195530726257
DANN-GRU,0.9835390946502056,0.1335941866964785
DANN-GRU,0.9835390946502056,0.1336689038031319
DANN-GRU,0.9835390946502056,0.1337437045327364
DANN-GRU,0.9835390946502056,0.1338185890257558
DANN-GRU,0.9835390946502056,0.1338935574229691
DANN-GRU,0.9835390946502056,0.1339686098654708
DANN-GRU,0.9835390946502056,0.1340437464946719
DANN-GRU,0.9835390946502056,0.1341189674523007
DANN-GRU,0.9835390946502056,0.1341942728804042
DANN-GRU,0.9835390946502056,0.1342696629213483
DANN-GRU,0.9835390946502056,0.134345137717819
DANN-GRU,0.9835390946502056,0.1344206974128234
DANN-GRU,0.9835390946502056,0.1344963421496905
DANN-GRU,0.9835390946502056,0.134572072072072
DANN-GRU,0.9835390946502056,0.1346478873239436
DANN-GRU,0.9835390946502056,0.1347237880496054
DANN-GRU,0.9835390946502056,0.134799774393683
DANN-GRU,0.9835390946502056,0.1348758465011286
DANN-GRU,0.9835390946502056,0.1349520045172219
DANN-GRU,0.9835390946502056,0.1350282485875706
DANN-GRU,0.9835390946502056,0.1351045788581119
DANN-GRU,0.9835390946502056,0.1351809954751131
DANN-GRU,0.9835390946502056,0.1352574985851726
DANN-GRU,0.9835390946502056,0.1353340883352208
DANN-GRU,0.9835390946502056,0.1354107648725212
DANN-GRU,0.9835390946502056,0.1354875283446712
DANN-GRU,0.9835390946502056,0.1355643788996029
DANN-GRU,0.9835390946502056,0.1356413166855845
DANN-GRU,0.9835390946502056,0.1357183418512209
DANN-GRU,0.9835390946502056,0.1357954545454545
DANN-GRU,0.9835390946502056,0.1358726549175668
DANN-GRU,0.9835390946502056,0.1359499431171786
DANN-GRU,0.9835390946502056,0.1360273192942515
DANN-GRU,0.9835390946502056,0.1361047835990888
DANN-GRU,0.9835390946502056,0.1361823361823362
DANN-GRU,0.9835390946502056,0.1362599771949829
DANN-GRU,0.9835390946502056,0.1363377067883628
DANN-GRU,0.9835390946502056,0.1364155251141552
DANN-GRU,0.9835390946502056,0.136493432324386
DANN-GRU,0.9835390946502056,0.1365714285714285
DANN-GRU,0.9835390946502056,0.1366495140080045
DANN-GRU,0.9835390946502056,0.1367276887871853
DANN-GRU,0.9835390946502056,0.1368059530623926
DANN-GRU,0.9835390946502056,0.1368843069873997
DANN-GRU,0.9835390946502056,0.1369627507163323
DANN-GRU,0.9835390946502056,0.1370412844036697
DANN-GRU,0.9835390946502056,0.1371199082042455
DANN-GRU,0.9835390946502056,0.1371986222732491
DANN-GRU,0.9835390946502056,0.1372774267662263
DANN-GRU,0.9835390946502056,0.1373563218390804
DANN-GRU,0.9835390946502056,0.1374353076480736
DANN-GRU,0.9835390946502056,0.1375143843498273
DANN-GRU,0.9835390946502056,0.1375935521013241
DANN-GRU,0.9835390946502056,0.1376728110599078
DANN-GRU,0.9835390946502056,0.1377521613832853
DANN-GRU,0.9835390946502056,0.1378316032295271
DANN-GRU,0.9835390946502056,0.1379111367570686
DANN-GRU,0.9835390946502056,0.1379907621247113
DANN-GRU,0.9835390946502056,0.1380704794916233
DANN-GRU,0.9835390946502056,0.138150289017341
DANN-GRU,0.9835390946502056,0.1382301908617698
DANN-GRU,0.9835390946502056,0.1383101851851851
DANN-GRU,0.9835390946502056,0.1383902721482339
DANN-GRU,0.9835390946502056,0.1384704519119351
DANN-GRU,0.9835390946502056,0.1385507246376811
DANN-GRU,0.9835390946502056,0.1386310904872389
DANN-GRU,0.9835390946502056,0.138711549622751
DANN-GRU,0.9835390946502056,0.1387921022067363
DANN-GRU,0.9835390946502056,0.1388727484020918
DANN-GRU,0.9835390946502056,0.138953488372093
DANN-GRU,0.9835390946502056,0.1390343222803955
DANN-GRU,0.9835390946502056,0.139115250291036
DANN-GRU,0.9835390946502056,0.1391962725684333
DANN-GRU,0.9835390946502056,0.1392773892773892
DANN-GRU,0.9835390946502056,0.1393586005830903
DANN-GRU,0.9835390946502056,0.1394399066511085
DANN-GRU,0.9835390946502056,0.1395213076474022
DANN-GRU,0.9835390946502056,0.1396028037383177
DANN-GRU,0.9835390946502056,0.1396843950905903
DANN-GRU,0.9835390946502056,0.139766081871345
DANN-GRU,0.9835390946502056,0.1398478642480983
DANN-GRU,0.9835390946502056,0.1399297423887587
DANN-GRU,0.9835390946502056,0.1400117164616285
DANN-GRU,0.9835390946502056,0.1400937866354044
DANN-GRU,0.9835390946502056,0.1401759530791788
DANN-GRU,0.9835390946502056,0.1402582159624413
DANN-GRU,0.9835390946502056,0.1403405754550792
DANN-GRU,0.9835390946502056,0.1404230317273795
DANN-GRU,0.9835390946502056,0.1405055849500294
DANN-GRU,0.9835390946502056,0.1405882352941176
DANN-GRU,0.9835390946502056,0.1406709829311359
DANN-GRU,0.9835390946502056,0.1407538280329799
DANN-GRU,0.9835390946502056,0.1408367707719505
DANN-GRU,0.9835390946502056,0.1409198113207547
DANN-GRU,0.9835390946502056,0.1410029498525074
DANN-GRU,0.9835390946502056,0.141086186540732
DANN-GRU,0.9835390946502056,0.141169521559362
DANN-GRU,0.9835390946502056,0.1412529550827423
DANN-GRU,0.9835390946502056,0.1413364872856298
DANN-GRU,0.9835390946502056,0.1414201183431952
DANN-GRU,0.9835390946502056,0.1415038484310243
DANN-GRU,0.9835390946502056,0.1415876777251185
DANN-GRU,0.9835390946502056,0.1416716064018968
DANN-GRU,0.9794238683127572,0.1411625148279952
DANN-GRU,0.9794238683127572,0.1412462908011869
DANN-GRU,0.9794238683127572,0.1413301662707838
DANN-GRU,0.9794238683127572,0.1414141414141414
DANN-GRU,0.9794238683127572,0.1414982164090368
DANN-GRU,0.9794238683127572,0.1415823914336704
DANN-GRU,0.9794238683127572,0.1416666666666666
DANN-GRU,0.9794238683127572,0.1417510422870756
DANN-GRU,0.9794238683127572,0.1418355184743742
DANN-GRU,0.9753086419753086,0.1413237924865832
DANN-GRU,0.9753086419753086,0.1414081145584725
DANN-GRU,0.9753086419753086,0.1414925373134328
DANN-GRU,0.9753086419753086,0.1415770609318996
DANN-GRU,0.9753086419753086,0.14166168559474
DANN-GRU,0.9753086419753086,0.1417464114832536
DANN-GRU,0.9753086419753086,0.1418312387791741
DANN-GRU,0.9753086419753086,0.1419161676646706
DANN-GRU,0.9753086419753086,0.1420011983223487
DANN-GRU,0.9753086419753086,0.1420863309352518
DANN-GRU,0.9753086419753086,0.1421715656868626
DANN-GRU,0.9753086419753086,0.1422569027611044
DANN-GRU,0.9753086419753086,0.1423423423423423
DANN-GRU,0.9753086419753086,0.1424278846153846
DANN-GRU,0.9753086419753086,0.142513529765484
DANN-GRU,0.9753086419753086,0.1425992779783393
DANN-GRU,0.9753086419753086,0.1426851294400963
DANN-GRU,0.9753086419753086,0.1427710843373494
DANN-GRU,0.9753086419753086,0.1428571428571428
DANN-GRU,0.9753086419753086,0.1429433051869722
DANN-GRU,0.9753086419753086,0.1430295715147857
DANN-GRU,0.9753086419753086,0.1431159420289855
DANN-GRU,0.9753086419753086,0.143202416918429
DANN-GRU,0.9753086419753086,0.1432889963724304
DANN-GRU,0.9753086419753086,0.1433756805807622
DANN-GRU,0.9753086419753086,0.1434624697336561
DANN-GRU,0.9753086419753086,0.1435493640218049
DANN-GRU,0.9753086419753086,0.1436363636363636
DANN-GRU,0.9753086419753086,0.1437234687689508
DANN-GRU,0.9753086419753086,0.1438106796116504
DANN-GRU,0.9753086419753086,0.1438979963570127
DANN-GRU,0.9753086419753086,0.1439854191980558
DANN-GRU,0.9753086419753086,0.1440729483282674
DANN-GRU,0.9753086419753086,0.1441605839416058
DANN-GRU,0.9753086419753086,0.1442483262325015
DANN-GRU,0.9753086419753086,0.1443361753958587
DANN-GRU,0.9753086419753086,0.1444241316270566
DANN-GRU,0.97119341563786,0.1439024390243902
DANN-GRU,0.97119341563786,0.1439902379499694
DANN-GRU,0.97119341563786,0.144078144078144
DANN-GRU,0.97119341563786,0.1441661576053756
DANN-GRU,0.97119341563786,0.1442542787286063
DANN-GRU,0.97119341563786,0.1443425076452599
DANN-GRU,0.97119341563786,0.1444308445532435
DANN-GRU,0.97119341563786,0.1445192896509491
DANN-GRU,0.97119341563786,0.1446078431372549
DANN-GRU,0.97119341563786,0.1446965052115266
DANN-GRU,0.97119341563786,0.1447852760736196
DANN-GRU,0.9670781893004116,0.1442602823818293
DANN-GRU,0.9670781893004116,0.1443488943488943
DANN-GRU,0.9670781893004116,0.1444376152427781
DANN-GRU,0.9670781893004116,0.1445264452644526
DANN-GRU,0.9670781893004116,0.1446153846153846
DANN-GRU,0.9670781893004116,0.1447044334975369
DANN-GRU,0.9629629629629628,0.144177449168207
DANN-GRU,0.9629629629629628,0.1442663378545006
DANN-GRU,0.9629629629629628,0.1443553362122147
DANN-GRU,0.9629629629629628,0.1444444444444444
DANN-GRU,0.9629629629629628,0.1445336627547869
DANN-GRU,0.9629629629629628,0.1446229913473424
DANN-GRU,0.9629629629629628,0.1447124304267161
DANN-GRU,0.9629629629629628,0.1448019801980198
DANN-GRU,0.9629629629629628,0.144891640866873
DANN-GRU,0.9629629629629628,0.1449814126394052
DANN-GRU,0.9629629629629628,0.1450712957222566
DANN-GRU,0.9629629629629628,0.1451612903225806
DANN-GRU,0.9629629629629628,0.1452513966480447
DANN-GRU,0.9629629629629628,0.1453416149068323
DANN-GRU,0.9629629629629628,0.1454319453076445
DANN-GRU,0.9629629629629628,0.1455223880597015
DANN-GRU,0.9629629629629628,0.1456129433727442
DANN-GRU,0.9629629629629628,0.1457036114570361
DANN-GRU,0.9629629629629628,0.1457943925233644
DANN-GRU,0.9588477366255144,0.1452618453865336
DANN-GRU,0.9588477366255144,0.1453524641297567
DANN-GRU,0.9588477366255144,0.1454431960049937
DANN-GRU,0.9588477366255144,0.1455340412242348
DANN-GRU,0.9547325102880658,0.145
DANN-GRU,0.9506172839506172,0.1444652908067542
DANN-GRU,0.9506172839506172,0.1445556946182728
DANN-GRU,0.9506172839506172,0.1446462116468378
DANN-GRU,0.9506172839506172,0.1447368421052631
DANN-GRU,0.9465020576131687,0.1442006269592476
DANN-GRU,0.9465020576131687,0.1442910915934755
DANN-GRU,0.9465020576131687,0.1443816698053986
DANN-GRU,0.9465020576131687,0.1444723618090452
DANN-GRU,0.9465020576131687,0.1445631678189817
DANN-GRU,0.9465020576131687,0.1446540880503144
DANN-GRU,0.9465020576131687,0.144745122718691
DANN-GRU,0.9465020576131687,0.1448362720403022
DANN-GRU,0.9423868312757202,0.1442974165091367
DANN-GRU,0.9423868312757202,0.1443883984867591
DANN-GRU,0.9423868312757202,0.1444794952681388
DANN-GRU,0.9423868312757202,0.144570707070707
DANN-GRU,0.9423868312757202,0.1446620341124447
DANN-GRU,0.9423868312757202,0.1447534766118837
DANN-GRU,0.9423868312757202,0.1448450347881087
DANN-GRU,0.9423868312757202,0.1449367088607595
DANN-GRU,0.9382716049382716,0.1443951868271057
DANN-GRU,0.9382716049382716,0.1444866920152091
DANN-GRU,0.9382716049382716,0.144578313253012
DANN-GRU,0.9382716049382716,0.1446700507614213
DANN-GRU,0.9382716049382716,0.1447619047619047
DANN-GRU,0.9382716049382716,0.144853875476493
DANN-GRU,0.9382716049382716,0.1449459631277813
DANN-GRU,0.9382716049382716,0.1450381679389313
DANN-GRU,0.9382716049382716,0.1451304901336728
DANN-GRU,0.9382716049382716,0.1452229299363057
DANN-GRU,0.9382716049382716,0.1453154875717017
DANN-GRU,0.9382716049382716,0.1454081632653061
DANN-GRU,0.9382716049382716,0.1455009572431397
DANN-GRU,0.9382716049382716,0.1455938697318007
DANN-GRU,0.9382716049382716,0.1456869009584664
DANN-GRU,0.9382716049382716,0.1457800511508951
DANN-GRU,0.9382716049382716,0.145873320537428
DANN-GRU,0.9382716049382716,0.145966709346991
DANN-GRU,0.9382716049382716,0.1460602178090967
DANN-GRU,0.9382716049382716,0.1461538461538461
DANN-GRU,0.9382716049382716,0.1462475946119307
DANN-GRU,0.9382716049382716,0.1463414634146341
DANN-GRU,0.9382716049382716,0.1464354527938343
DANN-GRU,0.9382716049382716,0.1465295629820051
DANN-GRU,0.9382716049382716,0.1466237942122186
DANN-GRU,0.9382716049382716,0.1467181467181467
DANN-GRU,0.9382716049382716,0.1468126207340631
DANN-GRU,0.9382716049382716,0.1469072164948453
DANN-GRU,0.9382716049382716,0.1470019342359768
DANN-GRU,0.9382716049382716,0.1470967741935483
DANN-GRU,0.9382716049382716,0.1471917366042608
DANN-GRU,0.9382716049382716,0.1472868217054263
DANN-GRU,0.9382716049382716,0.1473820297349709
DANN-GRU,0.9382716049382716,0.1474773609314359
DANN-GRU,0.934156378600823,0.146925566343042
DANN-GRU,0.934156378600823,0.147020725388601
DANN-GRU,0.934156378600823,0.1471160077770577
DANN-GRU,0.934156378600823,0.1472114137483787
DANN-GRU,0.934156378600823,0.1473069435431538
DANN-GRU,0.934156378600823,0.1474025974025974
DANN-GRU,0.934156378600823,0.147498375568551
DANN-GRU,0.934156378600823,0.147594278283485
DANN-GRU,0.934156378600823,0.1476903057905009
DANN-GRU,0.934156378600823,0.1477864583333333
DANN-GRU,0.934156378600823,0.1478827361563517
DANN-GRU,0.9300411522633744,0.1473272490221642
DANN-GRU,0.9300411522633744,0.1474233529028049
DANN-GRU,0.9300411522633744,0.1475195822454308
DANN-GRU,0.9300411522633744,0.147615937295885
DANN-GRU,0.925925925925926,0.1470588235294117
DANN-GRU,0.925925925925926,0.1471550032701112
DANN-GRU,0.925925925925926,0.1472513089005235
DANN-GRU,0.925925925925926,0.1473477406679764
DANN-GRU,0.925925925925926,0.1474442988204456
DANN-GRU,0.925925925925926,0.1475409836065573
DANN-GRU,0.925925925925926,0.1476377952755905
DANN-GRU,0.925925925925926,0.1477347340774786
DANN-GRU,0.9218106995884774,0.1471747700394218
DANN-GRU,0.9176954732510288,0.1466140696909927
DANN-GRU,0.9176954732510288,0.1467105263157894
DANN-GRU,0.9176954732510288,0.1468071099407505
DANN-GRU,0.9176954732510288,0.1469038208168643
DANN-GRU,0.9176954732510288,0.1470006591957811
DANN-GRU,0.9176954732510288,0.1470976253298153
DANN-GRU,0.9176954732510288,0.1471947194719472
DANN-GRU,0.9176954732510288,0.1472919418758256
DANN-GRU,0.9176954732510288,0.1473892927957699
DANN-GRU,0.9176954732510288,0.1474867724867725
DANN-GRU,0.9176954732510288,0.1475843812045003
DANN-GRU,0.9176954732510288,0.147682119205298
DANN-GRU,0.9176954732510288,0.1477799867461895
DANN-GRU,0.9176954732510288,0.1478779840848806
DANN-GRU,0.9176954732510288,0.1479761114797611
DANN-GRU,0.9176954732510288,0.148074369189907
DANN-GRU,0.9135802469135802,0.1475083056478405
DANN-GRU,0.9135802469135802,0.1476063829787234
DANN-GRU,0.9135802469135802,0.1477045908183632
DANN-GRU,0.9135802469135802,0.1478029294274301
DANN-GRU,0.9135802469135802,0.1479013990672884
DANN-GRU,0.9135802469135802,0.148
DANN-GRU,0.9135802469135802,0.1480987324883255
DANN-GRU,0.9135802469135802,0.1481975967957276
DANN-GRU,0.9135802469135802,0.1482965931863727
DANN-GRU,0.9135802469135802,0.1483957219251337
DANN-GRU,0.9135802469135802,0.1484949832775919
DANN-GRU,0.9135802469135802,0.1485943775100401
DANN-GRU,0.9135802469135802,0.1486939048894842
DANN-GRU,0.9135802469135802,0.1487935656836461
DANN-GRU,0.9135802469135802,0.1488933601609658
DANN-GRU,0.9135802469135802,0.148993288590604
DANN-GRU,0.9135802469135802,0.1490933512424446
DANN-GRU,0.9135802469135802,0.1491935483870967
DANN-GRU,0.9135802469135802,0.1492938802958977
DANN-GRU,0.9135802469135802,0.1493943472409152
DANN-GRU,0.9135802469135802,0.1494949494949495
DANN-GRU,0.9135802469135802,0.1495956873315364
DANN-GRU,0.9135802469135802,0.1496965610249494
DANN-GRU,0.9135802469135802,0.1497975708502024
DANN-GRU,0.9135802469135802,0.149898717083052
DANN-GRU,0.9135802469135802,0.15
DANN-GRU,0.9135802469135802,0.1501014198782961
DANN-GRU,0.9135802469135802,0.1502029769959404
DANN-GRU,0.9094650205761317,0.1496276235612728
DANN-GRU,0.9094650205761317,0.1497289972899729
DANN-GRU,0.9094650205761317,0.1498305084745762
DANN-GRU,0.9094650205761317,0.1499321573948439
DANN-GRU,0.9094650205761317,0.1500339443312967
DANN-GRU,0.9094650205761317,0.1501358695652173
DANN-GRU,0.9053497942386832,0.1495581237253569
DANN-GRU,0.9053497942386832,0.1496598639455782
DANN-GRU,0.9053497942386832,0.1497617426820966
DANN-GRU,0.9053497942386832,0.1498637602179836
DANN-GRU,0.9053497942386832,0.1499659168370825
DANN-GRU,0.9053497942386832,0.1500682128240109
DANN-GRU,0.9053497942386832,0.1501706484641638
DANN-GRU,0.9053497942386832,0.1502732240437158
DANN-GRU,0.9053497942386832,0.150375939849624
DANN-GRU,0.9053497942386832,0.1504787961696306
DANN-GRU,0.9053497942386832,0.1505817932922655
DANN-GRU,0.9053497942386832,0.1506849315068493
DANN-GRU,0.9053497942386832,0.1507882111034955
DANN-GRU,0.9053497942386832,0.1508916323731138
DANN-GRU,0.9053497942386832,0.1509951956074124
DANN-GRU,0.9053497942386832,0.1510989010989011
DANN-GRU,0.9053497942386832,0.1512027491408934
DANN-GRU,0.9012345679012346,0.1506189821182943
DANN-GRU,0.9012345679012346,0.1507226428079834
DANN-GRU,0.9012345679012346,0.1508264462809917
DANN-GRU,0.9012345679012346,0.1509303928325293
DANN-GRU,0.9012345679012346,0.1510344827586207
DANN-GRU,0.9012345679012346,0.1511387163561076
DANN-GRU,0.897119341563786,0.1505524861878453
DANN-GRU,0.897119341563786,0.1506565307532826
DANN-GRU,0.897119341563786,0.1507607192254495
DANN-GRU,0.897119341563786,0.1508650519031142
DANN-GRU,0.8930041152263375,0.1502770083102493
DANN-GRU,0.8930041152263375,0.1503811503811503
DANN-GRU,0.8930041152263375,0.1504854368932038
DANN-GRU,0.8930041152263375,0.15058986814712
DANN-GRU,0.8930041152263375,0.1506944444444444
DANN-GRU,0.8930041152263375,0.1507991660875608
DANN-GRU,0.8930041152263375,0.150904033379694
DANN-GRU,0.8930041152263375,0.151009046624913
DANN-GRU,0.8930041152263375,0.1511142061281337
DANN-GRU,0.8930041152263375,0.1512195121951219
DANN-GRU,0.8930041152263375,0.1513249651324965
DANN-GRU,0.8930041152263375,0.151430565247732
DANN-GRU,0.8930041152263375,0.151536312849162
DANN-GRU,0.8930041152263375,0.1516422082459818
DANN-GRU,0.8930041152263375,0.1517482517482517
DANN-GRU,0.8930041152263375,0.1518544436668999
DANN-GRU,0.8930041152263375,0.1519607843137254
DANN-GRU,0.8930041152263375,0.1520672740014015
DANN-GRU,0.8930041152263375,0.1521739130434782
DANN-GRU,0.8930041152263375,0.1522807017543859
DANN-GRU,0.8930041152263375,0.1523876404494382
DANN-GRU,0.8930041152263375,0.1524947294448348
DANN-GRU,0.8888888888888888,0.1518987341772152
DANN-GRU,0.8888888888888888,0.1520056298381421
DANN-GRU,0.8888888888888888,0.152112676056338
DANN-GRU,0.8888888888888888,0.1522198731501057
DANN-GRU,0.8888888888888888,0.152327221438646
DANN-GRU,0.8888888888888888,0.1524347212420607
DANN-GRU,0.8888888888888888,0.1525423728813559
DANN-GRU,0.8888888888888888,0.1526501766784452
DANN-GRU,0.8888888888888888,0.1527581329561527
DANN-GRU,0.8888888888888888,0.1528662420382165
DANN-GRU,0.8888888888888888,0.1529745042492918
DANN-GRU,0.8888888888888888,0.1530829199149539
DANN-GRU,0.8888888888888888,0.1531914893617021
DANN-GRU,0.8888888888888888,0.1533002129169624
DANN-GRU,0.8888888888888888,0.1534090909090909
DANN-GRU,0.8888888888888888,0.1535181236673774
DANN-GRU,0.8888888888888888,0.1536273115220483
DANN-GRU,0.8888888888888888,0.1537366548042704
DANN-GRU,0.8888888888888888,0.1538461538461538
DANN-GRU,0.8888888888888888,0.1539558089807555
DANN-GRU,0.8888888888888888,0.1540656205420827
DANN-GRU,0.8888888888888888,0.1541755888650963
DANN-GRU,0.8888888888888888,0.1542857142857142
DANN-GRU,0.8888888888888888,0.1543959971408148
DANN-GRU,0.8888888888888888,0.1545064377682403
DANN-GRU,0.8888888888888888,0.1546170365068002
DANN-GRU,0.8888888888888888,0.154727793696275
DANN-GRU,0.8888888888888888,0.1548387096774193
DANN-GRU,0.8888888888888888,0.1549497847919655
DANN-GRU,0.8888888888888888,0.1550610193826274
DANN-GRU,0.8888888888888888,0.1551724137931034
DANN-GRU,0.8847736625514403,0.1545650611071171
DANN-GRU,0.8847736625514403,0.1546762589928057
DANN-GRU,0.8847736625514403,0.1547876169906407
DANN-GRU,0.8847736625514403,0.1548991354466858
DANN-GRU,0.8847736625514403,0.1550108147080028
DANN-GRU,0.8847736625514403,0.1551226551226551
DANN-GRU,0.8847736625514403,0.1552346570397112
DANN-GRU,0.8847736625514403,0.1553468208092485
DANN-GRU,0.8847736625514403,0.1554591467823572
DANN-GRU,0.8847736625514403,0.1555716353111432
DANN-GRU,0.8847736625514403,0.1556842867487328
DANN-GRU,0.8847736625514403,0.1557971014492753
DANN-GRU,0.8847736625514403,0.1559100797679478
DANN-GRU,0.8847736625514403,0.1560232220609579
DANN-GRU,0.8847736625514403,0.1561365286855482
DANN-GRU,0.8847736625514403,0.15625
DANN-GRU,0.8847736625514403,0.1563636363636363
DANN-GRU,0.8847736625514403,0.1564774381368268
DANN-GRU,0.8847736625514403,0.1565914056809905
DANN-GRU,0.8847736625514403,0.1567055393586005
DANN-GRU,0.8847736625514403,0.1568198395331874
DANN-GRU,0.8847736625514403,0.156934306569343
DANN-GRU,0.8847736625514403,0.1570489408327246
DANN-GRU,0.8847736625514403,0.1571637426900584
DANN-GRU,0.8847736625514403,0.1572787125091441
DANN-GRU,0.8847736625514403,0.1573938506588579
DANN-GRU,0.8847736625514403,0.1575091575091575
DANN-GRU,0.8847736625514403,0.157624633431085
DANN-GRU,0.8847736625514403,0.1577402787967718
DANN-GRU,0.8847736625514403,0.157856093979442
DANN-GRU,0.8847736625514403,0.1579720793534166
DANN-GRU,0.8847736625514403,0.1580882352941176
DANN-GRU,0.8847736625514403,0.1582045621780721
DANN-GRU,0.8806584362139918,0.1575846833578792
DANN-GRU,0.8806584362139918,0.1577008106116433
DANN-GRU,0.8806584362139918,0.1578171091445427
DANN-GRU,0.8806584362139918,0.1579335793357933
DANN-GRU,0.8806584362139918,0.1580502215657311
DANN-GRU,0.8806584362139918,0.1581670362158167
DANN-GRU,0.8806584362139918,0.158284023668639
DANN-GRU,0.8806584362139918,0.15840118430792
DANN-GRU,0.8806584362139918,0.1585185185185185
DANN-GRU,0.8806584362139918,0.1586360266864344
DANN-GRU,0.8806584362139918,0.158753709198813
DANN-GRU,0.8806584362139918,0.1588715664439495
DANN-GRU,0.8806584362139918,0.1589895988112927
DANN-GRU,0.8806584362139918,0.1591078066914498
DANN-GRU,0.8806584362139918,0.1592261904761904
DANN-GRU,0.8765432098765432,0.1586001489203276
DANN-GRU,0.8765432098765432,0.1587183308494784
DANN-GRU,0.8765432098765432,0.1588366890380313
DANN-GRU,0.8765432098765432,0.158955223880597
DANN-GRU,0.8765432098765432,0.1590739357729649
DANN-GRU,0.8765432098765432,0.1591928251121076
DANN-GRU,0.8765432098765432,0.1593118922961855
DANN-GRU,0.8765432098765432,0.1594311377245509
DANN-GRU,0.8765432098765432,0.1595505617977528
DANN-GRU,0.8765432098765432,0.1596701649175412
DANN-GRU,0.8765432098765432,0.1597899474868717
DANN-GRU,0.8765432098765432,0.1599099099099099
DANN-GRU,0.8765432098765432,0.160030052592036
DANN-GRU,0.8765432098765432,0.1601503759398496
DANN-GRU,0.8765432098765432,0.1602708803611738
DANN-GRU,0.8765432098765432,0.1603915662650602
DANN-GRU,0.8765432098765432,0.1605124340617935
DANN-GRU,0.8724279835390947,0.1598793363499245
DANN-GRU,0.8724279835390947,0.16
DANN-GRU,0.8724279835390947,0.1601208459214501
DANN-GRU,0.8724279835390947,0.1602418745275888
DANN-GRU,0.8724279835390947,0.1603630862329803
DANN-GRU,0.8724279835390947,0.1604844814534443
DANN-GRU,0.8724279835390947,0.1606060606060606
DANN-GRU,0.8724279835390947,0.1607278241091736
DANN-GRU,0.8724279835390947,0.1608497723823975
DANN-GRU,0.8724279835390947,0.1609719058466211
DANN-GRU,0.8724279835390947,0.1610942249240121
DANN-GRU,0.8724279835390947,0.1612167300380228
DANN-GRU,0.8724279835390947,0.1613394216133942
DANN-GRU,0.8724279835390947,0.1614623000761614
DANN-GRU,0.8724279835390947,0.1615853658536585
DANN-GRU,0.8724279835390947,0.1617086193745232
DANN-GRU,0.8724279835390947,0.1618320610687023
DANN-GRU,0.8724279835390947,0.161955691367456
DANN-GRU,0.8724279835390947,0.1620795107033639
DANN-GRU,0.8683127572016461,0.1614384085692425
DANN-GRU,0.8683127572016461,0.1615620214395099
DANN-GRU,0.8683127572016461,0.1616858237547892
DANN-GRU,0.8683127572016461,0.1618098159509202
DANN-GRU,0.8683127572016461,0.1619339984650805
DANN-GRU,0.8683127572016461,0.1620583717357911
DANN-GRU,0.8683127572016461,0.1621829362029208
DANN-GRU,0.8683127572016461,0.1623076923076923
DANN-GRU,0.8683127572016461,0.1624326404926867
DANN-GRU,0.8683127572016461,0.162557781201849
DANN-GRU,0.8683127572016461,0.1626831148804934
DANN-GRU,0.8683127572016461,0.1628086419753086
DANN-GRU,0.8641975308641975,0.1621621621621621
DANN-GRU,0.8641975308641975,0.1622874806800618
DANN-GRU,0.8641975308641975,0.1624129930394431
DANN-GRU,0.8641975308641975,0.1625386996904024
DANN-GRU,0.8641975308641975,0.1626646010844306
DANN-GRU,0.8641975308641975,0.1627906976744186
DANN-GRU,0.8641975308641975,0.1629169899146625
DANN-GRU,0.8641975308641975,0.1630434782608695
DANN-GRU,0.8641975308641975,0.1631701631701631
DANN-GRU,0.8641975308641975,0.1632970451010886
DANN-GRU,0.8641975308641975,0.1634241245136186
DANN-GRU,0.8641975308641975,0.1635514018691588
DANN-GRU,0.8641975308641975,0.1636788776305534
DANN-GRU,0.8641975308641975,0.1638065522620904
DANN-GRU,0.8641975308641975,0.1639344262295081
DANN-GRU,0.8641975308641975,0.1640625
DANN-GRU,0.8641975308641975,0.1641907740422205
DANN-GRU,0.8641975308641975,0.1643192488262911
DANN-GRU,0.8641975308641975,0.1644479248238058
DANN-GRU,0.8641975308641975,0.164576802507837
DANN-GRU,0.8641975308641975,0.1647058823529411
DANN-GRU,0.8641975308641975,0.1648351648351648
DANN-GRU,0.8641975308641975,0.1649646504320502
DANN-GRU,0.8641975308641975,0.1650943396226415
DANN-GRU,0.8641975308641975,0.1652242328874901
DANN-GRU,0.8641975308641975,0.1653543307086614
DANN-GRU,0.8641975308641975,0.1654846335697399
DANN-GRU,0.8600823045267489,0.1648264984227129
DANN-GRU,0.8559670781893004,0.1641673243883188
DANN-GRU,0.8559670781893004,0.1642969984202211
DANN-GRU,0.8559670781893004,0.1644268774703557
DANN-GRU,0.8559670781893004,0.1645569620253164
DANN-GRU,0.8559670781893004,0.1646872525732383
DANN-GRU,0.8518518518518519,0.1640253565768621
DANN-GRU,0.8518518518518519,0.1641554321966693
DANN-GRU,0.8518518518518519,0.1642857142857142
DANN-GRU,0.8518518518518519,0.1644162033359809
DANN-GRU,0.8518518518518519,0.1645468998410174
DANN-GRU,0.8518518518518519,0.1646778042959427
DANN-GRU,0.8518518518518519,0.1648089171974522
DANN-GRU,0.8518518518518519,0.1649402390438247
DANN-GRU,0.8518518518518519,0.1650717703349282
DANN-GRU,0.8518518518518519,0.1652035115722266
DANN-GRU,0.8518518518518519,0.1653354632587859
DANN-GRU,0.8518518518518519,0.1654676258992805
DANN-GRU,0.8518518518518519,0.1656
DANN-GRU,0.8518518518518519,0.165732586068855
DANN-GRU,0.8518518518518519,0.1658653846153846
DANN-GRU,0.8518518518518519,0.1659983961507618
DANN-GRU,0.8518518518518519,0.1661316211878009
DANN-GRU,0.8518518518518519,0.1662650602409638
DANN-GRU,0.8518518518518519,0.1663987138263665
DANN-GRU,0.8518518518518519,0.166532582461786
DANN-GRU,0.8518518518518519,0.1666666666666666
DANN-GRU,0.8518518518518519,0.1668009669621273
DANN-GRU,0.8518518518518519,0.1669354838709677
DANN-GRU,0.8518518518518519,0.1670702179176755
DANN-GRU,0.8518518518518519,0.1672051696284329
DANN-GRU,0.8518518518518519,0.1673403395311236
DANN-GRU,0.8518518518518519,0.1674757281553398
DANN-GRU,0.8518518518518519,0.1676113360323886
DANN-GRU,0.8518518518518519,0.1677471636952998
DANN-GRU,0.8518518518518519,0.1678832116788321
DANN-GRU,0.8518518518518519,0.1680194805194805
DANN-GRU,0.8518518518518519,0.1681559707554833
DANN-GRU,0.8518518518518519,0.1682926829268292
DANN-GRU,0.8518518518518519,0.1684296175752644
DANN-GRU,0.8518518518518519,0.1685667752442996
DANN-GRU,0.8477366255144033,0.1678891605541972
DANN-GRU,0.8477366255144033,0.1680261011419249
DANN-GRU,0.8477366255144033,0.1681632653061224
DANN-GRU,0.8477366255144033,0.1683006535947712
DANN-GRU,0.8477366255144033,0.1684382665576451
DANN-GRU,0.8477366255144033,0.1685761047463175
DANN-GRU,0.8477366255144033,0.1687141687141687
DANN-GRU,0.8477366255144033,0.1688524590163934
DANN-GRU,0.8477366255144033,0.1689909762100082
DANN-GRU,0.8477366255144033,0.1691297208538587
DANN-GRU,0.8477366255144033,0.1692686935086277
DANN-GRU,0.8477366255144033,0.1694078947368421
DANN-GRU,0.8477366255144033,0.1695473251028806
DANN-GRU,0.8477366255144033,0.1696869851729819
DANN-GRU,0.8477366255144033,0.1698268755152514
DANN-GRU,0.8477366255144033,0.1699669966996699
DANN-GRU,0.8477366255144033,0.1701073492981007
DANN-GRU,0.8477366255144033,0.1702479338842975
DANN-GRU,0.8477366255144033,0.1703887510339123
DANN-GRU,0.8477366255144033,0.1705298013245033
DANN-GRU,0.8477366255144033,0.1706710853355426
DANN-GRU,0.8477366255144033,0.1708126036484245
DANN-GRU,0.8477366255144033,0.170954356846473
DANN-GRU,0.8477366255144033,0.1710963455149501
DANN-GRU,0.8477366255144033,0.171238570241064
DANN-GRU,0.8477366255144033,0.1713810316139767
DANN-GRU,0.8477366255144033,0.1715237302248126
DANN-GRU,0.8477366255144033,0.1716666666666666
DANN-GRU,0.8477366255144033,0.1718098415346121
DANN-GRU,0.8477366255144033,0.1719532554257095
DANN-GRU,0.8477366255144033,0.1720969089390142
DANN-GRU,0.8436213991769548,0.1714046822742475
DANN-GRU,0.8436213991769548,0.1715481171548117
DANN-GRU,0.8436213991769548,0.1716917922948073
DANN-GRU,0.8436213991769548,0.1718357082984073
DANN-GRU,0.8436213991769548,0.171979865771812
DANN-GRU,0.8436213991769548,0.1721242653232577
DANN-GRU,0.8436213991769548,0.1722689075630252
DANN-GRU,0.8436213991769548,0.1724137931034483
DANN-GRU,0.8436213991769548,0.1725589225589225
DANN-GRU,0.8436213991769548,0.172704296545914
DANN-GRU,0.8436213991769548,0.1728499156829679
DANN-GRU,0.8436213991769548,0.1729957805907173
DANN-GRU,0.8436213991769548,0.1731418918918918
DANN-GRU,0.8436213991769548,0.1732882502113271
DANN-GRU,0.8436213991769548,0.1734348561759729
DANN-GRU,0.8436213991769548,0.1735817104149026
DANN-GRU,0.8436213991769548,0.173728813559322
DANN-GRU,0.8436213991769548,0.1738761662425784
DANN-GRU,0.8436213991769548,0.1740237691001697
DANN-GRU,0.8436213991769548,0.1741716227697536
DANN-GRU,0.8436213991769548,0.1743197278911564
DANN-GRU,0.8436213991769548,0.1744680851063829
DANN-GRU,0.8436213991769548,0.1746166950596252
DANN-GRU,0.8436213991769548,0.1747655583972719
DANN-GRU,0.8436213991769548,0.174914675767918
DANN-GRU,0.8395061728395061,0.1742100768573868
DANN-GRU,0.8395061728395061,0.1743589743589743
DANN-GRU,0.8395061728395061,0.174508126603935
DANN-GRU,0.8395061728395061,0.1746575342465753
DANN-GRU,0.8395061728395061,0.1748071979434447
DANN-GRU,0.8395061728395061,0.1749571183533447
DANN-GRU,0.8395061728395061,0.175107296137339
DANN-GRU,0.8353909465020576,0.1743986254295532
DANN-GRU,0.8353909465020576,0.174548581255374
DANN-GRU,0.8353909465020576,0.1746987951807229
DANN-GRU,0.8353909465020576,0.1748492678725237
DANN-GRU,0.8353909465020576,0.175
DANN-GRU,0.8353909465020576,0.175150992234685
DANN-GRU,0.8353909465020576,0.1753022452504317
DANN-GRU,0.8353909465020576,0.1754537597234226
DANN-GRU,0.8353909465020576,0.1756055363321799
DANN-GRU,0.8353909465020576,0.1757575757575757
DANN-GRU,0.8353909465020576,0.1759098786828422
DANN-GRU,0.8353909465020576,0.1760624457935819
DANN-GRU,0.8353909465020576,0.1762152777777778
DANN-GRU,0.8353909465020576,0.1763683753258036
DANN-GRU,0.8353909465020576,0.1765217391304347
DANN-GRU,0.8353909465020576,0.1766753698868581
DANN-GRU,0.8353909465020576,0.1768292682926829
DANN-GRU,0.8353909465020576,0.1769834350479511
DANN-GRU,0.8353909465020576,0.1771378708551483
DANN-GRU,0.8353909465020576,0.1772925764192139
DANN-GRU,0.8353909465020576,0.1774475524475524
DANN-GRU,0.8353909465020576,0.1776027996500437
DANN-GRU,0.8353909465020576,0.1777583187390543
DANN-GRU,0.8353909465020576,0.1779141104294478
DANN-GRU,0.8353909465020576,0.1780701754385965
DANN-GRU,0.8353909465020576,0.1782265144863915
DANN-GRU,0.8353909465020576,0.1783831282952548
DANN-GRU,0.8353909465020576,0.1785400175901495
DANN-GRU,0.8353909465020576,0.1786971830985915
DANN-GRU,0.8353909465020576,0.1788546255506607
DANN-GRU,0.8353909465020576,0.1790123456790123
DANN-GRU,0.8353909465020576,0.1791703442188879
DANN-GRU,0.8353909465020576,0.1793286219081272
DANN-GRU,0.8353909465020576,0.1794871794871795
DANN-GRU,0.8353909465020576,0.179646017699115
DANN-GRU,0.8353909465020576,0.1798051372896368
DANN-GRU,0.8353909465020576,0.1799645390070922
DANN-GRU,0.8353909465020576,0.1801242236024844
DANN-GRU,0.8353909465020576,0.1802841918294849
DANN-GRU,0.8353909465020576,0.1804444444444444
DANN-GRU,0.8353909465020576,0.1806049822064057
DANN-GRU,0.8353909465020576,0.1807658058771148
DANN-GRU,0.8353909465020576,0.1809269162210338
DANN-GRU,0.8353909465020576,0.1810883140053523
DANN-GRU,0.8353909465020576,0.18125
DANN-GRU,0.8353909465020576,0.1814119749776586
DANN-GRU,0.8353909465020576,0.1815742397137746
DANN-GRU,0.8353909465020576,0.1817367949865711
DANN-GRU,0.8353909465020576,0.1818996415770609
DANN-GRU,0.8353909465020576,0.1820627802690582
DANN-GRU,0.8353909465020576,0.1822262118491921
DANN-GRU,0.831275720164609,0.1814914645103324
DANN-GRU,0.831275720164609,0.1816546762589928
DANN-GRU,0.8271604938271605,0.1809180918091809
DANN-GRU,0.8271604938271605,0.1810810810810811
DANN-GRU,0.8271604938271605,0.1812443642921551
DANN-GRU,0.8271604938271605,0.1814079422382671
DANN-GRU,0.8271604938271605,0.1815718157181571
DANN-GRU,0.8271604938271605,0.1817359855334538
DANN-GRU,0.8271604938271605,0.1819004524886877
DANN-GRU,0.8271604938271605,0.1820652173913043
DANN-GRU,0.8271604938271605,0.1822302810516772
DANN-GRU,0.8271604938271605,0.1823956442831216
DANN-GRU,0.8271604938271605,0.1825613079019073
DANN-GRU,0.823045267489712,0.1818181818181818
DANN-GRU,0.823045267489712,0.1819836214740673
DANN-GRU,0.823045267489712,0.1821493624772313
DANN-GRU,0.823045267489712,0.1823154056517775
DANN-GRU,0.823045267489712,0.1824817518248175
DANN-GRU,0.8189300411522634,0.1817351598173516
DANN-GRU,0.8189300411522634,0.1819012797074954
DANN-GRU,0.8189300411522634,0.182067703568161
DANN-GRU,0.8189300411522634,0.1822344322344322
DANN-GRU,0.8189300411522634,0.1824014665444546
DANN-GRU,0.8148148148148148,0.181651376146789
DANN-GRU,0.8148148148148148,0.1818181818181818
DANN-GRU,0.8148148148148148,0.181985294117647
DANN-GRU,0.8148148148148148,0.1821527138914443
DANN-GRU,0.8148148148148148,0.1823204419889502
DANN-GRU,0.8148148148148148,0.1824884792626728
DANN-GRU,0.8148148148148148,0.1826568265682656
DANN-GRU,0.8106995884773662,0.1819021237303786
DANN-GRU,0.8106995884773662,0.1820702402957486
DANN-GRU,0.8106995884773662,0.1822386679000925
DANN-GRU,0.8106995884773662,0.1824074074074074
DANN-GRU,0.8106995884773662,0.1825764596848934
DANN-GRU,0.8106995884773662,0.1827458256029684
DANN-GRU,0.8106995884773662,0.1829155060352832
DANN-GRU,0.8106995884773662,0.183085501858736
DANN-GRU,0.8106995884773662,0.1832558139534883
DANN-GRU,0.8106995884773662,0.1834264432029795
DANN-GRU,0.8106995884773662,0.1835973904939422
DANN-GRU,0.8065843621399177,0.1828358208955224
DANN-GRU,0.8065843621399177,0.1830065359477124
DANN-GRU,0.8065843621399177,0.1831775700934579
DANN-GRU,0.8065843621399177,0.1833489242282507
DANN-GRU,0.8065843621399177,0.1835205992509363
DANN-GRU,0.8065843621399177,0.1836925960637301
DANN-GRU,0.8065843621399177,0.1838649155722326
DANN-GRU,0.8024691358024691,0.1830985915492957
DANN-GRU,0.8024691358024691,0.1832706766917293
DANN-GRU,0.8024691358024691,0.1834430856067732
DANN-GRU,0.8024691358024691,0.1836158192090395
DANN-GRU,0.8024691358024691,0.1837888784165881
DANN-GRU,0.8024691358024691,0.1839622641509433
DANN-GRU,0.8024691358024691,0.1841359773371104
DANN-GRU,0.8024691358024691,0.1843100189035917
DANN-GRU,0.8024691358024691,0.184484389782403
DANN-GRU,0.8024691358024691,0.1846590909090909
DANN-GRU,0.8024691358024691,0.1848341232227488
DANN-GRU,0.8024691358024691,0.1850094876660341
DANN-GRU,0.8024691358024691,0.1851851851851851
DANN-GRU,0.8024691358024691,0.185361216730038
DANN-GRU,0.8024691358024691,0.1855375832540437
DANN-GRU,0.8024691358024691,0.1857142857142857
DANN-GRU,0.8024691358024691,0.1858913250714966
DANN-GRU,0.8024691358024691,0.1860687022900763
DANN-GRU,0.8024691358024691,0.1862464183381088
DANN-GRU,0.8024691358024691,0.1864244741873805
DANN-GRU,0.7983539094650206,0.185645933014354
DANN-GRU,0.7983539094650206,0.185823754789272
DANN-GRU,0.7983539094650206,0.1860019175455417
DANN-GRU,0.7983539094650206,0.1861804222648752
DANN-GRU,0.7983539094650206,0.1863592699327569
DANN-GRU,0.7983539094650206,0.1865384615384615
DANN-GRU,0.7983539094650206,0.1867179980750722
DANN-GRU,0.7983539094650206,0.186897880539499
DANN-GRU,0.7983539094650206,0.1870781099324976
DANN-GRU,0.7983539094650206,0.1872586872586872
DANN-GRU,0.7983539094650206,0.18743961352657
DANN-GRU,0.7983539094650206,0.1876208897485493
DANN-GRU,0.7983539094650206,0.1878025169409486
DANN-GRU,0.7983539094650206,0.187984496124031
DANN-GRU,0.7983539094650206,0.1881668283220174
DANN-GRU,0.7942386831275721,0.187378640776699
DANN-GRU,0.7942386831275721,0.1875607385811467
DANN-GRU,0.7942386831275721,0.1877431906614786
DANN-GRU,0.7942386831275721,0.1879259980525803
DANN-GRU,0.7942386831275721,0.1881091617933723
DANN-GRU,0.7901234567901234,0.1873170731707317
DANN-GRU,0.7901234567901234,0.1875
DANN-GRU,0.7901234567901234,0.187683284457478
DANN-GRU,0.7901234567901234,0.1878669275929549
DANN-GRU,0.7901234567901234,0.188050930460333
DANN-GRU,0.7901234567901234,0.188235294117647
DANN-GRU,0.7901234567901234,0.1884200196270853
DANN-GRU,0.7901234567901234,0.1886051080550098
DANN-GRU,0.7901234567901234,0.1887905604719764
DANN-GRU,0.7901234567901234,0.1889763779527559
DANN-GRU,0.7901234567901234,0.1891625615763547
DANN-GRU,0.7901234567901234,0.1893491124260355
DANN-GRU,0.7901234567901234,0.1895360315893386
DANN-GRU,0.7901234567901234,0.1897233201581027
DANN-GRU,0.7901234567901234,0.1899109792284866
DANN-GRU,0.7860082304526749,0.1891089108910891
DANN-GRU,0.7860082304526749,0.1892963330029732
DANN-GRU,0.7860082304526749,0.1894841269841269
DANN-GRU,0.7860082304526749,0.1896722939424031
DANN-GRU,0.7860082304526749,0.1898608349900596
DANN-GRU,0.7860082304526749,0.1900497512437811
DANN-GRU,0.7818930041152263,0.1892430278884462
DANN-GRU,0.7818930041152263,0.1894317048853439
DANN-GRU,0.7818930041152263,0.1896207584830339
DANN-GRU,0.7777777777777778,0.1888111888111888
DANN-GRU,0.7777777777777778,0.189
DANN-GRU,0.7736625514403292,0.1881881881881882
DANN-GRU,0.7736625514403292,0.188376753507014
DANN-GRU,0.7736625514403292,0.1885656970912738
DANN-GRU,0.7736625514403292,0.1887550200803212
DANN-GRU,0.7695473251028807,0.1879396984924623
DANN-GRU,0.7695473251028807,0.1881287726358149
DANN-GRU,0.7695473251028807,0.188318227593152
DANN-GRU,0.7654320987654321,0.1875
DANN-GRU,0.7654320987654321,0.1876892028254288
DANN-GRU,0.7654320987654321,0.1878787878787878
DANN-GRU,0.7654320987654321,0.1880687563195146
DANN-GRU,0.7654320987654321,0.1882591093117409
DANN-GRU,0.7654320987654321,0.1884498480243161
DANN-GRU,0.7654320987654321,0.1886409736308316
DANN-GRU,0.7654320987654321,0.1888324873096446
DANN-GRU,0.7654320987654321,0.1890243902439024
DANN-GRU,0.7654320987654321,0.1892166836215666
DANN-GRU,0.7654320987654321,0.1894093686354379
DANN-GRU,0.7654320987654321,0.1896024464831804
DANN-GRU,0.7654320987654321,0.1897959183673469
DANN-GRU,0.7654320987654321,0.1899897854954034
DANN-GRU,0.7613168724279835,0.189161554192229
DANN-GRU,0.7613168724279835,0.1893551688843398
DANN-GRU,0.7613168724279835,0.1895491803278688
DANN-GRU,0.7613168724279835,0.1897435897435897
DANN-GRU,0.7613168724279835,0.1899383983572895
DANN-GRU,0.7613168724279835,0.1901336073997944
DANN-GRU,0.7613168724279835,0.1903292181069958
DANN-GRU,0.7613168724279835,0.1905252317198764
DANN-GRU,0.7613168724279835,0.190721649484536
DANN-GRU,0.7613168724279835,0.1909184726522187
DANN-GRU,0.7613168724279835,0.1911157024793388
DANN-GRU,0.7613168724279835,0.1913133402275077
DANN-GRU,0.7613168724279835,0.1915113871635611
DANN-GRU,0.757201646090535,0.1906735751295336
DANN-GRU,0.7530864197530864,0.1898340248962655
DANN-GRU,0.7530864197530864,0.190031152647975
DANN-GRU,0.7530864197530864,0.1902286902286902
DANN-GRU,0.7530864197530864,0.1904266389177939
DANN-GRU,0.7530864197530864,0.190625
DANN-GRU,0.7530864197530864,0.1908237747653806
DANN-GRU,0.7530864197530864,0.1910229645093945
DANN-GRU,0.7530864197530864,0.1912225705329153
DANN-GRU,0.7530864197530864,0.1914225941422594
DANN-GRU,0.7530864197530864,0.1916230366492146
DANN-GRU,0.7530864197530864,0.1918238993710692
DANN-GRU,0.7530864197530864,0.19202518363064
DANN-GRU,0.7489711934156379,0.1911764705882352
DANN-GRU,0.7489711934156379,0.1913774973711882
DANN-GRU,0.7448559670781894,0.1905263157894736
DANN-GRU,0.7448559670781894,0.19072708113804
DANN-GRU,0.7448559670781894,0.1909282700421941
DANN-GRU,0.7448559670781894,0.191129883843717
DANN-GRU,0.7448559670781894,0.1913319238900634
DANN-GRU,0.7448559670781894,0.1915343915343915
DANN-GRU,0.7448559670781894,0.1917372881355932
DANN-GRU,0.7407407407407407,0.1908801696712619
DANN-GRU,0.7407407407407407,0.1910828025477707
DANN-GRU,0.7407407407407407,0.1912858660998937
DANN-GRU,0.7407407407407407,0.1914893617021276
DANN-GRU,0.7366255144032922,0.1906283280085197
DANN-GRU,0.7366255144032922,0.1908315565031983
DANN-GRU,0.7366255144032922,0.1910352187833511
DANN-GRU,0.7366255144032922,0.1912393162393162
DANN-GRU,0.7366255144032922,0.1914438502673796
DANN-GRU,0.7366255144032922,0.1916488222698072
DANN-GRU,0.7366255144032922,0.1918542336548767
DANN-GRU,0.7325102880658436,0.1909871244635193
DANN-GRU,0.7325102880658436,0.1911922663802363
DANN-GRU,0.7325102880658436,0.1913978494623656
DANN-GRU,0.7325102880658436,0.1916038751345533
DANN-GRU,0.7325102880658436,0.1918103448275862
DANN-GRU,0.7283950617283951,0.1909385113268608
DANN-GRU,0.7283950617283951,0.1911447084233261
DANN-GRU,0.7283950617283951,0.1913513513513513
DANN-GRU,0.7283950617283951,0.1915584415584415
DANN-GRU,0.7283950617283951,0.1917659804983748
DANN-GRU,0.7283950617283951,0.1919739696312364
DANN-GRU,0.7283950617283951,0.1921824104234527
DANN-GRU,0.7283950617283951,0.1923913043478261
DANN-GRU,0.7283950617283951,0.1926006528835691
DANN-GRU,0.7283950617283951,0.1928104575163398
DANN-GRU,0.7283950617283951,0.193020719738277
DANN-GRU,0.7283950617283951,0.1932314410480349
DANN-GRU,0.7283950617283951,0.1934426229508196
DANN-GRU,0.7283950617283951,0.1936542669584245
DANN-GRU,0.7283950617283951,0.1938663745892661
DANN-GRU,0.7283950617283951,0.194078947368421
DANN-GRU,0.7283950617283951,0.1942919868276619
DANN-GRU,0.7283950617283951,0.1945054945054945
DANN-GRU,0.7283950617283951,0.1947194719471947
DANN-GRU,0.7283950617283951,0.1949339207048458
DANN-GRU,0.7242798353909465,0.1940463065049614
DANN-GRU,0.7242798353909465,0.1942604856512141
DANN-GRU,0.7242798353909465,0.1944751381215469
DANN-GRU,0.7242798353909465,0.1946902654867256
DANN-GRU,0.7242798353909465,0.1949058693244739
DANN-GRU,0.7242798353909465,0.1951219512195122
DANN-GRU,0.7242798353909465,0.195338512763596
DANN-GRU,0.7242798353909465,0.1955555555555555
DANN-GRU,0.7242798353909465,0.1957730812013348
DANN-GRU,0.7242798353909465,0.1959910913140311
DANN-GRU,0.7242798353909465,0.1962095875139353
DANN-GRU,0.7242798353909465,0.1964285714285714
DANN-GRU,0.7242798353909465,0.1966480446927374
DANN-GRU,0.720164609053498,0.1957494407158836
DANN-GRU,0.720164609053498,0.1959686450167973
DANN-GRU,0.720164609053498,0.1961883408071749
DANN-GRU,0.720164609053498,0.196408529741863
DANN-GRU,0.7160493827160493,0.195505617977528
DANN-GRU,0.7160493827160493,0.1957255343082114
DANN-GRU,0.7160493827160493,0.1959459459459459
DANN-GRU,0.7160493827160493,0.1961668545659526
DANN-GRU,0.7160493827160493,0.1963882618510158
DANN-GRU,0.7160493827160493,0.1966101694915254
DANN-GRU,0.7160493827160493,0.1968325791855203
DANN-GRU,0.7160493827160493,0.1970554926387316
DANN-GRU,0.7160493827160493,0.1972789115646258
DANN-GRU,0.7160493827160493,0.1975028376844494
DANN-GRU,0.7119341563786008,0.1965909090909091
DANN-GRU,0.7078189300411523,0.1956769055745165
DANN-GRU,0.7078189300411523,0.1958997722095672
DANN-GRU,0.7078189300411523,0.1961231470923603
DANN-GRU,0.7078189300411523,0.1963470319634703
DANN-GRU,0.7078189300411523,0.1965714285714285
DANN-GRU,0.7078189300411523,0.1967963386727688
DANN-GRU,0.7078189300411523,0.1970217640320733
DANN-GRU,0.7078189300411523,0.1972477064220183
DANN-GRU,0.7037037037037037,0.1963260619977037
DANN-GRU,0.7037037037037037,0.196551724137931
DANN-GRU,0.6995884773662552,0.1956271576524741
DANN-GRU,0.6995884773662552,0.195852534562212
DANN-GRU,0.6954732510288066,0.1949250288350634
DANN-GRU,0.6954732510288066,0.1951501154734411
DANN-GRU,0.6954732510288066,0.1953757225433526
DANN-GRU,0.6954732510288066,0.1956018518518518
DANN-GRU,0.6954732510288066,0.1958285052143684
DANN-GRU,0.6954732510288066,0.1960556844547563
DANN-GRU,0.691358024691358,0.1951219512195122
DANN-GRU,0.691358024691358,0.1953488372093023
DANN-GRU,0.691358024691358,0.1955762514551804
DANN-GRU,0.691358024691358,0.1958041958041958
DANN-GRU,0.691358024691358,0.1960326721120186
DANN-GRU,0.691358024691358,0.1962616822429906
DANN-GRU,0.691358024691358,0.1964912280701754
DANN-GRU,0.691358024691358,0.1967213114754098
DANN-GRU,0.691358024691358,0.1969519343493552
DANN-GRU,0.691358024691358,0.1971830985915492
DANN-GRU,0.691358024691358,0.1974148061104582
DANN-GRU,0.6872427983539094,0.1964705882352941
DANN-GRU,0.6872427983539094,0.1967020023557126
DANN-GRU,0.6872427983539094,0.1969339622641509
DANN-GRU,0.6872427983539094,0.1971664698937426
DANN-GRU,0.6872427983539094,0.1973995271867612
DANN-GRU,0.6872427983539094,0.1976331360946745
DANN-GRU,0.6872427983539094,0.197867298578199
DANN-GRU,0.6872427983539094,0.1981020166073547
DANN-GRU,0.6872427983539094,0.1983372921615201
DANN-GRU,0.6872427983539094,0.1985731272294887
DANN-GRU,0.6872427983539094,0.1988095238095238
DANN-GRU,0.6831275720164609,0.1978545887961859
DANN-GRU,0.6831275720164609,0.198090692124105
DANN-GRU,0.6831275720164609,0.1983273596176822
DANN-GRU,0.6831275720164609,0.1985645933014354
DANN-GRU,0.6831275720164609,0.1988023952095808
DANN-GRU,0.6831275720164609,0.1990407673860911
DANN-GRU,0.6831275720164609,0.1992797118847539
DANN-GRU,0.6831275720164609,0.1995192307692307
DANN-GRU,0.6831275720164609,0.1997593261131167
DANN-GRU,0.6831275720164609,0.2
DANN-GRU,0.6831275720164609,0.2002412545235223
DANN-GRU,0.6831275720164609,0.2004830917874396
DANN-GRU,0.6790123456790124,0.1995163240628778
DANN-GRU,0.6790123456790124,0.1997578692493946
DANN-GRU,0.6748971193415638,0.1987878787878788
DANN-GRU,0.6748971193415638,0.1990291262135922
DANN-GRU,0.6748971193415638,0.1992709599027946
DANN-GRU,0.6748971193415638,0.1995133819951338
DANN-GRU,0.6748971193415638,0.1997563946406821
DANN-GRU,0.6748971193415638,0.2
DANN-GRU,0.6748971193415638,0.2002442002442002
DANN-GRU,0.6748971193415638,0.2004889975550122
DANN-GRU,0.6707818930041153,0.1995104039167686
DANN-GRU,0.6707818930041153,0.1997549019607843
DANN-GRU,0.6707818930041153,0.2
DANN-GRU,0.6707818930041153,0.2002457002457002
DANN-GRU,0.6707818930041153,0.2004920049200492
DANN-GRU,0.6707818930041153,0.2007389162561576
DANN-GRU,0.6707818930041153,0.2009864364981504
DANN-GRU,0.6707818930041153,0.2012345679012345
DANN-GRU,0.6707818930041153,0.2014833127317676
DANN-GRU,0.6707818930041153,0.2017326732673267
DANN-GRU,0.6707818930041153,0.2019826517967781
DANN-GRU,0.6707818930041153,0.2022332506203474
DANN-GRU,0.6707818930041153,0.2024844720496894
DANN-GRU,0.6707818930041153,0.2027363184079602
DANN-GRU,0.6707818930041153,0.2029887920298879
DANN-GRU,0.6707818930041153,0.2032418952618453
DANN-GRU,0.6707818930041153,0.2034956304619226
DANN-GRU,0.6707818930041153,0.20375
DANN-GRU,0.6707818930041153,0.2040050062578222
DANN-GRU,0.6707818930041153,0.2042606516290726
DANN-GRU,0.6707818930041153,0.2045169385194479
DANN-GRU,0.6707818930041153,0.2047738693467336
DANN-GRU,0.6707818930041153,0.2050314465408805
DANN-GRU,0.6707818930041153,0.2052896725440806
DANN-GRU,0.6707818930041153,0.2055485498108449
DANN-GRU,0.6707818930041153,0.2058080808080808
DANN-GRU,0.6707818930041153,0.2060682680151706
DANN-GRU,0.6707818930041153,0.2063291139240506
DANN-GRU,0.6707818930041153,0.2065906210392902
DANN-GRU,0.6707818930041153,0.2068527918781726
DANN-GRU,0.6707818930041153,0.2071156289707751
DANN-GRU,0.6707818930041153,0.2073791348600508
DANN-GRU,0.6707818930041153,0.2076433121019108
DANN-GRU,0.6707818930041153,0.2079081632653061
DANN-GRU,0.6707818930041153,0.2081736909323116
DANN-GRU,0.6707818930041153,0.2084398976982097
DANN-GRU,0.6707818930041153,0.2087067861715749
DANN-GRU,0.6707818930041153,0.2089743589743589
DANN-GRU,0.6666666666666666,0.2079589216944801
DANN-GRU,0.6666666666666666,0.2082262210796915
DANN-GRU,0.6666666666666666,0.2084942084942085
DANN-GRU,0.6666666666666666,0.2087628865979381
DANN-GRU,0.6666666666666666,0.2090322580645161
DANN-GRU,0.6666666666666666,0.2093023255813953
DANN-GRU,0.6666666666666666,0.2095730918499353
DANN-GRU,0.6666666666666666,0.2098445595854922
DANN-GRU,0.6625514403292181,0.2088197146562905
DANN-GRU,0.6625514403292181,0.209090909090909
DANN-GRU,0.6625514403292181,0.2093628088426528
DANN-GRU,0.6625514403292181,0.2096354166666666
DANN-GRU,0.6625514403292181,0.2099087353324641
DANN-GRU,0.6625514403292181,0.2101827676240208
DANN-GRU,0.6625514403292181,0.2104575163398692
DANN-GRU,0.6625514403292181,0.2107329842931937
DANN-GRU,0.6584362139917695,0.2096985583224115
DANN-GRU,0.6584362139917695,0.2099737532808399
DANN-GRU,0.6584362139917695,0.2102496714848883
DANN-GRU,0.654320987654321,0.2092105263157894
DANN-GRU,0.6502057613168725,0.2081686429512516
DANN-GRU,0.6502057613168725,0.20844327176781
DANN-GRU,0.6502057613168725,0.2087186261558784
DANN-GRU,0.6502057613168725,0.2089947089947089
DANN-GRU,0.6502057613168725,0.2092715231788079
DANN-GRU,0.6460905349794238,0.2082228116710875
DANN-GRU,0.6419753086419753,0.2071713147410358
DANN-GRU,0.6419753086419753,0.2074468085106383
DANN-GRU,0.6419753086419753,0.2077230359520639
DANN-GRU,0.6419753086419753,0.208
DANN-GRU,0.6419753086419753,0.2082777036048064
DANN-GRU,0.6419753086419753,0.2085561497326203
DANN-GRU,0.6419753086419753,0.2088353413654618
DANN-GRU,0.6419753086419753,0.2091152815013404
DANN-GRU,0.6378600823045267,0.2080536912751678
DANN-GRU,0.6378600823045267,0.2083333333333333
DANN-GRU,0.6378600823045267,0.2086137281292059
DANN-GRU,0.6378600823045267,0.2088948787061994
DANN-GRU,0.6378600823045267,0.2091767881241565
DANN-GRU,0.6337448559670782,0.2081081081081081
DANN-GRU,0.6337448559670782,0.2083897158322057
DANN-GRU,0.6337448559670782,0.2086720867208672
DANN-GRU,0.6337448559670782,0.208955223880597
DANN-GRU,0.6337448559670782,0.2092391304347826
DANN-GRU,0.6337448559670782,0.2095238095238095
DANN-GRU,0.6337448559670782,0.2098092643051771
DANN-GRU,0.6337448559670782,0.2100954979536153
DANN-GRU,0.6337448559670782,0.2103825136612022
DANN-GRU,0.6337448559670782,0.2106703146374829
DANN-GRU,0.6337448559670782,0.210958904109589
DANN-GRU,0.6337448559670782,0.2112482853223594
DANN-GRU,0.6337448559670782,0.2115384615384615
DANN-GRU,0.6337448559670782,0.2118294360385144
DANN-GRU,0.6337448559670782,0.2121212121212121
DANN-GRU,0.6337448559670782,0.2124137931034482
DANN-GRU,0.6337448559670782,0.212707182320442
DANN-GRU,0.6337448559670782,0.2130013831258644
DANN-GRU,0.6337448559670782,0.2132963988919667
DANN-GRU,0.6337448559670782,0.2135922330097087
DANN-GRU,0.6337448559670782,0.2138888888888888
DANN-GRU,0.6337448559670782,0.2141863699582754
DANN-GRU,0.6337448559670782,0.2144846796657381
DANN-GRU,0.6337448559670782,0.2147838214783821
DANN-GRU,0.6337448559670782,0.2150837988826815
DANN-GRU,0.6337448559670782,0.2153846153846154
DANN-GRU,0.6296296296296297,0.2142857142857142
DANN-GRU,0.6255144032921811,0.2131837307152875
DANN-GRU,0.6255144032921811,0.2134831460674157
DANN-GRU,0.6255144032921811,0.2137834036568213
DANN-GRU,0.6255144032921811,0.2140845070422535
DANN-GRU,0.6255144032921811,0.2143864598025388
DANN-GRU,0.6255144032921811,0.2146892655367231
DANN-GRU,0.6255144032921811,0.214992927864215
DANN-GRU,0.6213991769547325,0.2138810198300283
DANN-GRU,0.6213991769547325,0.2141843971631205
DANN-GRU,0.6213991769547325,0.2144886363636363
DANN-GRU,0.6213991769547325,0.2147937411095306
DANN-GRU,0.6213991769547325,0.2150997150997151
DANN-GRU,0.6213991769547325,0.2154065620542082
DANN-GRU,0.6213991769547325,0.2157142857142857
DANN-GRU,0.6172839506172839,0.2145922746781116
DANN-GRU,0.6172839506172839,0.2148997134670487
DANN-GRU,0.6131687242798354,0.2137733142037302
DANN-GRU,0.6131687242798354,0.2140804597701149
DANN-GRU,0.6131687242798354,0.2143884892086331
DANN-GRU,0.6131687242798354,0.2146974063400576
DANN-GRU,0.6131687242798354,0.215007215007215
DANN-GRU,0.6131687242798354,0.2153179190751445
DANN-GRU,0.6131687242798354,0.215629522431259
DANN-GRU,0.6131687242798354,0.2159420289855072
DANN-GRU,0.6131687242798354,0.216255442670537
DANN-GRU,0.6131687242798354,0.2165697674418604
DANN-GRU,0.6131687242798354,0.2168850072780203
DANN-GRU,0.6131687242798354,0.217201166180758
DANN-GRU,0.6131687242798354,0.2175182481751824
DANN-GRU,0.6131687242798354,0.2178362573099415
DANN-GRU,0.6090534979423868,0.2166910688140556
DANN-GRU,0.6090534979423868,0.2170087976539589
DANN-GRU,0.6090534979423868,0.2173274596182085
DANN-GRU,0.6090534979423868,0.2176470588235294
DANN-GRU,0.6090534979423868,0.2179675994108983
DANN-GRU,0.6049382716049383,0.2168141592920354
DANN-GRU,0.6049382716049383,0.2171344165435746
DANN-GRU,0.6008230452674898,0.2159763313609467
DANN-GRU,0.6008230452674898,0.2162962962962963
DANN-GRU,0.6008230452674898,0.2166172106824926
DANN-GRU,0.6008230452674898,0.2169390787518573
DANN-GRU,0.6008230452674898,0.2172619047619047
DANN-GRU,0.6008230452674898,0.217585692995529
DANN-GRU,0.6008230452674898,0.217910447761194
DANN-GRU,0.6008230452674898,0.218236173393124
DANN-GRU,0.6008230452674898,0.218562874251497
DANN-GRU,0.6008230452674898,0.2188905547226386
DANN-GRU,0.6008230452674898,0.2192192192192192
DANN-GRU,0.6008230452674898,0.2195488721804511
DANN-GRU,0.6008230452674898,0.2198795180722891
DANN-GRU,0.5967078189300411,0.2187028657616893
DANN-GRU,0.5967078189300411,0.2190332326283988
DANN-GRU,0.5967078189300411,0.2193645990922844
DANN-GRU,0.5967078189300411,0.2196969696969697
DANN-GRU,0.5967078189300411,0.220030349013657
DANN-GRU,0.5925925925925926,0.2188449848024316
DANN-GRU,0.5925925925925926,0.2191780821917808
DANN-GRU,0.5925925925925926,0.2195121951219512
DANN-GRU,0.5925925925925926,0.2198473282442748
DANN-GRU,0.5925925925925926,0.2201834862385321
DANN-GRU,0.5925925925925926,0.2205206738131699
DANN-GRU,0.5925925925925926,0.2208588957055214
DANN-GRU,0.588477366255144,0.2196620583717358
DANN-GRU,0.588477366255144,0.22
DANN-GRU,0.588477366255144,0.2203389830508474
DANN-GRU,0.5843621399176955,0.2191358024691358
DANN-GRU,0.5802469135802469,0.2179289026275115
DANN-GRU,0.5802469135802469,0.218266253869969
DANN-GRU,0.5802469135802469,0.2186046511627907
DANN-GRU,0.5802469135802469,0.2189440993788819
DANN-GRU,0.5802469135802469,0.2192846034214619
DANN-GRU,0.5761316872427984,0.2180685358255451
DANN-GRU,0.5761316872427984,0.2184087363494539
DANN-GRU,0.5761316872427984,0.21875
DANN-GRU,0.5720164609053497,0.217527386541471
DANN-GRU,0.5720164609053497,0.2178683385579937
DANN-GRU,0.5720164609053497,0.2182103610675039
DANN-GRU,0.5720164609053497,0.2185534591194968
DANN-GRU,0.5720164609053497,0.2188976377952756
DANN-GRU,0.5679012345679012,0.2176656151419558
DANN-GRU,0.5679012345679012,0.2180094786729857
DANN-GRU,0.5679012345679012,0.2183544303797468
DANN-GRU,0.5637860082304527,0.2171156893819334
DANN-GRU,0.5637860082304527,0.2174603174603174
DANN-GRU,0.5637860082304527,0.2178060413354531
DANN-GRU,0.5637860082304527,0.2181528662420382
DANN-GRU,0.5596707818930041,0.2169059011164274
DANN-GRU,0.5596707818930041,0.2172523961661341
DANN-GRU,0.5596707818930041,0.2176
DANN-GRU,0.5555555555555556,0.2163461538461538
DANN-GRU,0.551440329218107,0.2150882825040128
DANN-GRU,0.551440329218107,0.2154340836012861
DANN-GRU,0.551440329218107,0.215780998389694
DANN-GRU,0.551440329218107,0.2161290322580645
DANN-GRU,0.551440329218107,0.2164781906300484
DANN-GRU,0.5473251028806584,0.215210355987055
DANN-GRU,0.5473251028806584,0.2155591572123176
DANN-GRU,0.5432098765432098,0.2142857142857142
DANN-GRU,0.5390946502057613,0.2130081300813008
DANN-GRU,0.5390946502057613,0.2133550488599348
DANN-GRU,0.5349794238683128,0.2120717781402936
DANN-GRU,0.5308641975308642,0.2107843137254902
DANN-GRU,0.5267489711934157,0.2098360655737705
DANN-GRU,0.5267489711934157,0.2101806239737274
DANN-GRU,0.5267489711934157,0.2105263157894736
DANN-GRU,0.5267489711934157,0.2108731466227347
DANN-GRU,0.5267489711934157,0.2112211221122112
DANN-GRU,0.5267489711934157,0.2115702479338843
DANN-GRU,0.5267489711934157,0.2119205298013245
DANN-GRU,0.522633744855967,0.2106135986733001
DANN-GRU,0.522633744855967,0.2109634551495016
DANN-GRU,0.522633744855967,0.2113144758735441
DANN-GRU,0.522633744855967,0.2116666666666666
DANN-GRU,0.522633744855967,0.2120200333889816
DANN-GRU,0.5185185185185185,0.2107023411371237
DANN-GRU,0.51440329218107,0.2093802345058626
DANN-GRU,0.51440329218107,0.209731543624161
DANN-GRU,0.51440329218107,0.2100840336134453
DANN-GRU,0.51440329218107,0.2104377104377104
DANN-GRU,0.5102880658436214,0.209106239460371
DANN-GRU,0.5061728395061729,0.2077702702702702
DANN-GRU,0.5061728395061729,0.2081218274111675
DANN-GRU,0.5061728395061729,0.2084745762711864
DANN-GRU,0.5061728395061729,0.2088285229202037
DANN-GRU,0.5061728395061729,0.2091836734693877
DANN-GRU,0.5020576131687243,0.2078364565587734
DANN-GRU,0.5020576131687243,0.2081911262798634
DANN-GRU,0.5020576131687243,0.2085470085470085
DANN-GRU,0.5020576131687243,0.2089041095890411
DANN-GRU,0.5020576131687243,0.20926243567753
DANN-GRU,0.5020576131687243,0.2096219931271477
DANN-GRU,0.5020576131687243,0.2099827882960413
DANN-GRU,0.5020576131687243,0.2103448275862069
DANN-GRU,0.4979423868312757,0.2089810017271157
DANN-GRU,0.4979423868312757,0.2093425605536332
DANN-GRU,0.4979423868312757,0.2097053726169844
DANN-GRU,0.4979423868312757,0.2100694444444444
DANN-GRU,0.4979423868312757,0.2104347826086956
DANN-GRU,0.4979423868312757,0.2108013937282229
DANN-GRU,0.4979423868312757,0.2111692844677138
DANN-GRU,0.4979423868312757,0.2115384615384615
DANN-GRU,0.4979423868312757,0.2119089316987741
DANN-GRU,0.4979423868312757,0.2122807017543859
DANN-GRU,0.4979423868312757,0.2126537785588752
DANN-GRU,0.4979423868312757,0.2130281690140845
DANN-GRU,0.4979423868312757,0.2134038800705467
DANN-GRU,0.4979423868312757,0.2137809187279152
DANN-GRU,0.4979423868312757,0.2141592920353982
DANN-GRU,0.4979423868312757,0.2145390070921985
DANN-GRU,0.4979423868312757,0.2149200710479573
DANN-GRU,0.4979423868312757,0.2153024911032028
DANN-GRU,0.4979423868312757,0.2156862745098039
DANN-GRU,0.4979423868312757,0.2160714285714285
DANN-GRU,0.4979423868312757,0.2164579606440071
DANN-GRU,0.4979423868312757,0.2168458781362007
DANN-GRU,0.4979423868312757,0.2172351885098743
DANN-GRU,0.4979423868312757,0.2176258992805755
DANN-GRU,0.4979423868312757,0.218018018018018
DANN-GRU,0.4979423868312757,0.2184115523465704
DANN-GRU,0.4979423868312757,0.2188065099457504
DANN-GRU,0.4979423868312757,0.2192028985507246
DANN-GRU,0.4938271604938271,0.2177858439201452
DANN-GRU,0.4897119341563786,0.2163636363636363
DANN-GRU,0.4897119341563786,0.2167577413479053
DANN-GRU,0.4897119341563786,0.2171532846715328
DANN-GRU,0.4897119341563786,0.2175502742230347
DANN-GRU,0.4897119341563786,0.2179487179487179
DANN-GRU,0.4897119341563786,0.218348623853211
DANN-GRU,0.4897119341563786,0.21875
DANN-GRU,0.4897119341563786,0.2191528545119705
DANN-GRU,0.48559670781893,0.2177121771217712
DANN-GRU,0.48559670781893,0.2181146025878003
DANN-GRU,0.48559670781893,0.2185185185185185
DANN-GRU,0.4814814814814814,0.2170686456400742
DANN-GRU,0.4814814814814814,0.2174721189591078
DANN-GRU,0.4773662551440329,0.2160148975791433
DANN-GRU,0.4773662551440329,0.2164179104477611
DANN-GRU,0.4773662551440329,0.216822429906542
DANN-GRU,0.4732510288065844,0.2153558052434457
DANN-GRU,0.4732510288065844,0.2157598499061913
DANN-GRU,0.4691358024691358,0.2142857142857142
DANN-GRU,0.4691358024691358,0.2146892655367231
DANN-GRU,0.4691358024691358,0.2150943396226415
DANN-GRU,0.4691358024691358,0.2155009451795841
DANN-GRU,0.4691358024691358,0.2159090909090909
DANN-GRU,0.4691358024691358,0.2163187855787476
DANN-GRU,0.4650205761316872,0.214828897338403
DANN-GRU,0.4650205761316872,0.2152380952380952
DANN-GRU,0.4609053497942387,0.2137404580152671
DANN-GRU,0.4609053497942387,0.2141491395793499
DANN-GRU,0.4609053497942387,0.21455938697318
DANN-GRU,0.4567901234567901,0.2130518234165067
DANN-GRU,0.4567901234567901,0.2134615384615384
DANN-GRU,0.4567901234567901,0.2138728323699422
DANN-GRU,0.4567901234567901,0.2142857142857142
DANN-GRU,0.4567901234567901,0.2147001934235976
DANN-GRU,0.4567901234567901,0.2151162790697674
DANN-GRU,0.4567901234567901,0.2155339805825242
DANN-GRU,0.4567901234567901,0.2159533073929961
DANN-GRU,0.4567901234567901,0.2163742690058479
DANN-GRU,0.4567901234567901,0.216796875
DANN-GRU,0.4567901234567901,0.2172211350293542
DANN-GRU,0.4567901234567901,0.2176470588235294
DANN-GRU,0.4567901234567901,0.2180746561886051
DANN-GRU,0.4567901234567901,0.218503937007874
DANN-GRU,0.4567901234567901,0.2189349112426035
DANN-GRU,0.4567901234567901,0.2193675889328063
DANN-GRU,0.4526748971193415,0.2178217821782178
DANN-GRU,0.4526748971193415,0.2182539682539682
DANN-GRU,0.4526748971193415,0.2186878727634194
DANN-GRU,0.4526748971193415,0.2191235059760956
DANN-GRU,0.4526748971193415,0.2195608782435129
DANN-GRU,0.4526748971193415,0.22
DANN-GRU,0.4526748971193415,0.220440881763527
DANN-GRU,0.4526748971193415,0.2208835341365461
DANN-GRU,0.4526748971193415,0.221327967806841
DANN-GRU,0.4526748971193415,0.2217741935483871
DANN-GRU,0.4526748971193415,0.2222222222222222
DANN-GRU,0.448559670781893,0.2206477732793522
DANN-GRU,0.4444444444444444,0.2190669371196754
DANN-GRU,0.4444444444444444,0.2195121951219512
DANN-GRU,0.4444444444444444,0.219959266802444
DANN-GRU,0.4444444444444444,0.2204081632653061
DANN-GRU,0.4444444444444444,0.2208588957055214
DANN-GRU,0.4444444444444444,0.221311475409836
DANN-GRU,0.4444444444444444,0.2217659137577002
DANN-GRU,0.4444444444444444,0.2222222222222222
DANN-GRU,0.4444444444444444,0.222680412371134
DANN-GRU,0.4444444444444444,0.2231404958677686
DANN-GRU,0.4444444444444444,0.2236024844720497
DANN-GRU,0.4444444444444444,0.2240663900414937
DANN-GRU,0.4444444444444444,0.2245322245322245
DANN-GRU,0.4444444444444444,0.225
DANN-GRU,0.4444444444444444,0.2254697286012526
DANN-GRU,0.4444444444444444,0.2259414225941422
DANN-GRU,0.4444444444444444,0.2264150943396226
DANN-GRU,0.4444444444444444,0.226890756302521
DANN-GRU,0.4444444444444444,0.2273684210526315
DANN-GRU,0.4444444444444444,0.2278481012658227
DANN-GRU,0.4444444444444444,0.2283298097251585
DANN-GRU,0.4444444444444444,0.2288135593220339
DANN-GRU,0.4444444444444444,0.2292993630573248
DANN-GRU,0.4403292181069959,0.2276595744680851
DANN-GRU,0.4403292181069959,0.2281449893390192
DANN-GRU,0.4403292181069959,0.2286324786324786
DANN-GRU,0.4403292181069959,0.2291220556745182
DANN-GRU,0.4403292181069959,0.2296137339055794
DANN-GRU,0.4403292181069959,0.2301075268817204
DANN-GRU,0.4403292181069959,0.230603448275862
DANN-GRU,0.4403292181069959,0.2311015118790496
DANN-GRU,0.4403292181069959,0.2316017316017316
DANN-GRU,0.4403292181069959,0.2321041214750542
DANN-GRU,0.4403292181069959,0.2326086956521739
DANN-GRU,0.4403292181069959,0.233115468409586
DANN-GRU,0.4403292181069959,0.2336244541484716
DANN-GRU,0.4403292181069959,0.2341356673960612
DANN-GRU,0.4403292181069959,0.2346491228070175
DANN-GRU,0.4403292181069959,0.2351648351648351
DANN-GRU,0.4403292181069959,0.2356828193832599
DANN-GRU,0.4403292181069959,0.2362030905077262
DANN-GRU,0.4403292181069959,0.2367256637168141
DANN-GRU,0.4403292181069959,0.237250554323725
DANN-GRU,0.4403292181069959,0.2377777777777777
DANN-GRU,0.4403292181069959,0.2383073496659243
DANN-GRU,0.4403292181069959,0.2388392857142857
DANN-GRU,0.4403292181069959,0.2393736017897091
DANN-GRU,0.4403292181069959,0.2399103139013453
DANN-GRU,0.4403292181069959,0.2404494382022471
DANN-GRU,0.4403292181069959,0.240990990990991
DANN-GRU,0.4362139917695473,0.2392776523702031
DANN-GRU,0.4362139917695473,0.2398190045248869
DANN-GRU,0.4362139917695473,0.2403628117913832
DANN-GRU,0.4362139917695473,0.2409090909090909
DANN-GRU,0.4362139917695473,0.2414578587699316
DANN-GRU,0.4320987654320987,0.2397260273972602
DANN-GRU,0.4320987654320987,0.2402745995423341
DANN-GRU,0.4320987654320987,0.2408256880733945
DANN-GRU,0.4320987654320987,0.2413793103448276
DANN-GRU,0.4279835390946502,0.2396313364055299
DANN-GRU,0.4279835390946502,0.2401847575057736
DANN-GRU,0.4279835390946502,0.2407407407407407
DANN-GRU,0.4279835390946502,0.2412993039443155
DANN-GRU,0.4279835390946502,0.241860465116279
DANN-GRU,0.4279835390946502,0.2424242424242424
DANN-GRU,0.4279835390946502,0.2429906542056074
DANN-GRU,0.4279835390946502,0.243559718969555
DANN-GRU,0.4279835390946502,0.244131455399061
DANN-GRU,0.4238683127572016,0.2423529411764705
DANN-GRU,0.4238683127572016,0.2429245283018868
DANN-GRU,0.4238683127572016,0.243498817966903
DANN-GRU,0.4238683127572016,0.2440758293838862
DANN-GRU,0.4238683127572016,0.2446555819477434
DANN-GRU,0.4238683127572016,0.2452380952380952
DANN-GRU,0.4238683127572016,0.2458233890214797
DANN-GRU,0.4238683127572016,0.2464114832535885
DANN-GRU,0.4238683127572016,0.2470023980815347
DANN-GRU,0.4238683127572016,0.2475961538461538
DANN-GRU,0.4238683127572016,0.2481927710843373
DANN-GRU,0.419753086419753,0.2463768115942029
DANN-GRU,0.419753086419753,0.2469733656174334
DANN-GRU,0.419753086419753,0.2475728155339805
DANN-GRU,0.419753086419753,0.2481751824817518
DANN-GRU,0.419753086419753,0.248780487804878
DANN-GRU,0.419753086419753,0.2493887530562347
DANN-GRU,0.419753086419753,0.25
DANN-GRU,0.419753086419753,0.2506142506142506
DANN-GRU,0.4156378600823045,0.2487684729064039
DANN-GRU,0.411522633744856,0.2469135802469135
DANN-GRU,0.411522633744856,0.2475247524752475
DANN-GRU,0.411522633744856,0.2481389578163771
DANN-GRU,0.411522633744856,0.2487562189054726
DANN-GRU,0.411522633744856,0.2493765586034912
DANN-GRU,0.411522633744856,0.25
DANN-GRU,0.411522633744856,0.2506265664160401
DANN-GRU,0.411522633744856,0.2512562814070351
DANN-GRU,0.411522633744856,0.2518891687657431
DANN-GRU,0.411522633744856,0.2525252525252525
DANN-GRU,0.411522633744856,0.2531645569620253
DANN-GRU,0.411522633744856,0.2538071065989847
DANN-GRU,0.411522633744856,0.2544529262086514
DANN-GRU,0.411522633744856,0.2551020408163265
DANN-GRU,0.411522633744856,0.2557544757033248
DANN-GRU,0.411522633744856,0.2564102564102564
DANN-GRU,0.411522633744856,0.2570694087403599
DANN-GRU,0.411522633744856,0.2577319587628865
DANN-GRU,0.4074074074074074,0.2558139534883721
DANN-GRU,0.4074074074074074,0.2564766839378238
DANN-GRU,0.4074074074074074,0.2571428571428571
DANN-GRU,0.4074074074074074,0.2578125
DANN-GRU,0.4074074074074074,0.2584856396866841
DANN-GRU,0.4074074074074074,0.2591623036649215
DANN-GRU,0.4074074074074074,0.2598425196850393
DANN-GRU,0.4074074074074074,0.2605263157894736
DANN-GRU,0.4074074074074074,0.2612137203166227
DANN-GRU,0.4074074074074074,0.2619047619047619
DANN-GRU,0.4032921810699588,0.259946949602122
DANN-GRU,0.3991769547325103,0.2579787234042553
DANN-GRU,0.3991769547325103,0.2586666666666666
DANN-GRU,0.3991769547325103,0.2593582887700534
DANN-GRU,0.3991769547325103,0.260053619302949
DANN-GRU,0.3991769547325103,0.260752688172043
DANN-GRU,0.3991769547325103,0.261455525606469
DANN-GRU,0.3991769547325103,0.2621621621621621
DANN-GRU,0.3991769547325103,0.2628726287262872
DANN-GRU,0.3991769547325103,0.2635869565217391
DANN-GRU,0.3991769547325103,0.2643051771117166
DANN-GRU,0.3991769547325103,0.2650273224043716
DANN-GRU,0.3991769547325103,0.2657534246575342
DANN-GRU,0.3991769547325103,0.2664835164835165
DANN-GRU,0.3991769547325103,0.2672176308539944
DANN-GRU,0.3950617283950617,0.2651933701657458
DANN-GRU,0.3950617283950617,0.2659279778393352
DANN-GRU,0.3909465020576131,0.2638888888888889
DANN-GRU,0.3909465020576131,0.2646239554317549
DANN-GRU,0.3909465020576131,0.2653631284916201
DANN-GRU,0.3909465020576131,0.2661064425770308
DANN-GRU,0.3909465020576131,0.2668539325842696
DANN-GRU,0.3909465020576131,0.2676056338028169
DANN-GRU,0.3909465020576131,0.268361581920904
DANN-GRU,0.3909465020576131,0.2691218130311614
DANN-GRU,0.3868312757201646,0.2670454545454545
DANN-GRU,0.3868312757201646,0.2678062678062678
DANN-GRU,0.3868312757201646,0.2685714285714285
DANN-GRU,0.3868312757201646,0.2693409742120344
DANN-GRU,0.3868312757201646,0.2701149425287356
DANN-GRU,0.382716049382716,0.2680115273775216
DANN-GRU,0.382716049382716,0.26878612716763
DANN-GRU,0.382716049382716,0.2695652173913043
DANN-GRU,0.3786008230452675,0.2674418604651162
DANN-GRU,0.3744855967078189,0.2653061224489796
DANN-GRU,0.3744855967078189,0.2660818713450292
DANN-GRU,0.3744855967078189,0.2668621700879765
DANN-GRU,0.3703703703703703,0.2647058823529412
DANN-GRU,0.3662551440329218,0.2625368731563421
DANN-GRU,0.3662551440329218,0.2633136094674556
DANN-GRU,0.3662551440329218,0.2640949554896142
DANN-GRU,0.3662551440329218,0.2648809523809524
DANN-GRU,0.3662551440329218,0.2656716417910448
DANN-GRU,0.3662551440329218,0.2664670658682634
DANN-GRU,0.3621399176954732,0.2642642642642642
DANN-GRU,0.3580246913580246,0.2620481927710843
DANN-GRU,0.3580246913580246,0.2628398791540785
DANN-GRU,0.3580246913580246,0.2636363636363636
DANN-GRU,0.3580246913580246,0.2644376899696048
DANN-GRU,0.3580246913580246,0.2652439024390244
DANN-GRU,0.3580246913580246,0.2660550458715596
DANN-GRU,0.3580246913580246,0.2668711656441718
DANN-GRU,0.3580246913580246,0.2676923076923077
DANN-GRU,0.3580246913580246,0.2685185185185185
DANN-GRU,0.3580246913580246,0.2693498452012384
DANN-GRU,0.3580246913580246,0.2701863354037267
DANN-GRU,0.3580246913580246,0.2710280373831775
DANN-GRU,0.3580246913580246,0.271875
DANN-GRU,0.3580246913580246,0.2727272727272727
DANN-GRU,0.3580246913580246,0.2735849056603773
DANN-GRU,0.3580246913580246,0.2744479495268139
DANN-GRU,0.3580246913580246,0.2753164556962025
DANN-GRU,0.3580246913580246,0.2761904761904762
DANN-GRU,0.3580246913580246,0.2770700636942675
DANN-GRU,0.3580246913580246,0.2779552715654952
DANN-GRU,0.3539094650205761,0.2756410256410256
DANN-GRU,0.3539094650205761,0.2765273311897106
DANN-GRU,0.3539094650205761,0.2774193548387096
DANN-GRU,0.3539094650205761,0.2783171521035599
DANN-GRU,0.3497942386831276,0.275974025974026
DANN-GRU,0.3497942386831276,0.2768729641693811
DANN-GRU,0.345679012345679,0.2745098039215686
DANN-GRU,0.345679012345679,0.2754098360655738
DANN-GRU,0.345679012345679,0.2763157894736842
DANN-GRU,0.345679012345679,0.2772277227722772
DANN-GRU,0.345679012345679,0.2781456953642384
DANN-GRU,0.345679012345679,0.2790697674418604
DANN-GRU,0.345679012345679,0.28
DANN-GRU,0.345679012345679,0.2809364548494983
DANN-GRU,0.345679012345679,0.2818791946308724
DANN-GRU,0.345679012345679,0.2828282828282828
DANN-GRU,0.345679012345679,0.2837837837837837
DANN-GRU,0.345679012345679,0.2847457627118644
DANN-GRU,0.345679012345679,0.2857142857142857
DANN-GRU,0.345679012345679,0.2866894197952218
DANN-GRU,0.345679012345679,0.2876712328767123
DANN-GRU,0.345679012345679,0.2886597938144329
DANN-GRU,0.3415637860082304,0.2862068965517241
DANN-GRU,0.3415637860082304,0.28719723183391
DANN-GRU,0.3415637860082304,0.2881944444444444
DANN-GRU,0.3415637860082304,0.289198606271777
DANN-GRU,0.3415637860082304,0.2902097902097902
DANN-GRU,0.3415637860082304,0.2912280701754386
DANN-GRU,0.3415637860082304,0.2922535211267605
DANN-GRU,0.3415637860082304,0.293286219081272
DANN-GRU,0.3415637860082304,0.2943262411347517
DANN-GRU,0.3415637860082304,0.295373665480427
DANN-GRU,0.3415637860082304,0.2964285714285714
DANN-GRU,0.3415637860082304,0.2974910394265233
DANN-GRU,0.3415637860082304,0.2985611510791366
DANN-GRU,0.3415637860082304,0.2996389891696751
DANN-GRU,0.3374485596707819,0.2971014492753623
DANN-GRU,0.3374485596707819,0.2981818181818181
DANN-GRU,0.3374485596707819,0.2992700729927007
DANN-GRU,0.3333333333333333,0.2967032967032967
DANN-GRU,0.3333333333333333,0.2977941176470588
DANN-GRU,0.3333333333333333,0.2988929889298893
DANN-GRU,0.3333333333333333,0.3
DANN-GRU,0.3333333333333333,0.3011152416356877
DANN-GRU,0.3333333333333333,0.3022388059701492
DANN-GRU,0.3333333333333333,0.3033707865168539
DANN-GRU,0.3333333333333333,0.3045112781954887
DANN-GRU,0.3333333333333333,0.3056603773584905
DANN-GRU,0.3333333333333333,0.3068181818181818
DANN-GRU,0.3333333333333333,0.3079847908745247
DANN-GRU,0.3292181069958848,0.3053435114503817
DANN-GRU,0.3292181069958848,0.3065134099616858
DANN-GRU,0.3292181069958848,0.3076923076923077
DANN-GRU,0.3251028806584362,0.305019305019305
DANN-GRU,0.3251028806584362,0.3062015503875969
DANN-GRU,0.3251028806584362,0.3073929961089494
DANN-GRU,0.3251028806584362,0.30859375
DANN-GRU,0.3251028806584362,0.3098039215686274
DANN-GRU,0.3251028806584362,0.3110236220472441
DANN-GRU,0.3209876543209876,0.308300395256917
DANN-GRU,0.3168724279835391,0.3055555555555556
DANN-GRU,0.3168724279835391,0.3067729083665338
DANN-GRU,0.3127572016460905,0.304
DANN-GRU,0.3086419753086419,0.3012048192771084
DANN-GRU,0.3086419753086419,0.3024193548387097
DANN-GRU,0.3086419753086419,0.3036437246963562
DANN-GRU,0.3086419753086419,0.3048780487804878
DANN-GRU,0.3086419753086419,0.3061224489795918
DANN-GRU,0.3086419753086419,0.3073770491803279
DANN-GRU,0.3086419753086419,0.3086419753086419
DANN-GRU,0.3045267489711934,0.3057851239669421
DANN-GRU,0.3045267489711934,0.3070539419087137
DANN-GRU,0.3045267489711934,0.3083333333333333
DANN-GRU,0.3045267489711934,0.309623430962343
DANN-GRU,0.3004115226337449,0.3067226890756303
DANN-GRU,0.2962962962962963,0.3037974683544304
DANN-GRU,0.2921810699588477,0.3008474576271186
DANN-GRU,0.2921810699588477,0.3021276595744681
DANN-GRU,0.2921810699588477,0.3034188034188034
DANN-GRU,0.2921810699588477,0.3047210300429184
DANN-GRU,0.2880658436213992,0.3017241379310345
DANN-GRU,0.2880658436213992,0.303030303030303
DANN-GRU,0.2880658436213992,0.3043478260869565
DANN-GRU,0.2880658436213992,0.3056768558951965
DANN-GRU,0.2880658436213992,0.3070175438596491
DANN-GRU,0.2839506172839506,0.3039647577092511
DANN-GRU,0.2839506172839506,0.3053097345132743
DANN-GRU,0.2839506172839506,0.3066666666666666
DANN-GRU,0.2839506172839506,0.3080357142857143
DANN-GRU,0.2839506172839506,0.3094170403587444
DANN-GRU,0.279835390946502,0.3063063063063063
DANN-GRU,0.279835390946502,0.3076923076923077
DANN-GRU,0.279835390946502,0.3090909090909091
DANN-GRU,0.2757201646090535,0.3059360730593607
DANN-GRU,0.2757201646090535,0.3073394495412844
DANN-GRU,0.2716049382716049,0.304147465437788
DANN-GRU,0.2674897119341564,0.3009259259259259
DANN-GRU,0.2674897119341564,0.3023255813953488
DANN-GRU,0.2674897119341564,0.3037383177570093
DANN-GRU,0.2674897119341564,0.3051643192488263
DANN-GRU,0.2674897119341564,0.3066037735849056
DANN-GRU,0.2674897119341564,0.3080568720379147
DANN-GRU,0.2633744855967078,0.3047619047619048
DANN-GRU,0.2633744855967078,0.3062200956937799
DANN-GRU,0.2633744855967078,0.3076923076923077
DANN-GRU,0.2592592592592592,0.3043478260869565
DANN-GRU,0.2551440329218107,0.3009708737864077
DANN-GRU,0.2510288065843621,0.2975609756097561
DANN-GRU,0.2510288065843621,0.2990196078431372
DANN-GRU,0.2469135802469135,0.2955665024630542
DANN-GRU,0.2469135802469135,0.297029702970297
DANN-GRU,0.2469135802469135,0.2985074626865671
DANN-GRU,0.242798353909465,0.295
DANN-GRU,0.242798353909465,0.2964824120603015
DANN-GRU,0.242798353909465,0.2979797979797979
DANN-GRU,0.242798353909465,0.299492385786802
DANN-GRU,0.2386831275720164,0.2959183673469387
DANN-GRU,0.2345679012345679,0.2923076923076923
DANN-GRU,0.2304526748971193,0.2886597938144329
DANN-GRU,0.2263374485596707,0.2849740932642487
DANN-GRU,0.2263374485596707,0.2864583333333333
DANN-GRU,0.2263374485596707,0.2879581151832461
DANN-GRU,0.2222222222222222,0.2842105263157894
DANN-GRU,0.2222222222222222,0.2857142857142857
DANN-GRU,0.2222222222222222,0.2872340425531915
DANN-GRU,0.2181069958847736,0.2834224598930481
DANN-GRU,0.2139917695473251,0.2795698924731182
DANN-GRU,0.2139917695473251,0.2810810810810811
DANN-GRU,0.2139917695473251,0.2826086956521739
DANN-GRU,0.2139917695473251,0.2841530054644808
DANN-GRU,0.2139917695473251,0.2857142857142857
DANN-GRU,0.2139917695473251,0.287292817679558
DANN-GRU,0.2139917695473251,0.2888888888888888
DANN-GRU,0.2139917695473251,0.2905027932960894
DANN-GRU,0.2139917695473251,0.2921348314606741
DANN-GRU,0.2139917695473251,0.2937853107344633
DANN-GRU,0.2139917695473251,0.2954545454545454
DANN-GRU,0.2139917695473251,0.2971428571428571
DANN-GRU,0.2139917695473251,0.2988505747126437
DANN-GRU,0.2139917695473251,0.3005780346820809
DANN-GRU,0.2098765432098765,0.2965116279069767
DANN-GRU,0.2098765432098765,0.2982456140350877
DANN-GRU,0.2098765432098765,0.3
DANN-GRU,0.2098765432098765,0.301775147928994
DANN-GRU,0.2098765432098765,0.3035714285714285
DANN-GRU,0.205761316872428,0.2994011976047904
DANN-GRU,0.205761316872428,0.3012048192771084
DANN-GRU,0.205761316872428,0.303030303030303
DANN-GRU,0.2016460905349794,0.298780487804878
DANN-GRU,0.1975308641975308,0.294478527607362
DANN-GRU,0.1975308641975308,0.2962962962962963
DANN-GRU,0.1975308641975308,0.2981366459627329
DANN-GRU,0.1975308641975308,0.3
DANN-GRU,0.1934156378600823,0.2955974842767295
DANN-GRU,0.1934156378600823,0.2974683544303797
DANN-GRU,0.1893004115226337,0.2929936305732484
DANN-GRU,0.1851851851851851,0.2884615384615384
DANN-GRU,0.1851851851851851,0.2903225806451613
DANN-GRU,0.1810699588477366,0.2857142857142857
DANN-GRU,0.1810699588477366,0.2875816993464052
DANN-GRU,0.176954732510288,0.2828947368421052
DANN-GRU,0.1728395061728395,0.2781456953642384
DANN-GRU,0.1728395061728395,0.28
DANN-GRU,0.1687242798353909,0.2751677852348993
DANN-GRU,0.1646090534979424,0.2702702702702703
DANN-GRU,0.1604938271604938,0.2653061224489796
DANN-GRU,0.1604938271604938,0.2671232876712329
DANN-GRU,0.1604938271604938,0.2689655172413793
DANN-GRU,0.1604938271604938,0.2708333333333333
DANN-GRU,0.1604938271604938,0.2727272727272727
DANN-GRU,0.1604938271604938,0.2746478873239437
DANN-GRU,0.1604938271604938,0.2765957446808511
DANN-GRU,0.1604938271604938,0.2785714285714286
DANN-GRU,0.1563786008230452,0.2733812949640288
DANN-GRU,0.1563786008230452,0.2753623188405797
DANN-GRU,0.1522633744855967,0.2700729927007299
DANN-GRU,0.1522633744855967,0.2720588235294117
DANN-GRU,0.1522633744855967,0.2740740740740741
DANN-GRU,0.1522633744855967,0.2761194029850746
DANN-GRU,0.1522633744855967,0.2781954887218045
DANN-GRU,0.1522633744855967,0.2803030303030303
DANN-GRU,0.1522633744855967,0.2824427480916031
DANN-GRU,0.1522633744855967,0.2846153846153846
DANN-GRU,0.1522633744855967,0.2868217054263566
DANN-GRU,0.1481481481481481,0.28125
DANN-GRU,0.1440329218106996,0.2755905511811024
DANN-GRU,0.139917695473251,0.2698412698412698
DANN-GRU,0.139917695473251,0.272
DANN-GRU,0.139917695473251,0.2741935483870967
DANN-GRU,0.139917695473251,0.2764227642276423
DANN-GRU,0.139917695473251,0.2786885245901639
DANN-GRU,0.1358024691358024,0.2727272727272727
DANN-GRU,0.1358024691358024,0.275
DANN-GRU,0.1358024691358024,0.2773109243697479
DANN-GRU,0.1316872427983539,0.2711864406779661
DANN-GRU,0.1316872427983539,0.2735042735042735
DANN-GRU,0.1275720164609053,0.2672413793103448
DANN-GRU,0.1234567901234567,0.2608695652173913
DANN-GRU,0.1193415637860082,0.2543859649122807
DANN-GRU,0.1152263374485596,0.247787610619469
DANN-GRU,0.1111111111111111,0.2410714285714285
DANN-GRU,0.1111111111111111,0.2432432432432432
DANN-GRU,0.1069958847736625,0.2363636363636363
DANN-GRU,0.102880658436214,0.2293577981651376
DANN-GRU,0.102880658436214,0.2314814814814814
DANN-GRU,0.102880658436214,0.2336448598130841
DANN-GRU,0.102880658436214,0.2358490566037736
DANN-GRU,0.0987654320987654,0.2285714285714285
DANN-GRU,0.0946502057613168,0.2211538461538461
DANN-GRU,0.0946502057613168,0.2233009708737864
DANN-GRU,0.0946502057613168,0.2254901960784313
DANN-GRU,0.0946502057613168,0.2277227722772277
DANN-GRU,0.0946502057613168,0.23
DANN-GRU,0.0946502057613168,0.2323232323232323
DANN-GRU,0.0946502057613168,0.2346938775510204
DANN-GRU,0.0905349794238683,0.2268041237113402
DANN-GRU,0.0905349794238683,0.2291666666666666
DANN-GRU,0.0905349794238683,0.231578947368421
DANN-GRU,0.0905349794238683,0.2340425531914893
DANN-GRU,0.0905349794238683,0.2365591397849462
DANN-GRU,0.0905349794238683,0.2391304347826087
DANN-GRU,0.0905349794238683,0.2417582417582417
DANN-GRU,0.0905349794238683,0.2444444444444444
DANN-GRU,0.0864197530864197,0.2359550561797752
DANN-GRU,0.0864197530864197,0.2386363636363636
DANN-GRU,0.0864197530864197,0.2413793103448276
DANN-GRU,0.0864197530864197,0.2441860465116279
DANN-GRU,0.0864197530864197,0.2470588235294117
DANN-GRU,0.0864197530864197,0.25
DANN-GRU,0.0823045267489712,0.2409638554216867
DANN-GRU,0.0781893004115226,0.2317073170731707
DANN-GRU,0.074074074074074,0.2222222222222222
DANN-GRU,0.074074074074074,0.225
DANN-GRU,0.074074074074074,0.2278481012658227
DANN-GRU,0.074074074074074,0.2307692307692307
DANN-GRU,0.074074074074074,0.2337662337662337
DANN-GRU,0.074074074074074,0.2368421052631578
DANN-GRU,0.074074074074074,0.24
DANN-GRU,0.074074074074074,0.2432432432432432
DANN-GRU,0.0699588477366255,0.2328767123287671
DANN-GRU,0.0658436213991769,0.2222222222222222
DANN-GRU,0.0658436213991769,0.2253521126760563
DANN-GRU,0.0658436213991769,0.2285714285714285
DANN-GRU,0.0617283950617283,0.217391304347826
DANN-GRU,0.0576131687242798,0.2058823529411764
DANN-GRU,0.0576131687242798,0.208955223880597
DANN-GRU,0.0576131687242798,0.2121212121212121
DANN-GRU,0.0576131687242798,0.2153846153846154
DANN-GRU,0.0576131687242798,0.21875
DANN-GRU,0.0576131687242798,0.2222222222222222
DANN-GRU,0.0576131687242798,0.2258064516129032
DANN-GRU,0.0576131687242798,0.2295081967213114
DANN-GRU,0.0534979423868312,0.2166666666666666
DANN-GRU,0.0493827160493827,0.2033898305084746
DANN-GRU,0.0452674897119341,0.1896551724137931
DANN-GRU,0.0452674897119341,0.1929824561403508
DANN-GRU,0.0452674897119341,0.1964285714285714
DANN-GRU,0.0452674897119341,0.2
DANN-GRU,0.0452674897119341,0.2037037037037037
DANN-GRU,0.0452674897119341,0.2075471698113207
DANN-GRU,0.0411522633744856,0.1923076923076923
DANN-GRU,0.0411522633744856,0.196078431372549
DANN-GRU,0.0411522633744856,0.2
DANN-GRU,0.0411522633744856,0.2040816326530612
DANN-GRU,0.037037037037037,0.1875
DANN-GRU,0.037037037037037,0.1914893617021276
DANN-GRU,0.037037037037037,0.1956521739130435
DANN-GRU,0.037037037037037,0.2
DANN-GRU,0.037037037037037,0.2045454545454545
DANN-GRU,0.037037037037037,0.2093023255813953
DANN-GRU,0.037037037037037,0.2142857142857142
DANN-GRU,0.037037037037037,0.2195121951219512
DANN-GRU,0.037037037037037,0.225
DANN-GRU,0.037037037037037,0.2307692307692307
DANN-GRU,0.037037037037037,0.2368421052631578
DANN-GRU,0.037037037037037,0.2432432432432432
DANN-GRU,0.037037037037037,0.25
DANN-GRU,0.037037037037037,0.2571428571428571
DANN-GRU,0.037037037037037,0.2647058823529412
DANN-GRU,0.037037037037037,0.2727272727272727
DANN-GRU,0.037037037037037,0.28125
DANN-GRU,0.037037037037037,0.2903225806451613
DANN-GRU,0.0329218106995884,0.2666666666666666
DANN-GRU,0.0329218106995884,0.2758620689655172
DANN-GRU,0.0288065843621399,0.25
DANN-GRU,0.0288065843621399,0.2592592592592592
DANN-GRU,0.0288065843621399,0.2692307692307692
DANN-GRU,0.0288065843621399,0.28
DANN-GRU,0.0288065843621399,0.2916666666666667
DANN-GRU,0.0288065843621399,0.3043478260869565
DANN-GRU,0.0288065843621399,0.3181818181818182
DANN-GRU,0.0288065843621399,0.3333333333333333
DANN-GRU,0.0288065843621399,0.35
DANN-GRU,0.0288065843621399,0.3684210526315789
DANN-GRU,0.0288065843621399,0.3888888888888889
DANN-GRU,0.0288065843621399,0.4117647058823529
DANN-GRU,0.0246913580246913,0.375
DANN-GRU,0.0205761316872428,0.3333333333333333
DANN-GRU,0.0164609053497942,0.2857142857142857
DANN-GRU,0.0164609053497942,0.3076923076923077
DANN-GRU,0.0164609053497942,0.3333333333333333
DANN-GRU,0.0123456790123456,0.2727272727272727
DANN-GRU,0.0082304526748971,0.2
DANN-GRU,0.0082304526748971,0.2222222222222222
DANN-GRU,0.0082304526748971,0.25
DANN-GRU,0.0082304526748971,0.2857142857142857
DANN-GRU,0.0041152263374485,0.1666666666666666
DANN-GRU,0.0041152263374485,0.2
DANN-GRU,0.0041152263374485,0.25
DANN-GRU,0.0041152263374485,0.3333333333333333
DANN-GRU,0.0041152263374485,0.5
DANN-GRU,0.0,0.0
DANN-GRU,0.0,1.0
CALIBRA,1.0,0.117391304347826
CALIBRA,1.0,0.1174480425326244
CALIBRA,1.0,0.1175048355899419
CALIBRA,1.0,0.1175616835994194
CALIBRA,1.0,0.1176185866408518
CALIBRA,1.0,0.1176755447941888
CALIBRA,1.0,0.1177325581395348
CALIBRA,1.0,0.1177896267571497
CALIBRA,1.0,0.117846750727449
CALIBRA,1.0,0.1179039301310043
CALIBRA,1.0,0.1179611650485436
CALIBRA,1.0,0.1180184555609519
CALIBRA,1.0,0.1180758017492711
CALIBRA,1.0,0.118133203694701
CALIBRA,1.0,0.1181906614785992
CALIBRA,1.0,0.1182481751824817
CALIBRA,1.0,0.1183057448880233
CALIBRA,1.0,0.1183633706770579
CALIBRA,1.0,0.1184210526315789
CALIBRA,1.0,0.1184787908337396
CALIBRA,1.0,0.1185365853658536
CALIBRA,1.0,0.1185944363103953
CALIBRA,1.0,0.11865234375
CALIBRA,1.0,0.1187103077674645
CALIBRA,1.0,0.1187683284457478
CALIBRA,1.0,0.1188264058679706
CALIBRA,1.0,0.1188845401174168
CALIBRA,1.0,0.118942731277533
CALIBRA,1.0,0.1190009794319294
CALIBRA,1.0,0.1190592846643802
CALIBRA,1.0,0.1191176470588235
CALIBRA,1.0,0.1191760666993624
CALIBRA,1.0,0.1192345436702649
CALIBRA,1.0,0.1192930780559646
CALIBRA,1.0,0.1193516699410609
CALIBRA,1.0,0.1194103194103194
CALIBRA,1.0,0.1194690265486725
CALIBRA,1.0,0.1195277914412198
CALIBRA,1.0,0.1195866141732283
CALIBRA,1.0,0.1196454948301329
CALIBRA,1.0,0.1197044334975369
CALIBRA,1.0,0.1197634302612124
CALIBRA,1.0,0.1198224852071005
CALIBRA,1.0,0.1198815984213122
CALIBRA,1.0,0.1199407699901283
CALIBRA,1.0,0.12
CALIBRA,1.0,0.1200592885375494
CALIBRA,1.0,0.1201186356895699
CALIBRA,1.0,0.1201780415430267
CALIBRA,1.0,0.1202375061850569
CALIBRA,1.0,0.1202970297029702
CALIBRA,1.0,0.1203566121842496
CALIBRA,1.0,0.120416253716551
CALIBRA,1.0,0.1204759543877045
CALIBRA,1.0,0.1205357142857142
CALIBRA,1.0,0.1205955334987593
CALIBRA,1.0,0.1206554121151936
CALIBRA,1.0,0.1207153502235469
CALIBRA,1.0,0.1207753479125248
CALIBRA,1.0,0.1208354052710094
CALIBRA,1.0,0.1208955223880597
CALIBRA,1.0,0.1209556993529119
CALIBRA,1.0,0.12101593625498
CALIBRA,1.0,0.1210762331838565
CALIBRA,1.0,0.121136590229312
CALIBRA,1.0,0.1211970074812967
CALIBRA,1.0,0.1212574850299401
CALIBRA,1.0,0.1213180229655516
CALIBRA,1.0,0.1213786213786213
CALIBRA,1.0,0.12143928035982
CALIBRA,1.0,0.1215
CALIBRA,1.0,0.121560780390195
CALIBRA,1.0,0.1216216216216216
CALIBRA,1.0,0.1216825237856785
CALIBRA,1.0,0.1217434869739478
CALIBRA,1.0,0.1218045112781954
CALIBRA,1.0,0.1218655967903711
CALIBRA,1.0,0.1219267436026091
CALIBRA,1.0,0.1219879518072289
CALIBRA,1.0,0.1220492214967353
CALIBRA,1.0,0.1221105527638191
CALIBRA,1.0,0.1221719457013574
CALIBRA,1.0,0.1222334004024144
CALIBRA,1.0,0.1222949169602415
CALIBRA,1.0,0.1223564954682779
CALIBRA,1.0,0.1224181360201511
CALIBRA,1.0,0.1224798387096774
CALIBRA,1.0,0.1225416036308623
CALIBRA,1.0,0.1226034308779011
CALIBRA,1.0,0.1226653205451792
CALIBRA,1.0,0.1227272727272727
CALIBRA,1.0,0.1227892875189489
CALIBRA,1.0,0.1228513650151668
CALIBRA,1.0,0.1229135053110773
CALIBRA,1.0,0.1229757085020242
CALIBRA,1.0,0.1230379746835443
CALIBRA,1.0,0.1231003039513677
CALIBRA,1.0,0.1231626964014191
CALIBRA,1.0,0.1232251521298174
CALIBRA,1.0,0.1232876712328767
CALIBRA,1.0,0.1233502538071066
CALIBRA,1.0,0.1234128999492128
CALIBRA,1.0,0.1234756097560975
CALIBRA,1.0,0.1235383833248602
CALIBRA,1.0,0.1236012207527975
CALIBRA,1.0,0.1236641221374045
CALIBRA,1.0,0.1237270875763747
CALIBRA,1.0,0.1237901171676006
CALIBRA,1.0,0.1238532110091743
CALIBRA,1.0,0.123916369199388
CALIBRA,1.0,0.1239795918367347
CALIBRA,1.0,0.1240428790199081
CALIBRA,1.0,0.1241062308478038
CALIBRA,1.0,0.1241696474195196
CALIBRA,1.0,0.1242331288343558
CALIBRA,1.0,0.1242966751918158
CALIBRA,1.0,0.1243602865916069
CALIBRA,1.0,0.1244239631336405
CALIBRA,1.0,0.1244877049180328
CALIBRA,1.0,0.124551512045105
CALIBRA,1.0,0.1246153846153846
CALIBRA,1.0,0.1246793227296049
CALIBRA,1.0,0.1247433264887063
CALIBRA,1.0,0.1248073959938366
CALIBRA,1.0,0.1248715313463515
CALIBRA,1.0,0.1249357326478149
CALIBRA,1.0,0.125
CALIBRA,1.0,0.1250643335048893
CALIBRA,1.0,0.1251287332646755
CALIBRA,1.0,0.125193199381762
CALIBRA,1.0,0.1252577319587628
CALIBRA,1.0,0.1253223310985043
CALIBRA,1.0,0.1253869969040247
CALIBRA,1.0,0.1254517294785751
CALIBRA,1.0,0.1255165289256198
CALIBRA,1.0,0.1255813953488372
CALIBRA,1.0,0.1256463288521199
CALIBRA,1.0,0.1257113295395757
CALIBRA,1.0,0.1257763975155279
CALIBRA,1.0,0.1258415328845158
CALIBRA,1.0,0.1259067357512953
CALIBRA,1.0,0.1259720062208398
CALIBRA,1.0,0.1260373443983402
CALIBRA,1.0,0.126102750389206
CALIBRA,1.0,0.1261682242990654
CALIBRA,1.0,0.1262337662337662
CALIBRA,1.0,0.1262993762993763
CALIBRA,1.0,0.126365054602184
CALIBRA,1.0,0.1264308012486992
CALIBRA,1.0,0.1264966163456533
CALIBRA,1.0,0.1265625
CALIBRA,1.0,0.1266284523189161
CALIBRA,1.0,0.1266944734098019
CALIBRA,1.0,0.1267605633802817
CALIBRA,1.0,0.1268267223382046
CALIBRA,1.0,0.1268929503916449
CALIBRA,1.0,0.1269592476489028
CALIBRA,1.0,0.1270256142185049
CALIBRA,1.0,0.127092050209205
CALIBRA,1.0,0.1271585557299843
CALIBRA,1.0,0.1272251308900523
CALIBRA,1.0,0.1272917757988475
CALIBRA,1.0,0.1273584905660377
CALIBRA,1.0,0.1274252753015207
CALIBRA,1.0,0.1274921301154249
CALIBRA,1.0,0.1275590551181102
CALIBRA,1.0,0.127626050420168
CALIBRA,0.9958847736625516,0.1271676300578034
CALIBRA,0.9958847736625516,0.1272344900105152
CALIBRA,0.9958847736625516,0.1273014203051025
CALIBRA,0.9958847736625516,0.1273684210526315
CALIBRA,0.9958847736625516,0.1274354923644023
CALIBRA,0.9958847736625516,0.1275026343519494
CALIBRA,0.9958847736625516,0.1275698471270427
CALIBRA,0.9958847736625516,0.1276371308016877
CALIBRA,0.9958847736625516,0.1277044854881266
CALIBRA,0.9958847736625516,0.1277719112988384
CALIBRA,0.9958847736625516,0.1278394083465399
CALIBRA,0.9958847736625516,0.127906976744186
CALIBRA,0.9958847736625516,0.1279746166049709
CALIBRA,0.9958847736625516,0.128042328042328
CALIBRA,0.9958847736625516,0.1281101111699311
CALIBRA,0.9958847736625516,0.1281779661016949
CALIBRA,0.9958847736625516,0.1282458929517753
CALIBRA,0.9958847736625516,0.1283138918345705
CALIBRA,0.9958847736625516,0.1283819628647214
CALIBRA,0.9958847736625516,0.1284501061571125
CALIBRA,0.9958847736625516,0.128518321826872
CALIBRA,0.9958847736625516,0.128586609989373
CALIBRA,0.9958847736625516,0.1286549707602339
CALIBRA,0.9958847736625516,0.1287234042553191
CALIBRA,0.9958847736625516,0.1287919105907397
CALIBRA,0.9958847736625516,0.1288604898828541
CALIBRA,0.9958847736625516,0.1289291422482685
CALIBRA,0.9958847736625516,0.1289978678038379
CALIBRA,0.9958847736625516,0.1290666666666666
CALIBRA,0.9958847736625516,0.1291355389541088
CALIBRA,0.9958847736625516,0.1292044847837693
CALIBRA,0.9958847736625516,0.1292735042735042
CALIBRA,0.9958847736625516,0.1293425975414217
CALIBRA,0.9958847736625516,0.1294117647058823
CALIBRA,0.9958847736625516,0.1294810058855002
CALIBRA,0.9958847736625516,0.1295503211991434
CALIBRA,0.9958847736625516,0.1296197107659346
CALIBRA,0.9958847736625516,0.1296891747052518
CALIBRA,0.9958847736625516,0.1297587131367292
CALIBRA,0.9958847736625516,0.1298283261802575
CALIBRA,0.9958847736625516,0.1298980139559849
CALIBRA,0.9958847736625516,0.1299677765843179
CALIBRA,0.9958847736625516,0.1300376141859215
CALIBRA,0.9958847736625516,0.1301075268817204
CALIBRA,0.9958847736625516,0.1301775147928994
CALIBRA,0.9958847736625516,0.1302475780409042
CALIBRA,0.9958847736625516,0.1303177167474421
CALIBRA,0.9958847736625516,0.1303879310344827
CALIBRA,0.9958847736625516,0.1304582210242587
CALIBRA,0.9958847736625516,0.1305285868392664
CALIBRA,0.9958847736625516,0.1305990286022666
CALIBRA,0.9958847736625516,0.1306695464362851
CALIBRA,0.9958847736625516,0.1307401404646137
CALIBRA,0.9958847736625516,0.1308108108108108
CALIBRA,0.9958847736625516,0.130881557598702
CALIBRA,0.9958847736625516,0.1309523809523809
CALIBRA,0.9958847736625516,0.13102328099621
CALIBRA,0.9958847736625516,0.1310942578548212
CALIBRA,0.9958847736625516,0.1311653116531165
CALIBRA,0.9958847736625516,0.1312364425162689
CALIBRA,0.9958847736625516,0.1313076505697232
CALIBRA,0.9958847736625516,0.1313789359391965
CALIBRA,0.9958847736625516,0.1314502987506789
CALIBRA,0.9958847736625516,0.1315217391304347
CALIBRA,0.9958847736625516,0.1315932572050027
CALIBRA,0.9958847736625516,0.1316648531011969
CALIBRA,0.9958847736625516,0.1317365269461078
CALIBRA,0.9958847736625516,0.1318082788671024
CALIBRA,0.9958847736625516,0.1318801089918256
CALIBRA,0.9958847736625516,0.1319520174482006
CALIBRA,0.9958847736625516,0.1320240043644299
CALIBRA,0.9958847736625516,0.1320960698689956
CALIBRA,0.9958847736625516,0.1321682140906608
CALIBRA,0.9958847736625516,0.1322404371584699
CALIBRA,0.9958847736625516,0.1323127392017496
CALIBRA,0.9917695473251028,0.1318380743982494
CALIBRA,0.9917695473251028,0.1319102353585112
CALIBRA,0.9917695473251028,0.1319824753559693
CALIBRA,0.9917695473251028,0.1320547945205479
CALIBRA,0.9917695473251028,0.1321271929824561
CALIBRA,0.9917695473251028,0.1321996708721887
CALIBRA,0.9917695473251028,0.1322722283205269
CALIBRA,0.9917695473251028,0.1323448654585392
CALIBRA,0.9917695473251028,0.1324175824175824
CALIBRA,0.9917695473251028,0.1324903793293018
CALIBRA,0.9917695473251028,0.1325632563256325
CALIBRA,0.9917695473251028,0.1326362135388002
CALIBRA,0.9917695473251028,0.1327092511013216
CALIBRA,0.9917695473251028,0.1327823691460055
CALIBRA,0.9917695473251028,0.1328555678059537
CALIBRA,0.9917695473251028,0.1329288472145615
CALIBRA,0.9917695473251028,0.1330022075055187
CALIBRA,0.9917695473251028,0.1330756488128106
CALIBRA,0.9917695473251028,0.1331491712707182
CALIBRA,0.9917695473251028,0.1332227750138198
CALIBRA,0.9917695473251028,0.1332964601769911
CALIBRA,0.9917695473251028,0.1333702268954067
CALIBRA,0.9917695473251028,0.1334440753045404
CALIBRA,0.9917695473251028,0.1335180055401662
CALIBRA,0.9917695473251028,0.1335920177383592
CALIBRA,0.9917695473251028,0.1336661120354964
CALIBRA,0.9917695473251028,0.1337402885682574
CALIBRA,0.9917695473251028,0.1338145474736257
CALIBRA,0.9917695473251028,0.1338888888888889
CALIBRA,0.9917695473251028,0.1339633129516398
CALIBRA,0.9917695473251028,0.1340378197997775
CALIBRA,0.9917695473251028,0.134112409571508
CALIBRA,0.9917695473251028,0.1341870824053452
CALIBRA,0.9917695473251028,0.1342618384401114
CALIBRA,0.9917695473251028,0.1343366778149387
CALIBRA,0.9917695473251028,0.1344116006692693
CALIBRA,0.9917695473251028,0.1344866071428571
CALIBRA,0.9917695473251028,0.1345616973757677
CALIBRA,0.9917695473251028,0.1346368715083798
CALIBRA,0.9917695473251028,0.1347121296813862
CALIBRA,0.9917695473251028,0.1347874720357942
CALIBRA,0.9917695473251028,0.1348628987129267
CALIBRA,0.9917695473251028,0.1349384098544233
CALIBRA,0.9917695473251028,0.1350140056022409
CALIBRA,0.9917695473251028,0.1350896860986547
CALIBRA,0.9917695473251028,0.1351654514862591
CALIBRA,0.9917695473251028,0.1352413019079685
CALIBRA,0.9917695473251028,0.1353172375070185
CALIBRA,0.9917695473251028,0.1353932584269662
CALIBRA,0.9917695473251028,0.1354693648116919
CALIBRA,0.9917695473251028,0.1355455568053993
CALIBRA,0.9917695473251028,0.1356218345526167
CALIBRA,0.9917695473251028,0.1356981981981982
CALIBRA,0.9917695473251028,0.1357746478873239
CALIBRA,0.9917695473251028,0.1358511837655017
CALIBRA,0.9917695473251028,0.1359278059785674
CALIBRA,0.9917695473251028,0.1360045146726862
CALIBRA,0.9917695473251028,0.1360813099943534
CALIBRA,0.9917695473251028,0.1361581920903954
CALIBRA,0.9917695473251028,0.1362351611079706
CALIBRA,0.9917695473251028,0.1363122171945701
CALIBRA,0.9917695473251028,0.1363893604980192
CALIBRA,0.9917695473251028,0.1364665911664779
CALIBRA,0.9917695473251028,0.1365439093484419
CALIBRA,0.9917695473251028,0.1366213151927437
CALIBRA,0.9917695473251028,0.1366988088485536
CALIBRA,0.9917695473251028,0.1367763904653802
CALIBRA,0.9917695473251028,0.1368540601930721
CALIBRA,0.9917695473251028,0.1369318181818181
CALIBRA,0.9917695473251028,0.1370096645821489
CALIBRA,0.9917695473251028,0.1370875995449374
CALIBRA,0.9917695473251028,0.1371656232214001
CALIBRA,0.9917695473251028,0.1372437357630979
CALIBRA,0.9917695473251028,0.1373219373219373
CALIBRA,0.9917695473251028,0.137400228050171
CALIBRA,0.9917695473251028,0.1374786081003993
CALIBRA,0.9917695473251028,0.1375570776255708
CALIBRA,0.9917695473251028,0.1376356367789834
CALIBRA,0.9917695473251028,0.1377142857142857
CALIBRA,0.9917695473251028,0.1377930245854774
CALIBRA,0.9917695473251028,0.1378718535469107
CALIBRA,0.9917695473251028,0.1379507727532913
CALIBRA,0.9917695473251028,0.1380297823596792
CALIBRA,0.9917695473251028,0.1381088825214899
CALIBRA,0.9917695473251028,0.1381880733944954
CALIBRA,0.9917695473251028,0.138267355134825
CALIBRA,0.9876543209876544,0.1377726750861079
CALIBRA,0.9876543209876544,0.1378518093049971
CALIBRA,0.9876543209876544,0.1379310344827586
CALIBRA,0.9876543209876544,0.1380103507763082
CALIBRA,0.9876543209876544,0.1380897583429229
CALIBRA,0.9876543209876544,0.1381692573402418
CALIBRA,0.9876543209876544,0.1382488479262673
CALIBRA,0.9876543209876544,0.138328530259366
CALIBRA,0.9876543209876544,0.1384083044982699
CALIBRA,0.9876543209876544,0.1384881708020773
CALIBRA,0.9876543209876544,0.138568129330254
CALIBRA,0.9876543209876544,0.1386481802426343
CALIBRA,0.9876543209876544,0.1387283236994219
CALIBRA,0.9876543209876544,0.1388085598611914
CALIBRA,0.9876543209876544,0.1388888888888889
CALIBRA,0.9876543209876544,0.1389693109438332
CALIBRA,0.9876543209876544,0.1390498261877172
CALIBRA,0.9876543209876544,0.1391304347826087
CALIBRA,0.9876543209876544,0.1392111368909512
CALIBRA,0.9876543209876544,0.1392919326755658
CALIBRA,0.9876543209876544,0.1393728222996515
CALIBRA,0.9876543209876544,0.1394538059267867
CALIBRA,0.9876543209876544,0.1395348837209302
CALIBRA,0.9876543209876544,0.1396160558464223
CALIBRA,0.9876543209876544,0.139697322467986
CALIBRA,0.9876543209876544,0.139778683750728
CALIBRA,0.9876543209876544,0.1398601398601398
CALIBRA,0.9876543209876544,0.1399416909620991
CALIBRA,0.9876543209876544,0.1400233372228704
CALIBRA,0.9876543209876544,0.1401050788091068
CALIBRA,0.9876543209876544,0.1401869158878504
CALIBRA,0.9876543209876544,0.1402688486265342
CALIBRA,0.9876543209876544,0.1403508771929824
CALIBRA,0.9876543209876544,0.1404330017554125
CALIBRA,0.9876543209876544,0.1405152224824356
CALIBRA,0.9876543209876544,0.140597539543058
CALIBRA,0.9876543209876544,0.1406799531066823
CALIBRA,0.9876543209876544,0.1407624633431085
CALIBRA,0.9876543209876544,0.1408450704225352
CALIBRA,0.9876543209876544,0.1409277745155607
CALIBRA,0.9876543209876544,0.1410105757931845
CALIBRA,0.9876543209876544,0.1410934744268077
CALIBRA,0.9876543209876544,0.1411764705882353
CALIBRA,0.9876543209876544,0.1412595644496762
CALIBRA,0.9876543209876544,0.1413427561837456
CALIBRA,0.9876543209876544,0.1414260459634649
CALIBRA,0.9876543209876544,0.1415094339622641
CALIBRA,0.9876543209876544,0.1415929203539823
CALIBRA,0.9876543209876544,0.1416765053128689
CALIBRA,0.9876543209876544,0.1417601890135853
CALIBRA,0.9876543209876544,0.1418439716312056
CALIBRA,0.9876543209876544,0.1419278533412182
CALIBRA,0.9876543209876544,0.1420118343195266
CALIBRA,0.9876543209876544,0.1420959147424511
CALIBRA,0.9876543209876544,0.1421800947867298
CALIBRA,0.9876543209876544,0.1422643746295198
CALIBRA,0.9835390946502056,0.1417556346381969
CALIBRA,0.9835390946502056,0.1418397626112759
CALIBRA,0.9835390946502056,0.1419239904988123
CALIBRA,0.9835390946502056,0.1420083184789067
CALIBRA,0.9835390946502056,0.1420927467300832
CALIBRA,0.9835390946502056,0.1421772754312909
CALIBRA,0.9835390946502056,0.1422619047619047
CALIBRA,0.9835390946502056,0.1423466349017272
CALIBRA,0.9835390946502056,0.1424314660309892
CALIBRA,0.9835390946502056,0.1425163983303518
CALIBRA,0.9835390946502056,0.1426014319809069
CALIBRA,0.9835390946502056,0.1426865671641791
CALIBRA,0.9835390946502056,0.1427718040621266
CALIBRA,0.9835390946502056,0.1428571428571428
CALIBRA,0.9835390946502056,0.1429425837320574
CALIBRA,0.9835390946502056,0.1430281268701376
CALIBRA,0.9835390946502056,0.1431137724550898
CALIBRA,0.9835390946502056,0.1431995206710605
CALIBRA,0.9835390946502056,0.1432853717026379
CALIBRA,0.9835390946502056,0.143371325734853
CALIBRA,0.9835390946502056,0.1434573829531812
CALIBRA,0.9835390946502056,0.1435435435435435
CALIBRA,0.9835390946502056,0.1436298076923076
CALIBRA,0.9835390946502056,0.1437161755862898
CALIBRA,0.9835390946502056,0.1438026474127557
CALIBRA,0.9835390946502056,0.143889223359422
CALIBRA,0.9835390946502056,0.1439759036144578
CALIBRA,0.9835390946502056,0.1440626883664858
CALIBRA,0.9794238683127572,0.143546441495778
CALIBRA,0.9794238683127572,0.1436330718165359
CALIBRA,0.9753086419753086,0.1431159420289855
CALIBRA,0.9753086419753086,0.143202416918429
CALIBRA,0.9753086419753086,0.1432889963724304
CALIBRA,0.9753086419753086,0.1433756805807622
CALIBRA,0.9753086419753086,0.1434624697336561
CALIBRA,0.9753086419753086,0.1435493640218049
CALIBRA,0.9753086419753086,0.1436363636363636
CALIBRA,0.9753086419753086,0.1437234687689508
CALIBRA,0.9753086419753086,0.1438106796116504
CALIBRA,0.9753086419753086,0.1438979963570127
CALIBRA,0.9753086419753086,0.1439854191980558
CALIBRA,0.9753086419753086,0.1440729483282674
CALIBRA,0.9753086419753086,0.1441605839416058
CALIBRA,0.9753086419753086,0.1442483262325015
CALIBRA,0.9753086419753086,0.1443361753958587
CALIBRA,0.9753086419753086,0.1444241316270566
CALIBRA,0.9753086419753086,0.1445121951219512
CALIBRA,0.9753086419753086,0.1446003660768761
CALIBRA,0.9753086419753086,0.1446886446886447
CALIBRA,0.9753086419753086,0.144777031154551
CALIBRA,0.97119341563786,0.1442542787286063
CALIBRA,0.97119341563786,0.1443425076452599
CALIBRA,0.97119341563786,0.1444308445532435
CALIBRA,0.97119341563786,0.1445192896509491
CALIBRA,0.97119341563786,0.1446078431372549
CALIBRA,0.97119341563786,0.1446965052115266
CALIBRA,0.97119341563786,0.1447852760736196
CALIBRA,0.97119341563786,0.1448741559238796
CALIBRA,0.97119341563786,0.1449631449631449
CALIBRA,0.97119341563786,0.1450522433927474
CALIBRA,0.97119341563786,0.1451414514145141
CALIBRA,0.97119341563786,0.1452307692307692
CALIBRA,0.97119341563786,0.1453201970443349
CALIBRA,0.97119341563786,0.1454097350585335
CALIBRA,0.97119341563786,0.1454993834771886
CALIBRA,0.97119341563786,0.1455891425046267
CALIBRA,0.9670781893004116,0.1450617283950617
CALIBRA,0.9670781893004116,0.1451513279802347
CALIBRA,0.9670781893004116,0.1452410383189122
CALIBRA,0.9670781893004116,0.1453308596165739
CALIBRA,0.9670781893004116,0.1454207920792079
CALIBRA,0.9670781893004116,0.1455108359133126
CALIBRA,0.9670781893004116,0.1456009913258983
CALIBRA,0.9670781893004116,0.1456912585244885
CALIBRA,0.9670781893004116,0.1457816377171215
CALIBRA,0.9670781893004116,0.1458721291123526
CALIBRA,0.9670781893004116,0.1459627329192546
CALIBRA,0.9670781893004116,0.1460534493474207
CALIBRA,0.9670781893004116,0.1461442786069651
CALIBRA,0.9670781893004116,0.1462352209085252
CALIBRA,0.9670781893004116,0.1463262764632627
CALIBRA,0.9670781893004116,0.146417445482866
CALIBRA,0.9670781893004116,0.1465087281795511
CALIBRA,0.9670781893004116,0.1466001247660636
CALIBRA,0.9670781893004116,0.1466916354556804
CALIBRA,0.9670781893004116,0.1467832604622111
CALIBRA,0.9670781893004116,0.146875
CALIBRA,0.9629629629629628,0.1463414634146341
CALIBRA,0.9629629629629628,0.146433041301627
CALIBRA,0.9629629629629628,0.1465247338760175
CALIBRA,0.9629629629629628,0.1466165413533834
CALIBRA,0.9629629629629628,0.1467084639498432
CALIBRA,0.9629629629629628,0.1468005018820577
CALIBRA,0.9629629629629628,0.1468926553672316
CALIBRA,0.9629629629629628,0.1469849246231155
CALIBRA,0.9629629629629628,0.1470773098680075
CALIBRA,0.9629629629629628,0.1471698113207547
CALIBRA,0.9629629629629628,0.1472624292007552
CALIBRA,0.9629629629629628,0.1473551637279597
CALIBRA,0.9629629629629628,0.1474480151228733
CALIBRA,0.9629629629629628,0.1475409836065573
CALIBRA,0.9629629629629628,0.1476340694006309
CALIBRA,0.9629629629629628,0.1477272727272727
CALIBRA,0.9629629629629628,0.147820593809223
CALIBRA,0.9629629629629628,0.147914032869785
CALIBRA,0.9629629629629628,0.1480075901328273
CALIBRA,0.9629629629629628,0.1481012658227848
CALIBRA,0.9629629629629628,0.1481950601646612
CALIBRA,0.9629629629629628,0.1482889733840304
CALIBRA,0.9629629629629628,0.1483830057070387
CALIBRA,0.9629629629629628,0.1484771573604061
CALIBRA,0.9588477366255144,0.1479365079365079
CALIBRA,0.9588477366255144,0.1480304955527319
CALIBRA,0.9588477366255144,0.1481246026700572
CALIBRA,0.9588477366255144,0.1482188295165394
CALIBRA,0.9547325102880658,0.1476766390833863
CALIBRA,0.9547325102880658,0.1477707006369426
CALIBRA,0.9547325102880658,0.1478648820905035
CALIBRA,0.9547325102880658,0.1479591836734693
CALIBRA,0.9547325102880658,0.1480536056158264
CALIBRA,0.9547325102880658,0.1481481481481481
CALIBRA,0.9547325102880658,0.1482428115015974
CALIBRA,0.9547325102880658,0.1483375959079284
CALIBRA,0.9547325102880658,0.1484325015994881
CALIBRA,0.9547325102880658,0.1485275288092189
CALIBRA,0.9547325102880658,0.1486226777706598
CALIBRA,0.9547325102880658,0.1487179487179487
CALIBRA,0.9547325102880658,0.1488133418858242
CALIBRA,0.9547325102880658,0.1489088575096277
CALIBRA,0.9547325102880658,0.149004495825305
CALIBRA,0.9547325102880658,0.1491002570694087
CALIBRA,0.9547325102880658,0.1491961414790996
CALIBRA,0.9547325102880658,0.1492921492921493
CALIBRA,0.9506172839506172,0.1487443657437218
CALIBRA,0.9506172839506172,0.148840206185567
CALIBRA,0.9506172839506172,0.1489361702127659
CALIBRA,0.9506172839506172,0.1490322580645161
CALIBRA,0.9506172839506172,0.1491284699806326
CALIBRA,0.9506172839506172,0.1492248062015503
CALIBRA,0.9506172839506172,0.1493212669683258
CALIBRA,0.9506172839506172,0.149417852522639
CALIBRA,0.9506172839506172,0.1495145631067961
CALIBRA,0.9506172839506172,0.1496113989637305
CALIBRA,0.9506172839506172,0.1497083603370058
CALIBRA,0.9506172839506172,0.1498054474708171
CALIBRA,0.9506172839506172,0.1499026606099935
CALIBRA,0.9506172839506172,0.15
CALIBRA,0.9465020576131687,0.1494476933073424
CALIBRA,0.9465020576131687,0.1495448634590377
CALIBRA,0.9465020576131687,0.1496421600520494
CALIBRA,0.9465020576131687,0.1497395833333333
CALIBRA,0.9465020576131687,0.1498371335504886
CALIBRA,0.9465020576131687,0.1499348109517601
CALIBRA,0.9423868312757202,0.1493803000652315
CALIBRA,0.9382716049382716,0.1488250652741514
CALIBRA,0.9382716049382716,0.1489222730241672
CALIBRA,0.9382716049382716,0.1490196078431372
CALIBRA,0.9382716049382716,0.1491170699803793
CALIBRA,0.9382716049382716,0.1492146596858638
CALIBRA,0.9382716049382716,0.1493123772102161
CALIBRA,0.9382716049382716,0.1494102228047182
CALIBRA,0.9382716049382716,0.1495081967213114
CALIBRA,0.9382716049382716,0.1496062992125984
CALIBRA,0.9382716049382716,0.149704530531845
CALIBRA,0.9382716049382716,0.1498028909329829
CALIBRA,0.934156378600823,0.1492439184746877
CALIBRA,0.934156378600823,0.1493421052631579
CALIBRA,0.934156378600823,0.1494404213298222
CALIBRA,0.934156378600823,0.1495388669301712
CALIBRA,0.934156378600823,0.1496374423203691
CALIBRA,0.934156378600823,0.1497361477572559
CALIBRA,0.934156378600823,0.1498349834983498
CALIBRA,0.934156378600823,0.1499339498018494
CALIBRA,0.934156378600823,0.1500330469266358
CALIBRA,0.934156378600823,0.1501322751322751
CALIBRA,0.934156378600823,0.1502316346790205
CALIBRA,0.934156378600823,0.1503311258278145
CALIBRA,0.934156378600823,0.1504307488402916
CALIBRA,0.934156378600823,0.1505305039787798
CALIBRA,0.934156378600823,0.1506303915063039
CALIBRA,0.934156378600823,0.150730411686587
CALIBRA,0.934156378600823,0.1508305647840531
CALIBRA,0.934156378600823,0.1509308510638297
CALIBRA,0.934156378600823,0.1510312707917498
CALIBRA,0.934156378600823,0.1511318242343542
CALIBRA,0.934156378600823,0.151232511658894
CALIBRA,0.934156378600823,0.1513333333333333
CALIBRA,0.934156378600823,0.1514342895263509
CALIBRA,0.934156378600823,0.1515353805073431
CALIBRA,0.934156378600823,0.1516366065464262
CALIBRA,0.934156378600823,0.1517379679144385
CALIBRA,0.934156378600823,0.1518394648829431
CALIBRA,0.934156378600823,0.1519410977242302
CALIBRA,0.934156378600823,0.1520428667113195
CALIBRA,0.934156378600823,0.1521447721179624
CALIBRA,0.934156378600823,0.1522468142186452
CALIBRA,0.934156378600823,0.1523489932885906
CALIBRA,0.934156378600823,0.1524513096037609
CALIBRA,0.934156378600823,0.1525537634408602
CALIBRA,0.934156378600823,0.1526563550773369
CALIBRA,0.934156378600823,0.1527590847913862
CALIBRA,0.934156378600823,0.1528619528619528
CALIBRA,0.934156378600823,0.1529649595687331
CALIBRA,0.934156378600823,0.153068105192178
CALIBRA,0.934156378600823,0.1531713900134952
CALIBRA,0.934156378600823,0.1532748143146522
CALIBRA,0.934156378600823,0.1533783783783783
CALIBRA,0.934156378600823,0.1534820824881677
CALIBRA,0.934156378600823,0.1535859269282814
CALIBRA,0.934156378600823,0.1536899119837508
CALIBRA,0.934156378600823,0.1537940379403794
CALIBRA,0.934156378600823,0.1538983050847457
CALIBRA,0.934156378600823,0.1540027137042062
CALIBRA,0.934156378600823,0.1541072640868974
CALIBRA,0.934156378600823,0.1542119565217391
CALIBRA,0.934156378600823,0.1543167912984364
CALIBRA,0.934156378600823,0.154421768707483
CALIBRA,0.934156378600823,0.1545268890401633
CALIBRA,0.934156378600823,0.1546321525885558
CALIBRA,0.934156378600823,0.1547375596455351
CALIBRA,0.934156378600823,0.1548431105047749
CALIBRA,0.934156378600823,0.1549488054607508
CALIBRA,0.934156378600823,0.1550546448087431
CALIBRA,0.934156378600823,0.1551606288448393
CALIBRA,0.934156378600823,0.155266757865937
CALIBRA,0.934156378600823,0.1553730321697467
CALIBRA,0.934156378600823,0.1554794520547945
CALIBRA,0.934156378600823,0.1555860178204249
CALIBRA,0.934156378600823,0.1556927297668038
CALIBRA,0.934156378600823,0.155799588194921
CALIBRA,0.9300411522633744,0.1552197802197802
CALIBRA,0.9300411522633744,0.1553264604810996
CALIBRA,0.925925925925926,0.15474552957359
CALIBRA,0.925925925925926,0.1548520302821748
CALIBRA,0.925925925925926,0.1549586776859504
CALIBRA,0.925925925925926,0.155065472088215
CALIBRA,0.925925925925926,0.1551724137931034
CALIBRA,0.925925925925926,0.15527950310559
CALIBRA,0.925925925925926,0.1553867403314917
CALIBRA,0.9218106995884774,0.1548030407740152
CALIBRA,0.9218106995884774,0.1549100968188105
CALIBRA,0.9218106995884774,0.1550173010380622
CALIBRA,0.9218106995884774,0.1551246537396121
CALIBRA,0.9218106995884774,0.1552321552321552
CALIBRA,0.9218106995884774,0.1553398058252427
CALIBRA,0.9218106995884774,0.1554476058292852
CALIBRA,0.9176954732510288,0.1548611111111111
CALIBRA,0.9176954732510288,0.1549687282835302
CALIBRA,0.9176954732510288,0.1550764951321279
CALIBRA,0.9176954732510288,0.1551844119693806
CALIBRA,0.9135802469135802,0.1545961002785515
CALIBRA,0.9135802469135802,0.1547038327526132
CALIBRA,0.9135802469135802,0.1548117154811715
CALIBRA,0.9094650205761317,0.154221912072575
CALIBRA,0.9094650205761317,0.1543296089385475
CALIBRA,0.9094650205761317,0.1544374563242487
CALIBRA,0.9094650205761317,0.1545454545454545
CALIBRA,0.9094650205761317,0.1546536039188243
CALIBRA,0.9094650205761317,0.1547619047619047
CALIBRA,0.9094650205761317,0.1548703573931324
CALIBRA,0.9094650205761317,0.1549789621318373
CALIBRA,0.9094650205761317,0.1550877192982456
CALIBRA,0.9094650205761317,0.1551966292134831
CALIBRA,0.9094650205761317,0.1553056921995783
CALIBRA,0.9094650205761317,0.1554149085794655
CALIBRA,0.9094650205761317,0.155524278676988
CALIBRA,0.9094650205761317,0.1556338028169014
CALIBRA,0.9094650205761317,0.1557434813248766
CALIBRA,0.9094650205761317,0.1558533145275035
CALIBRA,0.9094650205761317,0.1559633027522936
CALIBRA,0.9094650205761317,0.1560734463276836
CALIBRA,0.9094650205761317,0.1561837455830388
CALIBRA,0.9094650205761317,0.1562942008486563
CALIBRA,0.9094650205761317,0.1564048124557678
CALIBRA,0.9094650205761317,0.1565155807365439
CALIBRA,0.9094650205761317,0.1566265060240964
CALIBRA,0.9094650205761317,0.1567375886524822
CALIBRA,0.9094650205761317,0.1568488289567068
CALIBRA,0.9094650205761317,0.1569602272727272
CALIBRA,0.9094650205761317,0.1570717839374555
CALIBRA,0.9094650205761317,0.1571834992887624
CALIBRA,0.9094650205761317,0.1572953736654804
CALIBRA,0.9094650205761317,0.1574074074074074
CALIBRA,0.9094650205761317,0.15751960085531
CALIBRA,0.9094650205761317,0.1576319543509272
CALIBRA,0.9094650205761317,0.1577444682369735
CALIBRA,0.9053497942386832,0.1571428571428571
CALIBRA,0.9053497942386832,0.1572551822730521
CALIBRA,0.9053497942386832,0.1573676680972818
CALIBRA,0.9053497942386832,0.1574803149606299
CALIBRA,0.9053497942386832,0.157593123209169
CALIBRA,0.9053497942386832,0.1577060931899641
CALIBRA,0.9053497942386832,0.157819225251076
CALIBRA,0.9053497942386832,0.1579325197415649
CALIBRA,0.9053497942386832,0.1580459770114942
CALIBRA,0.9012345679012346,0.1574406901509705
CALIBRA,0.897119341563786,0.1568345323741007
CALIBRA,0.897119341563786,0.1569474442044636
CALIBRA,0.8930041152263375,0.1563400576368876
CALIBRA,0.8930041152263375,0.156452775775054
CALIBRA,0.8930041152263375,0.1565656565656565
CALIBRA,0.8930041152263375,0.1566787003610108
CALIBRA,0.8930041152263375,0.1567919075144508
CALIBRA,0.8930041152263375,0.1569052783803326
CALIBRA,0.8930041152263375,0.1570188133140376
CALIBRA,0.8930041152263375,0.1571325126719768
CALIBRA,0.8930041152263375,0.1572463768115942
CALIBRA,0.8930041152263375,0.1573604060913705
CALIBRA,0.8888888888888888,0.1567489114658926
CALIBRA,0.8888888888888888,0.1568627450980392
CALIBRA,0.8888888888888888,0.1569767441860465
CALIBRA,0.8888888888888888,0.1570909090909091
CALIBRA,0.8888888888888888,0.1572052401746725
CALIBRA,0.8888888888888888,0.157319737800437
CALIBRA,0.8888888888888888,0.1574344023323615
CALIBRA,0.8847736625514403,0.1568198395331874
CALIBRA,0.8847736625514403,0.156934306569343
CALIBRA,0.8847736625514403,0.1570489408327246
CALIBRA,0.8847736625514403,0.1571637426900584
CALIBRA,0.8847736625514403,0.1572787125091441
CALIBRA,0.8847736625514403,0.1573938506588579
CALIBRA,0.8847736625514403,0.1575091575091575
CALIBRA,0.8847736625514403,0.157624633431085
CALIBRA,0.8847736625514403,0.1577402787967718
CALIBRA,0.8847736625514403,0.157856093979442
CALIBRA,0.8847736625514403,0.1579720793534166
CALIBRA,0.8847736625514403,0.1580882352941176
CALIBRA,0.8847736625514403,0.1582045621780721
CALIBRA,0.8847736625514403,0.158321060382916
CALIBRA,0.8847736625514403,0.1584377302873987
CALIBRA,0.8847736625514403,0.1585545722713864
CALIBRA,0.8847736625514403,0.1586715867158671
CALIBRA,0.8847736625514403,0.1587887740029542
CALIBRA,0.8847736625514403,0.1589061345158906
CALIBRA,0.8847736625514403,0.1590236686390532
CALIBRA,0.8847736625514403,0.159141376757957
CALIBRA,0.8847736625514403,0.1592592592592592
CALIBRA,0.8847736625514403,0.1593773165307635
CALIBRA,0.8847736625514403,0.1594955489614243
CALIBRA,0.8847736625514403,0.1596139569413511
CALIBRA,0.8847736625514403,0.1597325408618127
CALIBRA,0.8847736625514403,0.1598513011152416
CALIBRA,0.8847736625514403,0.159970238095238
CALIBRA,0.8847736625514403,0.1600893521965748
CALIBRA,0.8847736625514403,0.1602086438152012
CALIBRA,0.8847736625514403,0.1603281133482475
CALIBRA,0.8847736625514403,0.1604477611940298
CALIBRA,0.8847736625514403,0.1605675877520537
CALIBRA,0.8847736625514403,0.1606875934230194
CALIBRA,0.8847736625514403,0.1608077786088257
CALIBRA,0.8847736625514403,0.1609281437125748
CALIBRA,0.8847736625514403,0.1610486891385767
CALIBRA,0.8847736625514403,0.1611694152923538
CALIBRA,0.8847736625514403,0.1612903225806451
CALIBRA,0.8806584362139918,0.1606606606606606
CALIBRA,0.8806584362139918,0.1607813673929376
CALIBRA,0.8806584362139918,0.1609022556390977
CALIBRA,0.8806584362139918,0.1610233258088788
CALIBRA,0.8806584362139918,0.161144578313253
CALIBRA,0.8806584362139918,0.161266013564431
CALIBRA,0.8806584362139918,0.1613876319758672
CALIBRA,0.8806584362139918,0.1615094339622641
CALIBRA,0.8806584362139918,0.161631419939577
CALIBRA,0.8806584362139918,0.1617535903250189
CALIBRA,0.8806584362139918,0.161875945537065
CALIBRA,0.8806584362139918,0.161998485995458
CALIBRA,0.8806584362139918,0.1621212121212121
CALIBRA,0.8806584362139918,0.1622441243366186
CALIBRA,0.8806584362139918,0.1623672230652503
CALIBRA,0.8806584362139918,0.1624905087319666
CALIBRA,0.8806584362139918,0.1626139817629179
CALIBRA,0.8806584362139918,0.1627376425855513
CALIBRA,0.8806584362139918,0.1628614916286149
CALIBRA,0.8806584362139918,0.1629855293221629
CALIBRA,0.8806584362139918,0.1631097560975609
CALIBRA,0.8806584362139918,0.1632341723874904
CALIBRA,0.8806584362139918,0.1633587786259542
CALIBRA,0.8806584362139918,0.1634835752482811
CALIBRA,0.8806584362139918,0.1636085626911315
CALIBRA,0.8806584362139918,0.1637337413925019
CALIBRA,0.8806584362139918,0.1638591117917305
CALIBRA,0.8806584362139918,0.1639846743295019
CALIBRA,0.8806584362139918,0.1641104294478527
CALIBRA,0.8806584362139918,0.1642363775901765
CALIBRA,0.8806584362139918,0.1643625192012288
CALIBRA,0.8765432098765432,0.1637202152190622
CALIBRA,0.8765432098765432,0.1638461538461538
CALIBRA,0.8765432098765432,0.1639722863741339
CALIBRA,0.8765432098765432,0.1640986132511556
CALIBRA,0.8765432098765432,0.164225134926754
CALIBRA,0.8765432098765432,0.1643518518518518
CALIBRA,0.8765432098765432,0.1644787644787644
CALIBRA,0.8765432098765432,0.1646058732612055
CALIBRA,0.8765432098765432,0.1647331786542923
CALIBRA,0.8765432098765432,0.164860681114551
CALIBRA,0.8765432098765432,0.1649883810999225
CALIBRA,0.8765432098765432,0.1651162790697674
CALIBRA,0.8765432098765432,0.165244375484872
CALIBRA,0.8765432098765432,0.1653726708074534
CALIBRA,0.8765432098765432,0.1655011655011655
CALIBRA,0.8765432098765432,0.1656298600311042
CALIBRA,0.8765432098765432,0.1657587548638132
CALIBRA,0.8765432098765432,0.1658878504672897
CALIBRA,0.8765432098765432,0.1660171473109898
CALIBRA,0.8765432098765432,0.1661466458658346
CALIBRA,0.8765432098765432,0.1662763466042154
CALIBRA,0.8765432098765432,0.16640625
CALIBRA,0.8765432098765432,0.1665363565285379
CALIBRA,0.8765432098765432,0.1666666666666666
CALIBRA,0.8765432098765432,0.1667971808927173
CALIBRA,0.8765432098765432,0.1669278996865204
CALIBRA,0.8765432098765432,0.1670588235294117
CALIBRA,0.8765432098765432,0.1671899529042386
CALIBRA,0.8765432098765432,0.1673212882953652
CALIBRA,0.8765432098765432,0.1674528301886792
CALIBRA,0.8765432098765432,0.1675845790715971
CALIBRA,0.8765432098765432,0.1677165354330708
CALIBRA,0.8765432098765432,0.1678486997635933
CALIBRA,0.8765432098765432,0.167981072555205
CALIBRA,0.8765432098765432,0.1681136543014996
CALIBRA,0.8765432098765432,0.1682464454976303
CALIBRA,0.8765432098765432,0.1683794466403162
CALIBRA,0.8765432098765432,0.1685126582278481
CALIBRA,0.8765432098765432,0.168646080760095
CALIBRA,0.8765432098765432,0.1687797147385103
CALIBRA,0.8765432098765432,0.168913560666138
CALIBRA,0.8765432098765432,0.169047619047619
CALIBRA,0.8765432098765432,0.1691818903891978
CALIBRA,0.8765432098765432,0.1693163751987281
CALIBRA,0.8765432098765432,0.1694510739856801
CALIBRA,0.8765432098765432,0.1695859872611465
CALIBRA,0.8765432098765432,0.1697211155378486
CALIBRA,0.8724279835390947,0.1690590111642743
CALIBRA,0.8724279835390947,0.169193934557063
CALIBRA,0.8724279835390947,0.1693290734824281
CALIBRA,0.8724279835390947,0.1694644284572342
CALIBRA,0.8724279835390947,0.1696
CALIBRA,0.8724279835390947,0.1697357886309047
CALIBRA,0.8683127572016461,0.1690705128205128
CALIBRA,0.8683127572016461,0.169206094627105
CALIBRA,0.8641975308641975,0.1685393258426966
CALIBRA,0.8600823045267489,0.1678714859437751
CALIBRA,0.8600823045267489,0.1680064308681672
CALIBRA,0.8600823045267489,0.168141592920354
CALIBRA,0.8600823045267489,0.1682769726247987
CALIBRA,0.8559670781893004,0.1676067687348912
CALIBRA,0.8559670781893004,0.1677419354838709
CALIBRA,0.8559670781893004,0.1678773204196933
CALIBRA,0.8559670781893004,0.1680129240710824
CALIBRA,0.8559670781893004,0.1681487469684721
CALIBRA,0.8559670781893004,0.1682847896440129
CALIBRA,0.8559670781893004,0.1684210526315789
CALIBRA,0.8559670781893004,0.1685575364667747
CALIBRA,0.8518518518518519,0.1678832116788321
CALIBRA,0.8518518518518519,0.1680194805194805
CALIBRA,0.8518518518518519,0.1681559707554833
CALIBRA,0.8518518518518519,0.1682926829268292
CALIBRA,0.8518518518518519,0.1684296175752644
CALIBRA,0.8518518518518519,0.1685667752442996
CALIBRA,0.8518518518518519,0.1687041564792176
CALIBRA,0.8518518518518519,0.1688417618270799
CALIBRA,0.8518518518518519,0.1689795918367347
CALIBRA,0.8518518518518519,0.1691176470588235
CALIBRA,0.8518518518518519,0.169255928045789
CALIBRA,0.8518518518518519,0.1693944353518821
CALIBRA,0.8518518518518519,0.1695331695331695
CALIBRA,0.8518518518518519,0.1696721311475409
CALIBRA,0.8518518518518519,0.1698113207547169
CALIBRA,0.8518518518518519,0.1699507389162561
CALIBRA,0.8518518518518519,0.1700903861955628
CALIBRA,0.8518518518518519,0.1702302631578947
CALIBRA,0.8518518518518519,0.1703703703703703
CALIBRA,0.8518518518518519,0.1705107084019769
CALIBRA,0.8518518518518519,0.1706512778235779
CALIBRA,0.8518518518518519,0.1707920792079208
CALIBRA,0.8518518518518519,0.1709331131296449
CALIBRA,0.8518518518518519,0.1710743801652892
CALIBRA,0.8518518518518519,0.1712158808933002
CALIBRA,0.8477366255144033,0.1705298013245033
CALIBRA,0.8477366255144033,0.1706710853355426
CALIBRA,0.8477366255144033,0.1708126036484245
CALIBRA,0.8436213991769548,0.1701244813278008
CALIBRA,0.8436213991769548,0.170265780730897
CALIBRA,0.8436213991769548,0.170407315045719
CALIBRA,0.8436213991769548,0.170549084858569
CALIBRA,0.8436213991769548,0.1706910907577019
CALIBRA,0.8436213991769548,0.1708333333333333
CALIBRA,0.8395061728395061,0.1701417848206839
CALIBRA,0.8395061728395061,0.1702838063439065
CALIBRA,0.8395061728395061,0.1704260651629072
CALIBRA,0.8395061728395061,0.1705685618729097
CALIBRA,0.8395061728395061,0.1707112970711297
CALIBRA,0.8395061728395061,0.1708542713567839
CALIBRA,0.8395061728395061,0.170997485331098
CALIBRA,0.8395061728395061,0.1711409395973154
CALIBRA,0.8395061728395061,0.1712846347607053
CALIBRA,0.8395061728395061,0.1714285714285714
CALIBRA,0.8395061728395061,0.1715727502102607
CALIBRA,0.8395061728395061,0.1717171717171717
CALIBRA,0.8395061728395061,0.1718618365627632
CALIBRA,0.8395061728395061,0.1720067453625632
CALIBRA,0.8353909465020576,0.1713080168776371
CALIBRA,0.8353909465020576,0.1714527027027027
CALIBRA,0.8353909465020576,0.1715976331360946
CALIBRA,0.8353909465020576,0.1717428087986463
CALIBRA,0.8353909465020576,0.1718882303132938
CALIBRA,0.8353909465020576,0.1720338983050847
CALIBRA,0.8353909465020576,0.1721798134011874
CALIBRA,0.8353909465020576,0.1723259762308998
CALIBRA,0.8353909465020576,0.1724723874256584
CALIBRA,0.8353909465020576,0.1726190476190476
CALIBRA,0.8353909465020576,0.1727659574468085
CALIBRA,0.8353909465020576,0.1729131175468483
CALIBRA,0.831275720164609,0.1722080136402387
CALIBRA,0.831275720164609,0.1723549488054607
CALIBRA,0.831275720164609,0.1725021349274124
CALIBRA,0.831275720164609,0.1726495726495726
CALIBRA,0.831275720164609,0.1727972626176219
CALIBRA,0.831275720164609,0.172945205479452
CALIBRA,0.831275720164609,0.1730934018851756
CALIBRA,0.831275720164609,0.1732418524871355
CALIBRA,0.831275720164609,0.1733905579399141
CALIBRA,0.831275720164609,0.1735395189003436
CALIBRA,0.831275720164609,0.173688736027515
CALIBRA,0.831275720164609,0.1738382099827883
CALIBRA,0.831275720164609,0.1739879414298019
CALIBRA,0.831275720164609,0.1741379310344827
CALIBRA,0.8271604938271605,0.1734253666954271
CALIBRA,0.8271604938271605,0.1735751295336787
CALIBRA,0.8271604938271605,0.1737251512532411
CALIBRA,0.8271604938271605,0.1738754325259515
CALIBRA,0.8271604938271605,0.174025974025974
CALIBRA,0.823045267489712,0.1733102253032929
CALIBRA,0.823045267489712,0.1734605377276669
CALIBRA,0.8189300411522634,0.1727430555555555
CALIBRA,0.8189300411522634,0.1728931364031277
CALIBRA,0.8189300411522634,0.1730434782608695
CALIBRA,0.8189300411522634,0.1731940818102698
CALIBRA,0.8189300411522634,0.1733449477351916
CALIBRA,0.8189300411522634,0.1734960767218831
CALIBRA,0.8189300411522634,0.1736474694589878
CALIBRA,0.8148148148148148,0.1729257641921397
CALIBRA,0.8148148148148148,0.173076923076923
CALIBRA,0.8148148148148148,0.1732283464566929
CALIBRA,0.8148148148148148,0.1733800350262697
CALIBRA,0.8148148148148148,0.1735319894829097
CALIBRA,0.8148148148148148,0.1736842105263158
CALIBRA,0.8148148148148148,0.1738366988586479
CALIBRA,0.8148148148148148,0.1739894551845342
CALIBRA,0.8148148148148148,0.1741424802110818
CALIBRA,0.8148148148148148,0.1742957746478873
CALIBRA,0.8148148148148148,0.1744493392070484
CALIBRA,0.8148148148148148,0.1746031746031746
CALIBRA,0.8148148148148148,0.174757281553398
CALIBRA,0.8148148148148148,0.1749116607773851
CALIBRA,0.8148148148148148,0.1750663129973474
CALIBRA,0.8148148148148148,0.1752212389380531
CALIBRA,0.8148148148148148,0.1753764393268379
CALIBRA,0.8106995884773662,0.1746453900709219
CALIBRA,0.8106995884773662,0.1748003549245785
CALIBRA,0.8065843621399177,0.1740674955595026
CALIBRA,0.8024691358024691,0.1733333333333333
CALIBRA,0.8024691358024691,0.1734875444839857
CALIBRA,0.8024691358024691,0.1736420302760463
CALIBRA,0.8024691358024691,0.1737967914438502
CALIBRA,0.8024691358024691,0.1739518287243532
CALIBRA,0.8024691358024691,0.1741071428571428
CALIBRA,0.8024691358024691,0.1742627345844504
CALIBRA,0.8024691358024691,0.1744186046511628
CALIBRA,0.8024691358024691,0.1745747538048343
CALIBRA,0.8024691358024691,0.1747311827956989
CALIBRA,0.8024691358024691,0.1748878923766816
CALIBRA,0.8024691358024691,0.1750448833034111
CALIBRA,0.8024691358024691,0.1752021563342318
CALIBRA,0.8024691358024691,0.1753597122302158
CALIBRA,0.8024691358024691,0.1755175517551755
CALIBRA,0.8024691358024691,0.1756756756756756
CALIBRA,0.8024691358024691,0.1758340847610459
CALIBRA,0.7983539094650206,0.1750902527075812
CALIBRA,0.7983539094650206,0.1752484191508581
CALIBRA,0.7983539094650206,0.1754068716094032
CALIBRA,0.7983539094650206,0.1755656108597285
CALIBRA,0.7983539094650206,0.1757246376811594
CALIBRA,0.7983539094650206,0.1758839528558476
CALIBRA,0.7983539094650206,0.176043557168784
CALIBRA,0.7983539094650206,0.176203451407811
CALIBRA,0.7942386831275721,0.1754545454545454
CALIBRA,0.7942386831275721,0.1756141947224749
CALIBRA,0.7942386831275721,0.1757741347905282
CALIBRA,0.7901234567901234,0.1750227894257064
CALIBRA,0.7901234567901234,0.1751824817518248
CALIBRA,0.7901234567901234,0.1753424657534246
CALIBRA,0.7901234567901234,0.1755027422303473
CALIBRA,0.7901234567901234,0.1756633119853614
CALIBRA,0.7901234567901234,0.1758241758241758
CALIBRA,0.7860082304526749,0.1750687442713107
CALIBRA,0.7818930041152263,0.1743119266055046
CALIBRA,0.7777777777777778,0.1735537190082644
CALIBRA,0.7777777777777778,0.1737132352941176
CALIBRA,0.7777777777777778,0.1738730450781968
CALIBRA,0.7777777777777778,0.1740331491712707
CALIBRA,0.7777777777777778,0.1741935483870967
CALIBRA,0.7777777777777778,0.1743542435424354
CALIBRA,0.7736625514403292,0.1735918744228993
CALIBRA,0.7695473251028807,0.1728280961182994
CALIBRA,0.7695473251028807,0.1729879740980573
CALIBRA,0.7695473251028807,0.1731481481481481
CALIBRA,0.7695473251028807,0.1733086190917516
CALIBRA,0.7695473251028807,0.173469387755102
CALIBRA,0.7695473251028807,0.1736304549675023
CALIBRA,0.7695473251028807,0.1737918215613383
CALIBRA,0.7695473251028807,0.173953488372093
CALIBRA,0.7695473251028807,0.1741154562383612
CALIBRA,0.7695473251028807,0.1742777260018639
CALIBRA,0.7695473251028807,0.1744402985074626
CALIBRA,0.7695473251028807,0.1746031746031746
CALIBRA,0.7695473251028807,0.1747663551401869
CALIBRA,0.7695473251028807,0.1749298409728718
CALIBRA,0.7695473251028807,0.1750936329588015
CALIBRA,0.7695473251028807,0.1752577319587628
CALIBRA,0.7695473251028807,0.175422138836773
CALIBRA,0.7654320987654321,0.1746478873239436
CALIBRA,0.7654320987654321,0.1748120300751879
CALIBRA,0.7654320987654321,0.1749764816556914
CALIBRA,0.7654320987654321,0.1751412429378531
CALIBRA,0.7654320987654321,0.1753063147973609
CALIBRA,0.7654320987654321,0.1754716981132075
CALIBRA,0.7654320987654321,0.1756373937677053
CALIBRA,0.7654320987654321,0.1758034026465028
CALIBRA,0.7654320987654321,0.1759697256385998
CALIBRA,0.7654320987654321,0.1761363636363636
CALIBRA,0.7654320987654321,0.176303317535545
CALIBRA,0.7654320987654321,0.1764705882352941
CALIBRA,0.7654320987654321,0.1766381766381766
CALIBRA,0.7654320987654321,0.1768060836501901
CALIBRA,0.7654320987654321,0.1769743101807802
CALIBRA,0.7654320987654321,0.1771428571428571
CALIBRA,0.7613168724279835,0.1763584366062917
CALIBRA,0.7613168724279835,0.1765267175572519
CALIBRA,0.7613168724279835,0.1766953199617956
CALIBRA,0.7613168724279835,0.1768642447418738
CALIBRA,0.757201646090535,0.1760765550239234
CALIBRA,0.7530864197530864,0.1752873563218391
CALIBRA,0.7489711934156379,0.174496644295302
CALIBRA,0.7489711934156379,0.1746641074856046
CALIBRA,0.7489711934156379,0.1748318924111431
CALIBRA,0.7489711934156379,0.175
CALIBRA,0.7489711934156379,0.1751684311838306
CALIBRA,0.7489711934156379,0.1753371868978805
CALIBRA,0.7489711934156379,0.1755062680810029
CALIBRA,0.7448559670781894,0.1747104247104247
CALIBRA,0.7448559670781894,0.1748792270531401
CALIBRA,0.7448559670781894,0.1750483558994197
CALIBRA,0.7448559670781894,0.175217812197483
CALIBRA,0.7448559670781894,0.1753875968992248
CALIBRA,0.7407407407407407,0.1745877788554801
CALIBRA,0.7407407407407407,0.174757281553398
CALIBRA,0.7407407407407407,0.1749271137026239
CALIBRA,0.7407407407407407,0.1750972762645914
CALIBRA,0.7407407407407407,0.175267770204479
CALIBRA,0.7407407407407407,0.175438596491228
CALIBRA,0.7407407407407407,0.1756097560975609
CALIBRA,0.7407407407407407,0.17578125
CALIBRA,0.7407407407407407,0.1759530791788856
CALIBRA,0.7407407407407407,0.1761252446183953
CALIBRA,0.7407407407407407,0.1762977473065622
CALIBRA,0.7366255144032922,0.1754901960784313
CALIBRA,0.7366255144032922,0.1756624141315014
CALIBRA,0.7366255144032922,0.1758349705304518
CALIBRA,0.7366255144032922,0.176007866273353
CALIBRA,0.7366255144032922,0.1761811023622047
CALIBRA,0.7366255144032922,0.1763546798029556
CALIBRA,0.7366255144032922,0.1765285996055227
CALIBRA,0.7366255144032922,0.1767028627838104
CALIBRA,0.7366255144032922,0.1768774703557312
CALIBRA,0.7325102880658436,0.1760633036597428
CALIBRA,0.7325102880658436,0.1762376237623762
CALIBRA,0.7325102880658436,0.176412289395441
CALIBRA,0.7325102880658436,0.1765873015873016
CALIBRA,0.7325102880658436,0.1767626613704071
CALIBRA,0.7325102880658436,0.1769383697813121
CALIBRA,0.7283950617283951,0.1761194029850746
CALIBRA,0.7283950617283951,0.1762948207171314
CALIBRA,0.7283950617283951,0.1764705882352941
CALIBRA,0.7283950617283951,0.1766467065868263
CALIBRA,0.7283950617283951,0.1768231768231768
CALIBRA,0.7283950617283951,0.177
CALIBRA,0.7283950617283951,0.1771771771771771
CALIBRA,0.7283950617283951,0.1773547094188376
CALIBRA,0.7283950617283951,0.1775325977933801
CALIBRA,0.7283950617283951,0.1777108433734939
CALIBRA,0.7283950617283951,0.1778894472361809
CALIBRA,0.7283950617283951,0.1780684104627766
CALIBRA,0.7283950617283951,0.1782477341389728
CALIBRA,0.7283950617283951,0.1784274193548387
CALIBRA,0.7283950617283951,0.1786074672048435
CALIBRA,0.7283950617283951,0.1787878787878788
CALIBRA,0.7283950617283951,0.1789686552072801
CALIBRA,0.7283950617283951,0.1791497975708502
CALIBRA,0.7283950617283951,0.1793313069908814
CALIBRA,0.7283950617283951,0.1795131845841785
CALIBRA,0.7283950617283951,0.1796954314720812
CALIBRA,0.7283950617283951,0.1798780487804878
CALIBRA,0.7283950617283951,0.1800610376398779
CALIBRA,0.7242798353909465,0.1792260692464358
CALIBRA,0.720164609053498,0.1783893985728848
CALIBRA,0.720164609053498,0.1785714285714285
CALIBRA,0.720164609053498,0.1787538304392237
CALIBRA,0.720164609053498,0.1789366053169734
CALIBRA,0.720164609053498,0.1791197543500511
CALIBRA,0.720164609053498,0.1793032786885245
CALIBRA,0.720164609053498,0.1794871794871795
CALIBRA,0.720164609053498,0.1796714579055441
CALIBRA,0.720164609053498,0.1798561151079136
CALIBRA,0.720164609053498,0.1800411522633745
CALIBRA,0.720164609053498,0.180226570545829
CALIBRA,0.7160493827160493,0.179381443298969
CALIBRA,0.7160493827160493,0.1795665634674922
CALIBRA,0.7160493827160493,0.1797520661157025
CALIBRA,0.7119341563786008,0.1789038262668045
CALIBRA,0.7119341563786008,0.1790890269151138
CALIBRA,0.7119341563786008,0.1792746113989637
CALIBRA,0.7119341563786008,0.179460580912863
CALIBRA,0.7119341563786008,0.1796469366562824
CALIBRA,0.7119341563786008,0.1798336798336798
CALIBRA,0.7119341563786008,0.1800208116545265
CALIBRA,0.7119341563786008,0.1802083333333333
CALIBRA,0.7119341563786008,0.1803962460896767
CALIBRA,0.7119341563786008,0.1805845511482254
CALIBRA,0.7119341563786008,0.180773249738767
CALIBRA,0.7119341563786008,0.1809623430962343
CALIBRA,0.7119341563786008,0.181151832460733
CALIBRA,0.7078189300411523,0.180293501048218
CALIBRA,0.7078189300411523,0.1804826862539349
CALIBRA,0.7078189300411523,0.180672268907563
CALIBRA,0.7078189300411523,0.1808622502628812
CALIBRA,0.7078189300411523,0.1810526315789473
CALIBRA,0.7078189300411523,0.1812434141201264
CALIBRA,0.7078189300411523,0.1814345991561181
CALIBRA,0.7037037037037037,0.1805702217529039
CALIBRA,0.7037037037037037,0.1807610993657505
CALIBRA,0.7037037037037037,0.1809523809523809
CALIBRA,0.7037037037037037,0.1811440677966101
CALIBRA,0.7037037037037037,0.1813361611876988
CALIBRA,0.6995884773662552,0.1804670912951167
CALIBRA,0.6995884773662552,0.1806588735387885
CALIBRA,0.6954732510288066,0.1797872340425532
CALIBRA,0.6954732510288066,0.1799787007454739
CALIBRA,0.6954732510288066,0.1801705756929637
CALIBRA,0.6954732510288066,0.1803628601921024
CALIBRA,0.6954732510288066,0.1805555555555555
CALIBRA,0.6954732510288066,0.1807486631016042
CALIBRA,0.6954732510288066,0.1809421841541756
CALIBRA,0.6954732510288066,0.1811361200428724
CALIBRA,0.6954732510288066,0.1813304721030043
CALIBRA,0.6954732510288066,0.1815252416756176
CALIBRA,0.6954732510288066,0.1817204301075269
CALIBRA,0.6954732510288066,0.1819160387513455
CALIBRA,0.6954732510288066,0.1821120689655172
CALIBRA,0.6954732510288066,0.1823085221143473
CALIBRA,0.6954732510288066,0.1825053995680345
CALIBRA,0.6954732510288066,0.1827027027027027
CALIBRA,0.6954732510288066,0.1829004329004329
CALIBRA,0.6954732510288066,0.1830985915492957
CALIBRA,0.6954732510288066,0.1832971800433839
CALIBRA,0.6954732510288066,0.1834961997828447
CALIBRA,0.6954732510288066,0.183695652173913
CALIBRA,0.6954732510288066,0.1838955386289445
CALIBRA,0.6954732510288066,0.1840958605664488
CALIBRA,0.6954732510288066,0.1842966194111232
CALIBRA,0.6954732510288066,0.1844978165938864
CALIBRA,0.6954732510288066,0.1846994535519125
CALIBRA,0.6954732510288066,0.1849015317286652
CALIBRA,0.6954732510288066,0.1851040525739321
CALIBRA,0.691358024691358,0.1842105263157894
CALIBRA,0.691358024691358,0.1844127332601536
CALIBRA,0.691358024691358,0.1846153846153846
CALIBRA,0.691358024691358,0.1848184818481848
CALIBRA,0.691358024691358,0.185022026431718
CALIBRA,0.691358024691358,0.185226019845645
CALIBRA,0.691358024691358,0.1854304635761589
CALIBRA,0.691358024691358,0.1856353591160221
CALIBRA,0.691358024691358,0.1858407079646017
CALIBRA,0.691358024691358,0.1860465116279069
CALIBRA,0.691358024691358,0.1862527716186252
CALIBRA,0.691358024691358,0.1864594894561598
CALIBRA,0.691358024691358,0.1866666666666666
CALIBRA,0.691358024691358,0.1868743047830923
CALIBRA,0.691358024691358,0.1870824053452116
CALIBRA,0.6872427983539094,0.1861761426978818
CALIBRA,0.6872427983539094,0.1863839285714285
CALIBRA,0.6872427983539094,0.1865921787709497
CALIBRA,0.6872427983539094,0.1868008948545861
CALIBRA,0.6872427983539094,0.187010078387458
CALIBRA,0.6872427983539094,0.187219730941704
CALIBRA,0.6872427983539094,0.1874298540965207
CALIBRA,0.6872427983539094,0.1876404494382022
CALIBRA,0.6831275720164609,0.186726659167604
CALIBRA,0.6790123456790124,0.1858108108108108
CALIBRA,0.6790123456790124,0.1860202931228861
CALIBRA,0.6790123456790124,0.1862302483069977
CALIBRA,0.6790123456790124,0.1864406779661017
CALIBRA,0.6790123456790124,0.1866515837104072
CALIBRA,0.6790123456790124,0.1868629671574179
CALIBRA,0.6748971193415638,0.1859410430839002
CALIBRA,0.6707818930041153,0.1850170261066969
CALIBRA,0.6707818930041153,0.1852272727272727
CALIBRA,0.6666666666666666,0.1843003412969283
CALIBRA,0.6666666666666666,0.1845102505694761
CALIBRA,0.6666666666666666,0.1847206385404789
CALIBRA,0.6666666666666666,0.184931506849315
CALIBRA,0.6666666666666666,0.1851428571428571
CALIBRA,0.6666666666666666,0.1853546910755149
CALIBRA,0.6666666666666666,0.1855670103092783
CALIBRA,0.6666666666666666,0.1857798165137614
CALIBRA,0.6666666666666666,0.1859931113662457
CALIBRA,0.6666666666666666,0.1862068965517241
CALIBRA,0.6666666666666666,0.1864211737629459
CALIBRA,0.6666666666666666,0.1866359447004608
CALIBRA,0.6666666666666666,0.1868512110726643
CALIBRA,0.6625514403292181,0.1859122401847575
CALIBRA,0.6625514403292181,0.1861271676300578
CALIBRA,0.6625514403292181,0.1863425925925926
CALIBRA,0.6584362139917695,0.1853997682502897
CALIBRA,0.6584362139917695,0.185614849187935
CALIBRA,0.6584362139917695,0.1858304297328687
CALIBRA,0.6584362139917695,0.1860465116279069
CALIBRA,0.6584362139917695,0.1862630966239813
CALIBRA,0.6584362139917695,0.1864801864801865
CALIBRA,0.6584362139917695,0.1866977829638273
CALIBRA,0.6584362139917695,0.1869158878504672
CALIBRA,0.6584362139917695,0.1871345029239766
CALIBRA,0.6584362139917695,0.1873536299765808
CALIBRA,0.6584362139917695,0.1875732708089097
CALIBRA,0.6584362139917695,0.1877934272300469
CALIBRA,0.654320987654321,0.1868390129259694
CALIBRA,0.6502057613168725,0.1858823529411764
CALIBRA,0.6502057613168725,0.1861012956419316
CALIBRA,0.6502057613168725,0.1863207547169811
CALIBRA,0.6502057613168725,0.1865407319952774
CALIBRA,0.6502057613168725,0.1867612293144208
CALIBRA,0.6502057613168725,0.18698224852071
CALIBRA,0.6502057613168725,0.1872037914691943
CALIBRA,0.6502057613168725,0.1874258600237248
CALIBRA,0.6502057613168725,0.1876484560570071
CALIBRA,0.6502057613168725,0.187871581450654
CALIBRA,0.6502057613168725,0.1880952380952381
CALIBRA,0.6460905349794238,0.1871275327771156
CALIBRA,0.6460905349794238,0.1873508353221957
CALIBRA,0.6460905349794238,0.1875746714456392
CALIBRA,0.6460905349794238,0.1877990430622009
CALIBRA,0.6460905349794238,0.1880239520958083
CALIBRA,0.6460905349794238,0.1882494004796163
CALIBRA,0.6460905349794238,0.1884753901560624
CALIBRA,0.6460905349794238,0.188701923076923
CALIBRA,0.6460905349794238,0.1889290012033694
CALIBRA,0.6460905349794238,0.1891566265060241
CALIBRA,0.6460905349794238,0.189384800965018
CALIBRA,0.6460905349794238,0.1896135265700483
CALIBRA,0.6460905349794238,0.1898428053204353
CALIBRA,0.6460905349794238,0.1900726392251816
CALIBRA,0.6419753086419753,0.1890909090909091
CALIBRA,0.6419753086419753,0.1893203883495145
CALIBRA,0.6419753086419753,0.18955042527339
CALIBRA,0.6419753086419753,0.1897810218978102
CALIBRA,0.6419753086419753,0.1900121802679659
CALIBRA,0.6419753086419753,0.1902439024390244
CALIBRA,0.6419753086419753,0.1904761904761904
CALIBRA,0.6419753086419753,0.1907090464547677
CALIBRA,0.6419753086419753,0.1909424724602203
CALIBRA,0.6419753086419753,0.1911764705882352
CALIBRA,0.6419753086419753,0.1914110429447852
CALIBRA,0.6419753086419753,0.1916461916461916
CALIBRA,0.6419753086419753,0.1918819188191882
CALIBRA,0.6419753086419753,0.1921182266009852
CALIBRA,0.6419753086419753,0.1923551171393341
CALIBRA,0.6419753086419753,0.1925925925925926
CALIBRA,0.6419753086419753,0.1928306551297898
CALIBRA,0.6419753086419753,0.193069306930693
CALIBRA,0.6378600823045267,0.1920693928128872
CALIBRA,0.6378600823045267,0.1923076923076923
CALIBRA,0.6378600823045267,0.1925465838509316
CALIBRA,0.6337448559670782,0.1915422885572139
CALIBRA,0.6337448559670782,0.1917808219178082
CALIBRA,0.6337448559670782,0.1920199501246882
CALIBRA,0.6337448559670782,0.1922596754057428
CALIBRA,0.6337448559670782,0.1925
CALIBRA,0.6337448559670782,0.1927409261576971
CALIBRA,0.6337448559670782,0.1929824561403508
CALIBRA,0.6337448559670782,0.1932245922208281
CALIBRA,0.6337448559670782,0.1934673366834171
CALIBRA,0.6337448559670782,0.1937106918238993
CALIBRA,0.6337448559670782,0.1939546599496221
CALIBRA,0.6337448559670782,0.1941992433795712
CALIBRA,0.6337448559670782,0.1944444444444444
CALIBRA,0.6296296296296297,0.1934260429835651
CALIBRA,0.6296296296296297,0.1936708860759493
CALIBRA,0.6296296296296297,0.1939163498098859
CALIBRA,0.6296296296296297,0.1941624365482233
CALIBRA,0.6296296296296297,0.1944091486658195
CALIBRA,0.6296296296296297,0.1946564885496183
CALIBRA,0.6296296296296297,0.1949044585987261
CALIBRA,0.6255144032921811,0.1938775510204081
CALIBRA,0.6213991769547325,0.1928480204342273
CALIBRA,0.6213991769547325,0.1930946291560102
CALIBRA,0.6213991769547325,0.1933418693982074
CALIBRA,0.6213991769547325,0.1935897435897436
CALIBRA,0.6213991769547325,0.1938382541720154
CALIBRA,0.6213991769547325,0.1940874035989717
CALIBRA,0.6213991769547325,0.1943371943371943
CALIBRA,0.6213991769547325,0.1945876288659793
CALIBRA,0.6213991769547325,0.1948387096774193
CALIBRA,0.6213991769547325,0.1950904392764857
CALIBRA,0.6213991769547325,0.1953428201811125
CALIBRA,0.6213991769547325,0.1955958549222798
CALIBRA,0.6213991769547325,0.1958495460440985
CALIBRA,0.6213991769547325,0.1961038961038961
CALIBRA,0.6213991769547325,0.1963589076723016
CALIBRA,0.6213991769547325,0.1966145833333333
CALIBRA,0.6213991769547325,0.196870925684485
CALIBRA,0.6213991769547325,0.1971279373368146
CALIBRA,0.6172839506172839,0.196078431372549
CALIBRA,0.6172839506172839,0.1963350785340314
CALIBRA,0.6131687242798354,0.1952817824377457
CALIBRA,0.6131687242798354,0.1955380577427821
CALIBRA,0.6131687242798354,0.1957950065703022
CALIBRA,0.6090534979423868,0.1947368421052631
CALIBRA,0.6090534979423868,0.1949934123847167
CALIBRA,0.6090534979423868,0.1952506596306068
CALIBRA,0.6090534979423868,0.1955085865257596
CALIBRA,0.6090534979423868,0.1957671957671957
CALIBRA,0.6090534979423868,0.1960264900662251
CALIBRA,0.6090534979423868,0.1962864721485411
CALIBRA,0.6090534979423868,0.196547144754316
CALIBRA,0.6090534979423868,0.1968085106382978
CALIBRA,0.6090534979423868,0.1970705725699068
CALIBRA,0.6090534979423868,0.1973333333333333
CALIBRA,0.6090534979423868,0.1975967957276368
CALIBRA,0.6090534979423868,0.1978609625668449
CALIBRA,0.6049382716049383,0.1967871485943775
CALIBRA,0.6008230452674898,0.195710455764075
CALIBRA,0.6008230452674898,0.1959731543624161
CALIBRA,0.5967078189300411,0.1948924731182795
CALIBRA,0.5967078189300411,0.1951547779273216
CALIBRA,0.5967078189300411,0.1954177897574124
CALIBRA,0.5967078189300411,0.1956815114709851
CALIBRA,0.5967078189300411,0.1959459459459459
CALIBRA,0.5967078189300411,0.196211096075778
CALIBRA,0.5967078189300411,0.1964769647696476
CALIBRA,0.5967078189300411,0.1967435549525101
CALIBRA,0.5967078189300411,0.1970108695652173
CALIBRA,0.5967078189300411,0.1972789115646258
CALIBRA,0.5967078189300411,0.1975476839237057
CALIBRA,0.5967078189300411,0.1978171896316507
CALIBRA,0.5967078189300411,0.198087431693989
CALIBRA,0.5967078189300411,0.1983584131326949
CALIBRA,0.5967078189300411,0.1986301369863013
CALIBRA,0.5967078189300411,0.1989026063100137
CALIBRA,0.5967078189300411,0.1991758241758241
CALIBRA,0.5967078189300411,0.1994497936726272
CALIBRA,0.5925925925925926,0.1983471074380165
CALIBRA,0.5925925925925926,0.1986206896551724
CALIBRA,0.5925925925925926,0.1988950276243093
CALIBRA,0.5925925925925926,0.1991701244813278
CALIBRA,0.5925925925925926,0.1994459833795014
CALIBRA,0.5925925925925926,0.1997226074895977
CALIBRA,0.5925925925925926,0.2
CALIBRA,0.5925925925925926,0.2002781641168289
CALIBRA,0.5925925925925926,0.2005571030640668
CALIBRA,0.5925925925925926,0.200836820083682
CALIBRA,0.588477366255144,0.1997206703910614
CALIBRA,0.588477366255144,0.2
CALIBRA,0.588477366255144,0.2002801120448179
CALIBRA,0.588477366255144,0.2005610098176718
CALIBRA,0.588477366255144,0.2008426966292134
CALIBRA,0.588477366255144,0.2011251758087201
CALIBRA,0.588477366255144,0.2014084507042253
CALIBRA,0.588477366255144,0.2016925246826516
CALIBRA,0.588477366255144,0.2019774011299435
CALIBRA,0.588477366255144,0.2022630834512022
CALIBRA,0.588477366255144,0.2025495750708215
CALIBRA,0.588477366255144,0.2028368794326241
CALIBRA,0.588477366255144,0.203125
CALIBRA,0.588477366255144,0.2034139402560455
CALIBRA,0.588477366255144,0.2037037037037037
CALIBRA,0.588477366255144,0.2039942938659058
CALIBRA,0.588477366255144,0.2042857142857143
CALIBRA,0.588477366255144,0.2045779685264663
CALIBRA,0.588477366255144,0.2048710601719197
CALIBRA,0.5843621399176955,0.2037302725968436
CALIBRA,0.5843621399176955,0.2040229885057471
CALIBRA,0.5843621399176955,0.2043165467625899
CALIBRA,0.5843621399176955,0.2046109510086455
CALIBRA,0.5843621399176955,0.2049062049062049
CALIBRA,0.5802469135802469,0.203757225433526
CALIBRA,0.5802469135802469,0.2040520984081042
CALIBRA,0.5802469135802469,0.2043478260869565
CALIBRA,0.5802469135802469,0.204644412191582
CALIBRA,0.5802469135802469,0.2049418604651162
CALIBRA,0.5802469135802469,0.2052401746724891
CALIBRA,0.5802469135802469,0.2055393586005831
CALIBRA,0.5802469135802469,0.2058394160583941
CALIBRA,0.5802469135802469,0.2061403508771929
CALIBRA,0.5802469135802469,0.2064421669106881
CALIBRA,0.5802469135802469,0.2067448680351906
CALIBRA,0.5802469135802469,0.2070484581497797
CALIBRA,0.5802469135802469,0.2073529411764706
CALIBRA,0.5802469135802469,0.2076583210603829
CALIBRA,0.5802469135802469,0.2079646017699115
CALIBRA,0.5802469135802469,0.208271787296898
CALIBRA,0.5802469135802469,0.2085798816568047
CALIBRA,0.5761316872427984,0.2074074074074074
CALIBRA,0.5720164609053497,0.2062314540059347
CALIBRA,0.5720164609053497,0.2065378900445765
CALIBRA,0.5720164609053497,0.206845238095238
CALIBRA,0.5720164609053497,0.2071535022354694
CALIBRA,0.5720164609053497,0.2074626865671641
CALIBRA,0.5720164609053497,0.2077727952167414
CALIBRA,0.5720164609053497,0.2080838323353293
CALIBRA,0.5720164609053497,0.2083958020989505
CALIBRA,0.5720164609053497,0.2087087087087087
CALIBRA,0.5679012345679012,0.2075187969924812
CALIBRA,0.5679012345679012,0.2078313253012048
CALIBRA,0.5679012345679012,0.2081447963800905
CALIBRA,0.5679012345679012,0.2084592145015106
CALIBRA,0.5679012345679012,0.2087745839636914
CALIBRA,0.5637860082304527,0.2075757575757575
CALIBRA,0.5637860082304527,0.2078907435508346
CALIBRA,0.5637860082304527,0.2082066869300911
CALIBRA,0.5637860082304527,0.2085235920852359
CALIBRA,0.5637860082304527,0.2088414634146341
CALIBRA,0.5637860082304527,0.2091603053435114
CALIBRA,0.5637860082304527,0.209480122324159
CALIBRA,0.5637860082304527,0.2098009188361408
CALIBRA,0.5637860082304527,0.210122699386503
CALIBRA,0.5637860082304527,0.2104454685099846
CALIBRA,0.5637860082304527,0.2107692307692307
CALIBRA,0.5637860082304527,0.2110939907550077
CALIBRA,0.5637860082304527,0.2114197530864197
CALIBRA,0.5596707818930041,0.2102009273570324
CALIBRA,0.5596707818930041,0.2105263157894736
CALIBRA,0.5596707818930041,0.2108527131782945
CALIBRA,0.5596707818930041,0.2111801242236025
CALIBRA,0.5596707818930041,0.2115085536547434
CALIBRA,0.5596707818930041,0.2118380062305296
CALIBRA,0.5596707818930041,0.2121684867394696
CALIBRA,0.5596707818930041,0.2125
CALIBRA,0.5596707818930041,0.2128325508607198
CALIBRA,0.5555555555555556,0.2115987460815047
CALIBRA,0.5555555555555556,0.2119309262166405
CALIBRA,0.5555555555555556,0.2122641509433962
CALIBRA,0.5555555555555556,0.2125984251968504
CALIBRA,0.5555555555555556,0.2129337539432176
CALIBRA,0.5555555555555556,0.2132701421800948
CALIBRA,0.5555555555555556,0.2136075949367088
CALIBRA,0.5555555555555556,0.2139461172741679
CALIBRA,0.5555555555555556,0.2142857142857142
CALIBRA,0.5555555555555556,0.2146263910969793
CALIBRA,0.5555555555555556,0.214968152866242
CALIBRA,0.551440329218107,0.2137161084529505
CALIBRA,0.551440329218107,0.2140575079872204
CALIBRA,0.551440329218107,0.2144
CALIBRA,0.551440329218107,0.2147435897435897
CALIBRA,0.5473251028806584,0.2134831460674157
CALIBRA,0.5473251028806584,0.2138263665594855
CALIBRA,0.5473251028806584,0.214170692431562
CALIBRA,0.5473251028806584,0.214516129032258
CALIBRA,0.5473251028806584,0.2148626817447496
CALIBRA,0.5473251028806584,0.215210355987055
CALIBRA,0.5473251028806584,0.2155591572123176
CALIBRA,0.5473251028806584,0.2159090909090909
CALIBRA,0.5473251028806584,0.216260162601626
CALIBRA,0.5473251028806584,0.2166123778501628
CALIBRA,0.5473251028806584,0.2169657422512235
CALIBRA,0.5473251028806584,0.2173202614379085
CALIBRA,0.5473251028806584,0.2176759410801964
CALIBRA,0.5473251028806584,0.2180327868852459
CALIBRA,0.5473251028806584,0.2183908045977011
CALIBRA,0.5473251028806584,0.21875
CALIBRA,0.5473251028806584,0.2191103789126853
CALIBRA,0.5473251028806584,0.2194719471947194
CALIBRA,0.5473251028806584,0.2198347107438016
CALIBRA,0.5473251028806584,0.2201986754966887
CALIBRA,0.5473251028806584,0.220563847429519
CALIBRA,0.5432098765432098,0.2192691029900332
CALIBRA,0.5432098765432098,0.2196339434276206
CALIBRA,0.5432098765432098,0.22
CALIBRA,0.5432098765432098,0.2203672787979966
CALIBRA,0.5432098765432098,0.2207357859531772
CALIBRA,0.5432098765432098,0.2211055276381909
CALIBRA,0.5432098765432098,0.2214765100671141
CALIBRA,0.5432098765432098,0.2218487394957983
CALIBRA,0.5390946502057613,0.2205387205387205
CALIBRA,0.5390946502057613,0.2209106239460371
CALIBRA,0.5390946502057613,0.2212837837837837
CALIBRA,0.5390946502057613,0.22165820642978
CALIBRA,0.5390946502057613,0.2220338983050847
CALIBRA,0.5349794238683128,0.2207130730050933
CALIBRA,0.5349794238683128,0.2210884353741496
CALIBRA,0.5308641975308642,0.2197614991482112
CALIBRA,0.5308641975308642,0.220136518771331
CALIBRA,0.5308641975308642,0.2205128205128205
CALIBRA,0.5308641975308642,0.2208904109589041
CALIBRA,0.5308641975308642,0.2212692967409948
CALIBRA,0.5308641975308642,0.2216494845360824
CALIBRA,0.5308641975308642,0.2220309810671256
CALIBRA,0.5267489711934157,0.2206896551724138
CALIBRA,0.5267489711934157,0.2210708117443868
CALIBRA,0.5267489711934157,0.2214532871972318
CALIBRA,0.5267489711934157,0.2218370883882149
CALIBRA,0.5267489711934157,0.2222222222222222
CALIBRA,0.5267489711934157,0.2226086956521739
CALIBRA,0.5267489711934157,0.2229965156794425
CALIBRA,0.5267489711934157,0.2233856893542757
CALIBRA,0.5267489711934157,0.2237762237762237
CALIBRA,0.5267489711934157,0.2241681260945709
CALIBRA,0.5267489711934157,0.2245614035087719
CALIBRA,0.5267489711934157,0.2249560632688927
CALIBRA,0.5267489711934157,0.2253521126760563
CALIBRA,0.5267489711934157,0.2257495590828924
CALIBRA,0.5267489711934157,0.2261484098939929
CALIBRA,0.5267489711934157,0.2265486725663716
CALIBRA,0.522633744855967,0.225177304964539
CALIBRA,0.522633744855967,0.2255772646536412
CALIBRA,0.5185185185185185,0.2241992882562277
CALIBRA,0.5185185185185185,0.2245989304812834
CALIBRA,0.5185185185185185,0.225
CALIBRA,0.5185185185185185,0.2254025044722719
CALIBRA,0.5185185185185185,0.2258064516129032
CALIBRA,0.5185185185185185,0.2262118491921005
CALIBRA,0.5185185185185185,0.2266187050359712
CALIBRA,0.5185185185185185,0.227027027027027
CALIBRA,0.5185185185185185,0.2274368231046931
CALIBRA,0.5185185185185185,0.2278481012658227
CALIBRA,0.5185185185185185,0.2282608695652173
CALIBRA,0.5185185185185185,0.2286751361161524
CALIBRA,0.5185185185185185,0.2290909090909091
CALIBRA,0.5185185185185185,0.2295081967213114
CALIBRA,0.5185185185185185,0.22992700729927
CALIBRA,0.5185185185185185,0.2303473491773309
CALIBRA,0.5185185185185185,0.2307692307692307
CALIBRA,0.5185185185185185,0.2311926605504587
CALIBRA,0.5185185185185185,0.2316176470588235
CALIBRA,0.5185185185185185,0.2320441988950276
CALIBRA,0.5185185185185185,0.2324723247232472
CALIBRA,0.5185185185185185,0.232902033271719
CALIBRA,0.5185185185185185,0.2333333333333333
CALIBRA,0.5185185185185185,0.2337662337662337
CALIBRA,0.5185185185185185,0.2342007434944238
CALIBRA,0.5185185185185185,0.2346368715083799
CALIBRA,0.5185185185185185,0.2350746268656716
CALIBRA,0.5185185185185185,0.2355140186915887
CALIBRA,0.5185185185185185,0.2359550561797752
CALIBRA,0.5185185185185185,0.2363977485928705
CALIBRA,0.5185185185185185,0.2368421052631578
CALIBRA,0.5185185185185185,0.2372881355932203
CALIBRA,0.5185185185185185,0.2377358490566037
CALIBRA,0.5185185185185185,0.2381852551984877
CALIBRA,0.5185185185185185,0.2386363636363636
CALIBRA,0.5185185185185185,0.239089184060721
CALIBRA,0.5185185185185185,0.2395437262357414
CALIBRA,0.5185185185185185,0.24
CALIBRA,0.5185185185185185,0.2404580152671755
CALIBRA,0.5185185185185185,0.2409177820267686
CALIBRA,0.5185185185185185,0.2413793103448276
CALIBRA,0.5185185185185185,0.2418426103646833
CALIBRA,0.5185185185185185,0.2423076923076923
CALIBRA,0.5185185185185185,0.2427745664739884
CALIBRA,0.5185185185185185,0.2432432432432432
CALIBRA,0.5185185185185185,0.2437137330754352
CALIBRA,0.5185185185185185,0.2441860465116279
CALIBRA,0.5185185185185185,0.2446601941747573
CALIBRA,0.5185185185185185,0.245136186770428
CALIBRA,0.5185185185185185,0.2456140350877192
CALIBRA,0.5185185185185185,0.24609375
CALIBRA,0.5185185185185185,0.2465753424657534
CALIBRA,0.5185185185185185,0.2470588235294117
CALIBRA,0.51440329218107,0.2455795677799607
CALIBRA,0.51440329218107,0.2460629921259842
CALIBRA,0.5102880658436214,0.2445759368836292
CALIBRA,0.5102880658436214,0.2450592885375494
CALIBRA,0.5061728395061729,0.2435643564356435
CALIBRA,0.5061728395061729,0.244047619047619
CALIBRA,0.5061728395061729,0.2445328031809145
CALIBRA,0.5061728395061729,0.2450199203187251
CALIBRA,0.5061728395061729,0.2455089820359281
CALIBRA,0.5061728395061729,0.246
CALIBRA,0.5061728395061729,0.2464929859719438
CALIBRA,0.5061728395061729,0.2469879518072289
CALIBRA,0.5061728395061729,0.2474849094567404
CALIBRA,0.5061728395061729,0.2479838709677419
CALIBRA,0.5020576131687243,0.2464646464646464
CALIBRA,0.5020576131687243,0.2469635627530364
CALIBRA,0.5020576131687243,0.2474645030425963
CALIBRA,0.5020576131687243,0.2479674796747967
CALIBRA,0.5020576131687243,0.2484725050916497
CALIBRA,0.5020576131687243,0.2489795918367346
CALIBRA,0.4979423868312757,0.2474437627811861
CALIBRA,0.4979423868312757,0.2479508196721311
CALIBRA,0.4979423868312757,0.2484599589322381
CALIBRA,0.4979423868312757,0.2489711934156378
CALIBRA,0.4979423868312757,0.2494845360824742
CALIBRA,0.4979423868312757,0.25
CALIBRA,0.4979423868312757,0.2505175983436853
CALIBRA,0.4938271604938271,0.2489626556016597
CALIBRA,0.4897119341563786,0.2474012474012474
CALIBRA,0.4897119341563786,0.2479166666666666
CALIBRA,0.4897119341563786,0.2484342379958246
CALIBRA,0.48559670781893,0.2468619246861924
CALIBRA,0.48559670781893,0.2473794549266247
CALIBRA,0.48559670781893,0.2478991596638655
CALIBRA,0.48559670781893,0.2484210526315789
CALIBRA,0.48559670781893,0.2489451476793249
CALIBRA,0.48559670781893,0.2494714587737843
CALIBRA,0.4814814814814814,0.2478813559322034
CALIBRA,0.4814814814814814,0.2484076433121019
CALIBRA,0.4814814814814814,0.2489361702127659
CALIBRA,0.4814814814814814,0.2494669509594882
CALIBRA,0.4814814814814814,0.25
CALIBRA,0.4814814814814814,0.2505353319057816
CALIBRA,0.4814814814814814,0.2510729613733906
CALIBRA,0.4814814814814814,0.2516129032258064
CALIBRA,0.4814814814814814,0.2521551724137931
CALIBRA,0.4773662551440329,0.2505399568034557
CALIBRA,0.4773662551440329,0.2510822510822511
CALIBRA,0.4773662551440329,0.2516268980477223
CALIBRA,0.4773662551440329,0.2521739130434782
CALIBRA,0.4773662551440329,0.2527233115468409
CALIBRA,0.4732510288065844,0.2510917030567685
CALIBRA,0.4691358024691358,0.24945295404814
CALIBRA,0.4691358024691358,0.25
CALIBRA,0.4691358024691358,0.2505494505494505
CALIBRA,0.4650205761316872,0.2488986784140969
CALIBRA,0.4650205761316872,0.249448123620309
CALIBRA,0.4650205761316872,0.25
CALIBRA,0.4609053497942387,0.2483370288248337
CALIBRA,0.4609053497942387,0.2488888888888888
CALIBRA,0.4609053497942387,0.2494432071269487
CALIBRA,0.4609053497942387,0.25
CALIBRA,0.4567901234567901,0.2483221476510067
CALIBRA,0.4567901234567901,0.2488789237668161
CALIBRA,0.4567901234567901,0.249438202247191
CALIBRA,0.4567901234567901,0.25
CALIBRA,0.4526748971193415,0.2483069977426636
CALIBRA,0.4526748971193415,0.248868778280543
CALIBRA,0.4526748971193415,0.2494331065759637
CALIBRA,0.448559670781893,0.2477272727272727
CALIBRA,0.448559670781893,0.2482915717539863
CALIBRA,0.448559670781893,0.2488584474885844
CALIBRA,0.448559670781893,0.2494279176201373
CALIBRA,0.448559670781893,0.25
CALIBRA,0.448559670781893,0.2505747126436781
CALIBRA,0.448559670781893,0.2511520737327189
CALIBRA,0.448559670781893,0.2517321016166282
CALIBRA,0.448559670781893,0.2523148148148148
CALIBRA,0.448559670781893,0.2529002320185615
CALIBRA,0.448559670781893,0.2534883720930233
CALIBRA,0.448559670781893,0.2540792540792541
CALIBRA,0.448559670781893,0.2546728971962617
CALIBRA,0.448559670781893,0.2552693208430913
CALIBRA,0.448559670781893,0.2558685446009389
CALIBRA,0.448559670781893,0.2564705882352941
CALIBRA,0.4444444444444444,0.2547169811320754
CALIBRA,0.4444444444444444,0.2553191489361702
CALIBRA,0.4444444444444444,0.2559241706161137
CALIBRA,0.4444444444444444,0.2565320665083135
CALIBRA,0.4444444444444444,0.2571428571428571
CALIBRA,0.4444444444444444,0.2577565632458234
CALIBRA,0.4403292181069959,0.2559808612440191
CALIBRA,0.4403292181069959,0.2565947242206235
CALIBRA,0.4362139917695473,0.2548076923076923
CALIBRA,0.4362139917695473,0.2554216867469879
CALIBRA,0.4320987654320987,0.2536231884057971
CALIBRA,0.4320987654320987,0.2542372881355932
CALIBRA,0.4320987654320987,0.2548543689320388
CALIBRA,0.4320987654320987,0.2554744525547445
CALIBRA,0.4320987654320987,0.2560975609756097
CALIBRA,0.4279835390946502,0.254278728606357
CALIBRA,0.4279835390946502,0.2549019607843137
CALIBRA,0.4279835390946502,0.2555282555282555
CALIBRA,0.4279835390946502,0.2561576354679803
CALIBRA,0.4279835390946502,0.2567901234567901
CALIBRA,0.4279835390946502,0.2574257425742574
CALIBRA,0.4279835390946502,0.2580645161290322
CALIBRA,0.4238683127572016,0.2562189054726368
CALIBRA,0.4238683127572016,0.256857855361596
CALIBRA,0.419753086419753,0.255
CALIBRA,0.419753086419753,0.2556390977443609
CALIBRA,0.419753086419753,0.2562814070351759
CALIBRA,0.4156378600823045,0.2544080604534005
CALIBRA,0.4156378600823045,0.255050505050505
CALIBRA,0.4156378600823045,0.2556962025316455
CALIBRA,0.4156378600823045,0.2563451776649746
CALIBRA,0.4156378600823045,0.2569974554707379
CALIBRA,0.4156378600823045,0.2576530612244898
CALIBRA,0.411522633744856,0.2557544757033248
CALIBRA,0.411522633744856,0.2564102564102564
CALIBRA,0.411522633744856,0.2570694087403599
CALIBRA,0.411522633744856,0.2577319587628865
CALIBRA,0.411522633744856,0.2583979328165374
CALIBRA,0.4074074074074074,0.2564766839378238
CALIBRA,0.4074074074074074,0.2571428571428571
CALIBRA,0.4074074074074074,0.2578125
CALIBRA,0.4032921810699588,0.2558746736292428
CALIBRA,0.4032921810699588,0.256544502617801
CALIBRA,0.4032921810699588,0.2572178477690289
CALIBRA,0.3991769547325103,0.2552631578947368
CALIBRA,0.3991769547325103,0.2559366754617414
CALIBRA,0.3991769547325103,0.2566137566137566
CALIBRA,0.3991769547325103,0.2572944297082228
CALIBRA,0.3991769547325103,0.2579787234042553
CALIBRA,0.3991769547325103,0.2586666666666666
CALIBRA,0.3991769547325103,0.2593582887700534
CALIBRA,0.3991769547325103,0.260053619302949
CALIBRA,0.3991769547325103,0.260752688172043
CALIBRA,0.3950617283950617,0.2587601078167116
CALIBRA,0.3950617283950617,0.2594594594594595
CALIBRA,0.3909465020576131,0.2574525745257452
CALIBRA,0.3909465020576131,0.2581521739130434
CALIBRA,0.3909465020576131,0.2588555858310626
CALIBRA,0.3909465020576131,0.2595628415300546
CALIBRA,0.3868312757201646,0.2575342465753424
CALIBRA,0.3868312757201646,0.2582417582417582
CALIBRA,0.3868312757201646,0.2589531680440771
CALIBRA,0.382716049382716,0.2569060773480663
CALIBRA,0.382716049382716,0.2576177285318559
CALIBRA,0.382716049382716,0.2583333333333333
CALIBRA,0.382716049382716,0.2590529247910863
CALIBRA,0.382716049382716,0.2597765363128491
CALIBRA,0.382716049382716,0.2605042016806723
CALIBRA,0.3786008230452675,0.2584269662921348
CALIBRA,0.3744855967078189,0.2563380281690141
CALIBRA,0.3744855967078189,0.2570621468926554
CALIBRA,0.3703703703703703,0.254957507082153
CALIBRA,0.3703703703703703,0.2556818181818182
CALIBRA,0.3703703703703703,0.2564102564102564
CALIBRA,0.3662551440329218,0.2542857142857143
CALIBRA,0.3662551440329218,0.2550143266475644
CALIBRA,0.3662551440329218,0.2557471264367816
CALIBRA,0.3621399176954732,0.2536023054755043
CALIBRA,0.3621399176954732,0.2543352601156069
CALIBRA,0.3621399176954732,0.2550724637681159
CALIBRA,0.3621399176954732,0.2558139534883721
CALIBRA,0.3621399176954732,0.2565597667638484
CALIBRA,0.3580246913580246,0.2543859649122807
CALIBRA,0.3539094650205761,0.252199413489736
CALIBRA,0.3539094650205761,0.2529411764705882
CALIBRA,0.3539094650205761,0.2536873156342183
CALIBRA,0.3539094650205761,0.2544378698224852
CALIBRA,0.3539094650205761,0.2551928783382789
CALIBRA,0.3539094650205761,0.2559523809523809
CALIBRA,0.3497942386831276,0.2537313432835821
CALIBRA,0.345679012345679,0.2514970059880239
CALIBRA,0.345679012345679,0.2522522522522522
CALIBRA,0.345679012345679,0.253012048192771
CALIBRA,0.3415637860082304,0.2507552870090634
CALIBRA,0.3415637860082304,0.2515151515151515
CALIBRA,0.3415637860082304,0.2522796352583586
CALIBRA,0.3415637860082304,0.2530487804878049
CALIBRA,0.3374485596707819,0.2507645259938837
CALIBRA,0.3374485596707819,0.2515337423312883
CALIBRA,0.3374485596707819,0.2523076923076923
CALIBRA,0.3374485596707819,0.2530864197530864
CALIBRA,0.3374485596707819,0.2538699690402476
CALIBRA,0.3374485596707819,0.2546583850931677
CALIBRA,0.3333333333333333,0.2523364485981308
CALIBRA,0.3333333333333333,0.253125
CALIBRA,0.3292181069958848,0.2507836990595611
CALIBRA,0.3292181069958848,0.2515723270440251
CALIBRA,0.3292181069958848,0.252365930599369
CALIBRA,0.3251028806584362,0.25
CALIBRA,0.3209876543209876,0.2476190476190476
CALIBRA,0.3209876543209876,0.2484076433121019
CALIBRA,0.3209876543209876,0.2492012779552715
CALIBRA,0.3209876543209876,0.25
CALIBRA,0.3209876543209876,0.2508038585209003
CALIBRA,0.3209876543209876,0.2516129032258064
CALIBRA,0.3209876543209876,0.2524271844660194
CALIBRA,0.3209876543209876,0.2532467532467532
CALIBRA,0.3209876543209876,0.254071661237785
CALIBRA,0.3209876543209876,0.2549019607843137
CALIBRA,0.3168724279835391,0.2524590163934426
CALIBRA,0.3127572016460905,0.25
CALIBRA,0.3127572016460905,0.2508250825082508
CALIBRA,0.3127572016460905,0.2516556291390728
CALIBRA,0.3127572016460905,0.2524916943521594
CALIBRA,0.3127572016460905,0.2533333333333333
CALIBRA,0.3127572016460905,0.2541806020066889
CALIBRA,0.3086419753086419,0.2516778523489933
CALIBRA,0.3086419753086419,0.2525252525252525
CALIBRA,0.3086419753086419,0.2533783783783784
CALIBRA,0.3086419753086419,0.2542372881355932
CALIBRA,0.3086419753086419,0.2551020408163265
CALIBRA,0.3045267489711934,0.2525597269624573
CALIBRA,0.3004115226337449,0.25
CALIBRA,0.3004115226337449,0.2508591065292096
CALIBRA,0.3004115226337449,0.2517241379310345
CALIBRA,0.3004115226337449,0.2525951557093425
CALIBRA,0.3004115226337449,0.2534722222222222
CALIBRA,0.3004115226337449,0.2543554006968641
CALIBRA,0.2962962962962963,0.2517482517482518
CALIBRA,0.2962962962962963,0.2526315789473684
CALIBRA,0.2962962962962963,0.2535211267605634
CALIBRA,0.2962962962962963,0.254416961130742
CALIBRA,0.2962962962962963,0.2553191489361702
CALIBRA,0.2962962962962963,0.2562277580071174
CALIBRA,0.2962962962962963,0.2571428571428571
CALIBRA,0.2962962962962963,0.2580645161290322
CALIBRA,0.2962962962962963,0.2589928057553957
CALIBRA,0.2962962962962963,0.259927797833935
CALIBRA,0.2962962962962963,0.2608695652173913
CALIBRA,0.2962962962962963,0.2618181818181818
CALIBRA,0.2921810699588477,0.2591240875912409
CALIBRA,0.2921810699588477,0.2600732600732601
CALIBRA,0.2921810699588477,0.2610294117647059
CALIBRA,0.2880658436213992,0.2583025830258302
CALIBRA,0.2880658436213992,0.2592592592592592
CALIBRA,0.2880658436213992,0.2602230483271375
CALIBRA,0.2880658436213992,0.2611940298507462
CALIBRA,0.2880658436213992,0.2621722846441947
CALIBRA,0.2880658436213992,0.2631578947368421
CALIBRA,0.2880658436213992,0.2641509433962264
CALIBRA,0.2880658436213992,0.2651515151515151
CALIBRA,0.2880658436213992,0.2661596958174905
CALIBRA,0.2880658436213992,0.2671755725190839
CALIBRA,0.2880658436213992,0.2681992337164751
CALIBRA,0.2839506172839506,0.2653846153846154
CALIBRA,0.2839506172839506,0.2664092664092664
CALIBRA,0.2839506172839506,0.2674418604651162
CALIBRA,0.279835390946502,0.2645914396887159
CALIBRA,0.279835390946502,0.265625
CALIBRA,0.279835390946502,0.2666666666666666
CALIBRA,0.279835390946502,0.2677165354330709
CALIBRA,0.279835390946502,0.2687747035573122
CALIBRA,0.2757201646090535,0.2658730158730158
CALIBRA,0.2716049382716049,0.2629482071713147
CALIBRA,0.2674897119341564,0.26
CALIBRA,0.2674897119341564,0.2610441767068273
CALIBRA,0.2674897119341564,0.2620967741935484
CALIBRA,0.2633744855967078,0.2591093117408907
CALIBRA,0.2633744855967078,0.2601626016260163
CALIBRA,0.2592592592592592,0.2571428571428571
CALIBRA,0.2592592592592592,0.2581967213114754
CALIBRA,0.2592592592592592,0.2592592592592592
CALIBRA,0.2592592592592592,0.2603305785123967
CALIBRA,0.2551440329218107,0.2572614107883817
CALIBRA,0.2510288065843621,0.2541666666666666
CALIBRA,0.2510288065843621,0.2552301255230125
CALIBRA,0.2469135802469135,0.2521008403361344
CALIBRA,0.242798353909465,0.2489451476793249
CALIBRA,0.242798353909465,0.25
CALIBRA,0.2386831275720164,0.2468085106382978
CALIBRA,0.2345679012345679,0.2435897435897435
CALIBRA,0.2304526748971193,0.2403433476394849
CALIBRA,0.2304526748971193,0.2413793103448276
CALIBRA,0.2304526748971193,0.2424242424242424
CALIBRA,0.2304526748971193,0.2434782608695652
CALIBRA,0.2304526748971193,0.2445414847161572
CALIBRA,0.2304526748971193,0.2456140350877192
CALIBRA,0.2304526748971193,0.2466960352422907
CALIBRA,0.2304526748971193,0.247787610619469
CALIBRA,0.2263374485596707,0.2444444444444444
CALIBRA,0.2263374485596707,0.2455357142857142
CALIBRA,0.2263374485596707,0.2466367713004484
CALIBRA,0.2263374485596707,0.2477477477477477
CALIBRA,0.2222222222222222,0.2443438914027149
CALIBRA,0.2181069958847736,0.2409090909090909
CALIBRA,0.2181069958847736,0.2420091324200913
CALIBRA,0.2181069958847736,0.2431192660550458
CALIBRA,0.2181069958847736,0.2442396313364055
CALIBRA,0.2181069958847736,0.2453703703703703
CALIBRA,0.2181069958847736,0.2465116279069767
CALIBRA,0.2181069958847736,0.2476635514018691
CALIBRA,0.2181069958847736,0.2488262910798122
CALIBRA,0.2139917695473251,0.2452830188679245
CALIBRA,0.2139917695473251,0.2464454976303317
CALIBRA,0.2139917695473251,0.2476190476190476
CALIBRA,0.2139917695473251,0.2488038277511961
CALIBRA,0.2139917695473251,0.25
CALIBRA,0.2139917695473251,0.251207729468599
CALIBRA,0.2139917695473251,0.2524271844660194
CALIBRA,0.2139917695473251,0.2536585365853658
CALIBRA,0.2139917695473251,0.2549019607843137
CALIBRA,0.2139917695473251,0.2561576354679803
CALIBRA,0.2139917695473251,0.2574257425742574
CALIBRA,0.2139917695473251,0.2587064676616915
CALIBRA,0.2139917695473251,0.26
CALIBRA,0.2139917695473251,0.2613065326633166
CALIBRA,0.2139917695473251,0.2626262626262626
CALIBRA,0.2098765432098765,0.2588832487309644
CALIBRA,0.2098765432098765,0.2602040816326531
CALIBRA,0.2098765432098765,0.2615384615384615
CALIBRA,0.2098765432098765,0.2628865979381443
CALIBRA,0.205761316872428,0.2590673575129533
CALIBRA,0.205761316872428,0.2604166666666667
CALIBRA,0.205761316872428,0.2617801047120419
CALIBRA,0.205761316872428,0.2631578947368421
CALIBRA,0.2016460905349794,0.2592592592592592
CALIBRA,0.2016460905349794,0.2606382978723404
CALIBRA,0.2016460905349794,0.2620320855614973
CALIBRA,0.1975308641975308,0.2580645161290322
CALIBRA,0.1975308641975308,0.2594594594594595
CALIBRA,0.1934156378600823,0.2554347826086957
CALIBRA,0.1934156378600823,0.2568306010928962
CALIBRA,0.1934156378600823,0.2582417582417582
CALIBRA,0.1934156378600823,0.2596685082872928
CALIBRA,0.1934156378600823,0.2611111111111111
CALIBRA,0.1934156378600823,0.2625698324022346
CALIBRA,0.1934156378600823,0.2640449438202247
CALIBRA,0.1893004115226337,0.2598870056497175
CALIBRA,0.1893004115226337,0.2613636363636363
CALIBRA,0.1893004115226337,0.2628571428571428
CALIBRA,0.1893004115226337,0.264367816091954
CALIBRA,0.1851851851851851,0.2601156069364161
CALIBRA,0.1810699588477366,0.2558139534883721
CALIBRA,0.176954732510288,0.2514619883040935
CALIBRA,0.1728395061728395,0.2470588235294117
CALIBRA,0.1687242798353909,0.2426035502958579
CALIBRA,0.1646090534979424,0.238095238095238
CALIBRA,0.1646090534979424,0.2395209580838323
CALIBRA,0.1646090534979424,0.2409638554216867
CALIBRA,0.1646090534979424,0.2424242424242424
CALIBRA,0.1646090534979424,0.2439024390243902
CALIBRA,0.1646090534979424,0.2453987730061349
CALIBRA,0.1646090534979424,0.2469135802469135
CALIBRA,0.1604938271604938,0.2422360248447205
CALIBRA,0.1604938271604938,0.24375
CALIBRA,0.1563786008230452,0.2389937106918239
CALIBRA,0.1563786008230452,0.240506329113924
CALIBRA,0.1522633744855967,0.2356687898089172
CALIBRA,0.1522633744855967,0.2371794871794871
CALIBRA,0.1522633744855967,0.2387096774193548
CALIBRA,0.1481481481481481,0.2337662337662337
CALIBRA,0.1481481481481481,0.2352941176470588
CALIBRA,0.1481481481481481,0.2368421052631578
CALIBRA,0.1481481481481481,0.23841059602649
CALIBRA,0.1481481481481481,0.24
CALIBRA,0.1481481481481481,0.2416107382550335
CALIBRA,0.1481481481481481,0.2432432432432432
CALIBRA,0.1440329218106996,0.238095238095238
CALIBRA,0.139917695473251,0.2328767123287671
CALIBRA,0.1358024691358024,0.2275862068965517
CALIBRA,0.1358024691358024,0.2291666666666666
CALIBRA,0.1358024691358024,0.2307692307692307
CALIBRA,0.1358024691358024,0.2323943661971831
CALIBRA,0.1358024691358024,0.2340425531914893
CALIBRA,0.1358024691358024,0.2357142857142857
CALIBRA,0.1316872427983539,0.2302158273381295
CALIBRA,0.1316872427983539,0.2318840579710145
CALIBRA,0.1275720164609053,0.2262773722627737
CALIBRA,0.1275720164609053,0.2279411764705882
CALIBRA,0.1275720164609053,0.2296296296296296
CALIBRA,0.1275720164609053,0.2313432835820895
CALIBRA,0.1234567901234567,0.225563909774436
CALIBRA,0.1234567901234567,0.2272727272727272
CALIBRA,0.1193415637860082,0.2213740458015267
CALIBRA,0.1193415637860082,0.2230769230769231
CALIBRA,0.1193415637860082,0.2248062015503876
CALIBRA,0.1193415637860082,0.2265625
CALIBRA,0.1193415637860082,0.2283464566929134
CALIBRA,0.1193415637860082,0.2301587301587301
CALIBRA,0.1193415637860082,0.232
CALIBRA,0.1193415637860082,0.2338709677419354
CALIBRA,0.1193415637860082,0.2357723577235772
CALIBRA,0.1193415637860082,0.2377049180327868
CALIBRA,0.1193415637860082,0.2396694214876033
CALIBRA,0.1193415637860082,0.2416666666666666
CALIBRA,0.1193415637860082,0.2436974789915966
CALIBRA,0.1193415637860082,0.2457627118644068
CALIBRA,0.1193415637860082,0.2478632478632478
CALIBRA,0.1193415637860082,0.25
CALIBRA,0.1193415637860082,0.2521739130434782
CALIBRA,0.1152263374485596,0.2456140350877192
CALIBRA,0.1152263374485596,0.247787610619469
CALIBRA,0.1111111111111111,0.2410714285714285
CALIBRA,0.1069958847736625,0.2342342342342342
CALIBRA,0.1069958847736625,0.2363636363636363
CALIBRA,0.1069958847736625,0.2385321100917431
CALIBRA,0.102880658436214,0.2314814814814814
CALIBRA,0.102880658436214,0.2336448598130841
CALIBRA,0.102880658436214,0.2358490566037736
CALIBRA,0.102880658436214,0.238095238095238
CALIBRA,0.102880658436214,0.2403846153846154
CALIBRA,0.102880658436214,0.2427184466019417
CALIBRA,0.102880658436214,0.2450980392156862
CALIBRA,0.0987654320987654,0.2376237623762376
CALIBRA,0.0946502057613168,0.23
CALIBRA,0.0946502057613168,0.2323232323232323
CALIBRA,0.0946502057613168,0.2346938775510204
CALIBRA,0.0905349794238683,0.2268041237113402
CALIBRA,0.0864197530864197,0.21875
CALIBRA,0.0864197530864197,0.2210526315789473
CALIBRA,0.0864197530864197,0.2234042553191489
CALIBRA,0.0864197530864197,0.2258064516129032
CALIBRA,0.0864197530864197,0.2282608695652173
CALIBRA,0.0864197530864197,0.2307692307692307
CALIBRA,0.0864197530864197,0.2333333333333333
CALIBRA,0.0864197530864197,0.2359550561797752
CALIBRA,0.0864197530864197,0.2386363636363636
CALIBRA,0.0864197530864197,0.2413793103448276
CALIBRA,0.0823045267489712,0.2325581395348837
CALIBRA,0.0823045267489712,0.2352941176470588
CALIBRA,0.0823045267489712,0.238095238095238
CALIBRA,0.0781893004115226,0.2289156626506024
CALIBRA,0.0781893004115226,0.2317073170731707
CALIBRA,0.074074074074074,0.2222222222222222
CALIBRA,0.074074074074074,0.225
CALIBRA,0.074074074074074,0.2278481012658227
CALIBRA,0.074074074074074,0.2307692307692307
CALIBRA,0.074074074074074,0.2337662337662337
CALIBRA,0.074074074074074,0.2368421052631578
CALIBRA,0.074074074074074,0.24
CALIBRA,0.074074074074074,0.2432432432432432
CALIBRA,0.074074074074074,0.2465753424657534
CALIBRA,0.074074074074074,0.25
CALIBRA,0.074074074074074,0.2535211267605634
CALIBRA,0.0699588477366255,0.2428571428571428
CALIBRA,0.0699588477366255,0.2463768115942029
CALIBRA,0.0699588477366255,0.25
CALIBRA,0.0699588477366255,0.2537313432835821
CALIBRA,0.0658436213991769,0.2424242424242424
CALIBRA,0.0658436213991769,0.2461538461538461
CALIBRA,0.0658436213991769,0.25
CALIBRA,0.0658436213991769,0.2539682539682539
CALIBRA,0.0658436213991769,0.2580645161290322
CALIBRA,0.0658436213991769,0.2622950819672131
CALIBRA,0.0658436213991769,0.2666666666666666
CALIBRA,0.0658436213991769,0.2711864406779661
CALIBRA,0.0658436213991769,0.2758620689655172
CALIBRA,0.0658436213991769,0.2807017543859649
CALIBRA,0.0617283950617283,0.2678571428571428
CALIBRA,0.0617283950617283,0.2727272727272727
CALIBRA,0.0617283950617283,0.2777777777777778
CALIBRA,0.0617283950617283,0.2830188679245283
CALIBRA,0.0617283950617283,0.2884615384615384
CALIBRA,0.0617283950617283,0.2941176470588235
CALIBRA,0.0617283950617283,0.3
CALIBRA,0.0576131687242798,0.2857142857142857
CALIBRA,0.0576131687242798,0.2916666666666667
CALIBRA,0.0576131687242798,0.2978723404255319
CALIBRA,0.0576131687242798,0.3043478260869565
CALIBRA,0.0576131687242798,0.3111111111111111
CALIBRA,0.0576131687242798,0.3181818181818182
CALIBRA,0.0534979423868312,0.3023255813953488
CALIBRA,0.0534979423868312,0.3095238095238095
CALIBRA,0.0534979423868312,0.3170731707317073
CALIBRA,0.0534979423868312,0.325
CALIBRA,0.0493827160493827,0.3076923076923077
CALIBRA,0.0493827160493827,0.3157894736842105
CALIBRA,0.0493827160493827,0.3243243243243243
CALIBRA,0.0493827160493827,0.3333333333333333
CALIBRA,0.0493827160493827,0.3428571428571428
CALIBRA,0.0493827160493827,0.3529411764705882
CALIBRA,0.0452674897119341,0.3333333333333333
CALIBRA,0.0452674897119341,0.34375
CALIBRA,0.0452674897119341,0.3548387096774194
CALIBRA,0.0411522633744856,0.3333333333333333
CALIBRA,0.037037037037037,0.3103448275862069
CALIBRA,0.037037037037037,0.3214285714285714
CALIBRA,0.037037037037037,0.3333333333333333
CALIBRA,0.037037037037037,0.3461538461538461
CALIBRA,0.0329218106995884,0.32
CALIBRA,0.0288065843621399,0.2916666666666667
CALIBRA,0.0288065843621399,0.3043478260869565
CALIBRA,0.0288065843621399,0.3181818181818182
CALIBRA,0.0246913580246913,0.2857142857142857
CALIBRA,0.0246913580246913,0.3
CALIBRA,0.0246913580246913,0.3157894736842105
CALIBRA,0.0246913580246913,0.3333333333333333
CALIBRA,0.0205761316872428,0.2941176470588235
CALIBRA,0.0205761316872428,0.3125
CALIBRA,0.0205761316872428,0.3333333333333333
CALIBRA,0.0205761316872428,0.3571428571428571
CALIBRA,0.0205761316872428,0.3846153846153846
CALIBRA,0.0164609053497942,0.3333333333333333
CALIBRA,0.0164609053497942,0.3636363636363636
CALIBRA,0.0164609053497942,0.4
CALIBRA,0.0123456790123456,0.3333333333333333
CALIBRA,0.0082304526748971,0.25
CALIBRA,0.0082304526748971,0.2857142857142857
CALIBRA,0.0082304526748971,0.3333333333333333
CALIBRA,0.0082304526748971,0.4
CALIBRA,0.0082304526748971,0.5
CALIBRA,0.0082304526748971,0.6666666666666666
CALIBRA,0.0041152263374485,0.5
CALIBRA,0.0041152263374485,1.0
CALIBRA,0.0,1.0


==> figures/data/curve_roc.csv <==
model,fpr,tpr
ElasticNet,0.0,0.0
ElasticNet,0.0005473453749315,0.0
ElasticNet,0.0005473453749315,0.0041152263374485
ElasticNet,0.0010946907498631,0.0041152263374485
ElasticNet,0.0010946907498631,0.0082304526748971
ElasticNet,0.0103995621237,0.0082304526748971
ElasticNet,0.0103995621237,0.0123456790123456
ElasticNet,0.0147783251231527,0.0123456790123456
ElasticNet,0.0147783251231527,0.0164609053497942
ElasticNet,0.0186097427476737,0.0164609053497942
ElasticNet,0.0186097427476737,0.0205761316872428
ElasticNet,0.023535851122058,0.0205761316872428
ElasticNet,0.023535851122058,0.0246913580246913
ElasticNet,0.0240831964969896,0.0246913580246913
ElasticNet,0.0240831964969896,0.0288065843621399
ElasticNet,0.0251778872468527,0.0288065843621399
ElasticNet,0.0251778872468527,0.0329218106995884
ElasticNet,0.0284619594964422,0.0329218106995884
ElasticNet,0.0284619594964422,0.0452674897119341
ElasticNet,0.0295566502463054,0.0452674897119341
ElasticNet,0.0295566502463054,0.0534979423868312
ElasticNet,0.030103995621237,0.0534979423868312
ElasticNet,0.030103995621237,0.0576131687242798
ElasticNet,0.0311986863711001,0.0576131687242798
ElasticNet,0.0311986863711001,0.0699588477366255
ElasticNet,0.0366721401204159,0.0699588477366255
ElasticNet,0.0366721401204159,0.074074074074074
ElasticNet,0.0372194854953475,0.074074074074074
ElasticNet,0.0372194854953475,0.0781893004115226
ElasticNet,0.0394088669950738,0.0781893004115226
ElasticNet,0.0394088669950738,0.0864197530864197
ElasticNet,0.040503557744937,0.0864197530864197
ElasticNet,0.040503557744937,0.0905349794238683
ElasticNet,0.0410509031198686,0.0905349794238683
ElasticNet,0.0410509031198686,0.0946502057613168
ElasticNet,0.0426929392446633,0.0946502057613168
ElasticNet,0.0426929392446633,0.0987654320987654
ElasticNet,0.0437876299945265,0.0987654320987654
ElasticNet,0.0437876299945265,0.102880658436214
ElasticNet,0.0465243568691844,0.102880658436214
ElasticNet,0.0465243568691844,0.1111111111111111
ElasticNet,0.0481663929939792,0.1111111111111111
ElasticNet,0.0481663929939792,0.1152263374485596
ElasticNet,0.0514504652435686,0.1152263374485596
ElasticNet,0.0514504652435686,0.1234567901234567
ElasticNet,0.0552818828680897,0.1234567901234567
ElasticNet,0.0552818828680897,0.1275720164609053
ElasticNet,0.0558292282430213,0.1275720164609053
ElasticNet,0.0558292282430213,0.1316872427983539
ElasticNet,0.0580186097427476,0.1316872427983539
ElasticNet,0.0580186097427476,0.139917695473251
ElasticNet,0.0629447181171319,0.139917695473251
ElasticNet,0.0629447181171319,0.1522633744855967
ElasticNet,0.064039408866995,0.1522633744855967
ElasticNet,0.064039408866995,0.1563786008230452
ElasticNet,0.0667761357416529,0.1563786008230452
ElasticNet,0.0667761357416529,0.1604938271604938
ElasticNet,0.0722495894909688,0.1604938271604938
ElasticNet,0.0722495894909688,0.1646090534979424
ElasticNet,0.0733442802408319,0.1646090534979424
ElasticNet,0.0733442802408319,0.1687242798353909
ElasticNet,0.0738916256157635,0.1687242798353909
ElasticNet,0.0738916256157635,0.1728395061728395
ElasticNet,0.077175697865353,0.1728395061728395
ElasticNet,0.077175697865353,0.1810699588477366
ElasticNet,0.0821018062397372,0.1810699588477366
ElasticNet,0.0821018062397372,0.1851851851851851
ElasticNet,0.0881226053639846,0.1851851851851851
ElasticNet,0.0881226053639846,0.1893004115226337
ElasticNet,0.0930487137383689,0.1893004115226337
ElasticNet,0.0930487137383689,0.1975308641975308
ElasticNet,0.0946907498631636,0.1975308641975308
ElasticNet,0.0946907498631636,0.205761316872428
ElasticNet,0.0990695128626163,0.205761316872428
ElasticNet,0.0990695128626163,0.2098765432098765
ElasticNet,0.0996168582375478,0.2098765432098765
ElasticNet,0.0996168582375478,0.2181069958847736
ElasticNet,0.1001642036124794,0.2181069958847736
ElasticNet,0.1001642036124794,0.2222222222222222
ElasticNet,0.1045429666119321,0.2222222222222222
ElasticNet,0.1045429666119321,0.2263374485596707
ElasticNet,0.1050903119868637,0.2263374485596707
ElasticNet,0.1050903119868637,0.2304526748971193
ElasticNet,0.10727969348659,0.2304526748971193
ElasticNet,0.10727969348659,0.2386831275720164
ElasticNet,0.1111111111111111,0.2386831275720164
ElasticNet,0.1111111111111111,0.242798353909465
ElasticNet,0.1122058018609742,0.242798353909465
ElasticNet,0.1122058018609742,0.2469135802469135
ElasticNet,0.1165845648604269,0.2469135802469135
ElasticNet,0.1165845648604269,0.2510288065843621
ElasticNet,0.1231527093596059,0.2510288065843621
ElasticNet,0.1231527093596059,0.2551440329218107
ElasticNet,0.1264367816091954,0.2551440329218107
ElasticNet,0.1264367816091954,0.2592592592592592
ElasticNet,0.1302681992337164,0.2592592592592592
ElasticNet,0.1302681992337164,0.2633744855967078
ElasticNet,0.130815544608648,0.2633744855967078
ElasticNet,0.130815544608648,0.2674897119341564
ElasticNet,0.1313628899835796,0.2674897119341564
ElasticNet,0.1313628899835796,0.2716049382716049
ElasticNet,0.1351943076081007,0.2716049382716049
ElasticNet,0.1351943076081007,0.2757201646090535
ElasticNet,0.137383689107827,0.2757201646090535
ElasticNet,0.137383689107827,0.2839506172839506
ElasticNet,0.1379310344827586,0.2839506172839506
ElasticNet,0.1379310344827586,0.3004115226337449
ElasticNet,0.1412151067323481,0.3004115226337449
ElasticNet,0.1412151067323481,0.3045267489711934
ElasticNet,0.143951833607006,0.3045267489711934
ElasticNet,0.143951833607006,0.3127572016460905
ElasticNet,0.1477832512315271,0.3127572016460905
ElasticNet,0.1477832512315271,0.3168724279835391
ElasticNet,0.1483305966064586,0.3168724279835391
ElasticNet,0.1483305966064586,0.3209876543209876
ElasticNet,0.1488779419813902,0.3209876543209876
ElasticNet,0.1488779419813902,0.3251028806584362
ElasticNet,0.1510673234811166,0.3251028806584362
ElasticNet,0.1510673234811166,0.3292181069958848
ElasticNet,0.1565407772304324,0.3292181069958848
ElasticNet,0.1565407772304324,0.3333333333333333
ElasticNet,0.1603721948549534,0.3333333333333333
ElasticNet,0.1603721948549534,0.3415637860082304
ElasticNet,0.1713191023535851,0.3415637860082304
ElasticNet,0.1713191023535851,0.345679012345679
ElasticNet,0.1735084838533114,0.345679012345679
ElasticNet,0.1735084838533114,0.3497942386831276
ElasticNet,0.174055829228243,0.3497942386831276
ElasticNet,0.174055829228243,0.3539094650205761
ElasticNet,0.1773399014778325,0.3539094650205761
ElasticNet,0.1773399014778325,0.3621399176954732
ElasticNet,0.1800766283524904,0.3621399176954732
ElasticNet,0.1800766283524904,0.3662551440329218
ElasticNet,0.180623973727422,0.3662551440329218
ElasticNet,0.180623973727422,0.3703703703703703
ElasticNet,0.1828133552271483,0.3703703703703703
ElasticNet,0.1828133552271483,0.3744855967078189
ElasticNet,0.1888341543513957,0.3744855967078189
ElasticNet,0.1888341543513957,0.382716049382716
ElasticNet,0.1926655719759168,0.382716049382716
ElasticNet,0.1926655719759168,0.3868312757201646
ElasticNet,0.1932129173508484,0.3868312757201646
ElasticNet,0.1932129173508484,0.3950617283950617
ElasticNet,0.1948549534756431,0.3950617283950617
ElasticNet,0.1948549534756431,0.3991769547325103
ElasticNet,0.1954022988505747,0.3991769547325103
ElasticNet,0.1954022988505747,0.4032921810699588
ElasticNet,0.1959496442255063,0.4032921810699588
ElasticNet,0.1959496442255063,0.4074074074074074
ElasticNet,0.1970443349753694,0.4074074074074074
ElasticNet,0.1970443349753694,0.411522633744856
ElasticNet,0.1986863711001642,0.411522633744856
ElasticNet,0.1986863711001642,0.4156378600823045
ElasticNet,0.2085385878489326,0.4156378600823045
ElasticNet,0.2085385878489326,0.419753086419753
ElasticNet,0.2101806239737274,0.419753086419753
ElasticNet,0.2101806239737274,0.4279835390946502
ElasticNet,0.2129173508483853,0.4279835390946502
ElasticNet,0.2129173508483853,0.4320987654320987
ElasticNet,0.2140120415982485,0.4320987654320987
ElasticNet,0.2140120415982485,0.4362139917695473
ElasticNet,0.2151067323481116,0.4362139917695473
ElasticNet,0.2151067323481116,0.448559670781893
ElasticNet,0.2162014230979748,0.448559670781893
ElasticNet,0.2162014230979748,0.4526748971193415
ElasticNet,0.2172961138478379,0.4526748971193415
ElasticNet,0.2172961138478379,0.4567901234567901
ElasticNet,0.2189381499726327,0.4567901234567901
ElasticNet,0.2189381499726327,0.4609053497942387
ElasticNet,0.2200328407224959,0.4609053497942387
ElasticNet,0.2200328407224959,0.4650205761316872
ElasticNet,0.2238642583470169,0.4650205761316872
ElasticNet,0.2238642583470169,0.4691358024691358
ElasticNet,0.2249589490968801,0.4691358024691358
ElasticNet,0.2249589490968801,0.4732510288065844
ElasticNet,0.2304324028461959,0.4732510288065844
ElasticNet,0.2304324028461959,0.4773662551440329
ElasticNet,0.2309797482211275,0.4773662551440329
ElasticNet,0.2309797482211275,0.48559670781893
ElasticNet,0.2353585112205801,0.48559670781893
ElasticNet,0.2353585112205801,0.4897119341563786
ElasticNet,0.2359058565955117,0.4897119341563786
ElasticNet,0.2359058565955117,0.4938271604938271
ElasticNet,0.2506841817186644,0.4938271604938271
ElasticNet,0.2506841817186644,0.4979423868312757
ElasticNet,0.2512315270935961,0.4979423868312757
ElasticNet,0.2512315270935961,0.5061728395061729
ElasticNet,0.2523262178434592,0.5061728395061729
ElasticNet,0.2523262178434592,0.5102880658436214
ElasticNet,0.2534209085933224,0.5102880658436214
ElasticNet,0.2534209085933224,0.51440329218107
ElasticNet,0.2539682539682539,0.51440329218107
ElasticNet,0.2539682539682539,0.5308641975308642
ElasticNet,0.2572523262178434,0.5308641975308642
ElasticNet,0.2572523262178434,0.5349794238683128
ElasticNet,0.2588943623426382,0.5349794238683128
ElasticNet,0.2588943623426382,0.5390946502057613
ElasticNet,0.270935960591133,0.5390946502057613
ElasticNet,0.270935960591133,0.5432098765432098
ElasticNet,0.2736726874657909,0.5432098765432098
ElasticNet,0.2736726874657909,0.5473251028806584
ElasticNet,0.2769567597153804,0.5473251028806584
ElasticNet,0.2769567597153804,0.551440329218107
ElasticNet,0.277504105090312,0.551440329218107
ElasticNet,0.277504105090312,0.5555555555555556
ElasticNet,0.2829775588396278,0.5555555555555556
ElasticNet,0.2829775588396278,0.5596707818930041
ElasticNet,0.2851669403393541,0.5596707818930041
ElasticNet,0.2851669403393541,0.5679012345679012
ElasticNet,0.2900930487137383,0.5679012345679012
ElasticNet,0.2900930487137383,0.5761316872427984
ElasticNet,0.2911877394636015,0.5761316872427984
ElasticNet,0.2911877394636015,0.5843621399176955
ElasticNet,0.294471811713191,0.5843621399176955
ElasticNet,0.294471811713191,0.588477366255144
ElasticNet,0.2955665024630542,0.588477366255144
ElasticNet,0.2955665024630542,0.5925925925925926
ElasticNet,0.2983032293377121,0.5925925925925926
ElasticNet,0.2983032293377121,0.5967078189300411
ElasticNet,0.3059660645867542,0.5967078189300411
ElasticNet,0.3059660645867542,0.6008230452674898
ElasticNet,0.3070607553366174,0.6008230452674898
ElasticNet,0.3070607553366174,0.6049382716049383
ElasticNet,0.3114395183360701,0.6049382716049383
ElasticNet,0.3114395183360701,0.6090534979423868
ElasticNet,0.3163656267104543,0.6090534979423868
ElasticNet,0.3163656267104543,0.6131687242798354
ElasticNet,0.3185550082101806,0.6131687242798354
ElasticNet,0.3185550082101806,0.6172839506172839
ElasticNet,0.3229337712096333,0.6172839506172839
ElasticNet,0.3229337712096333,0.6213991769547325
ElasticNet,0.3234811165845648,0.6213991769547325
ElasticNet,0.3234811165845648,0.6255144032921811
ElasticNet,0.3262178434592228,0.6255144032921811
ElasticNet,0.3262178434592228,0.6296296296296297
ElasticNet,0.3273125342090859,0.6296296296296297
ElasticNet,0.3273125342090859,0.6337448559670782
ElasticNet,0.3360700602079912,0.6337448559670782
ElasticNet,0.3360700602079912,0.6460905349794238
ElasticNet,0.3366174055829228,0.6460905349794238
ElasticNet,0.3366174055829228,0.6502057613168725
ElasticNet,0.3388067870826491,0.6502057613168725
ElasticNet,0.3388067870826491,0.6584362139917695
ElasticNet,0.3431855500821018,0.6584362139917695
ElasticNet,0.3431855500821018,0.6625514403292181
ElasticNet,0.3574165298303229,0.6625514403292181
ElasticNet,0.3574165298303229,0.6707818930041153
ElasticNet,0.361247947454844,0.6707818930041153
ElasticNet,0.361247947454844,0.6748971193415638
ElasticNet,0.3634373289545703,0.6748971193415638
ElasticNet,0.3634373289545703,0.6790123456790124
ElasticNet,0.3683634373289545,0.6790123456790124
ElasticNet,0.3683634373289545,0.6831275720164609
ElasticNet,0.3771209633278599,0.6831275720164609
ElasticNet,0.3771209633278599,0.6872427983539094
ElasticNet,0.3902572523262178,0.6872427983539094
ElasticNet,0.3902572523262178,0.691358024691358
ElasticNet,0.3908045977011494,0.691358024691358
ElasticNet,0.3908045977011494,0.6954732510288066
ElasticNet,0.3918992884510126,0.6954732510288066
ElasticNet,0.3918992884510126,0.6995884773662552
ElasticNet,0.3924466338259442,0.6995884773662552
ElasticNet,0.3924466338259442,0.7037037037037037
ElasticNet,0.3968253968253968,0.7037037037037037
ElasticNet,0.3968253968253968,0.7078189300411523
ElasticNet,0.4017515051997811,0.7078189300411523
ElasticNet,0.4017515051997811,0.7119341563786008
ElasticNet,0.4094143404488232,0.7119341563786008
ElasticNet,0.4094143404488232,0.7160493827160493
ElasticNet,0.425287356321839,0.7160493827160493
ElasticNet,0.425287356321839,0.720164609053498
ElasticNet,0.4263820470717022,0.720164609053498
ElasticNet,0.4263820470717022,0.7242798353909465
ElasticNet,0.4313081554460864,0.7242798353909465
ElasticNet,0.4313081554460864,0.7283950617283951
ElasticNet,0.438423645320197,0.7283950617283951
ElasticNet,0.438423645320197,0.7325102880658436
ElasticNet,0.4471811713191023,0.7325102880658436
ElasticNet,0.4471811713191023,0.7366255144032922
ElasticNet,0.4510125889436234,0.7366255144032922
ElasticNet,0.4510125889436234,0.7407407407407407
ElasticNet,0.4526546250684182,0.7407407407407407
ElasticNet,0.4526546250684182,0.7448559670781894
ElasticNet,0.4537493158182813,0.7448559670781894
ElasticNet,0.4537493158182813,0.7489711934156379
ElasticNet,0.4559386973180077,0.7489711934156379
ElasticNet,0.4559386973180077,0.7530864197530864
ElasticNet,0.458128078817734,0.7530864197530864
ElasticNet,0.458128078817734,0.757201646090535
ElasticNet,0.4592227695675971,0.757201646090535
ElasticNet,0.4592227695675971,0.7613168724279835
ElasticNet,0.4597701149425287,0.7613168724279835
ElasticNet,0.4597701149425287,0.7654320987654321
ElasticNet,0.4614121510673235,0.7654320987654321
ElasticNet,0.4614121510673235,0.7695473251028807
ElasticNet,0.4718117131910235,0.7695473251028807
ElasticNet,0.4718117131910235,0.7736625514403292
ElasticNet,0.4734537493158183,0.7736625514403292
ElasticNet,0.4734537493158183,0.7777777777777778
ElasticNet,0.4876847290640394,0.7777777777777778
ElasticNet,0.4876847290640394,0.7818930041152263
ElasticNet,0.4887794198139025,0.7818930041152263
ElasticNet,0.4887794198139025,0.7860082304526749
ElasticNet,0.492063492063492,0.7860082304526749
ElasticNet,0.492063492063492,0.7901234567901234
ElasticNet,0.4980842911877394,0.7901234567901234
ElasticNet,0.4980842911877394,0.7942386831275721
ElasticNet,0.5035577449370553,0.7942386831275721
ElasticNet,0.5035577449370553,0.7983539094650206
ElasticNet,0.5161466885604816,0.7983539094650206
ElasticNet,0.5161466885604816,0.8024691358024691
ElasticNet,0.518336070060208,0.8024691358024691
ElasticNet,0.518336070060208,0.8065843621399177
ElasticNet,0.5303776683087028,0.8065843621399177
ElasticNet,0.5303776683087028,0.8106995884773662
ElasticNet,0.5347564313081554,0.8106995884773662
ElasticNet,0.5347564313081554,0.8148148148148148
ElasticNet,0.5511767925561029,0.8148148148148148
ElasticNet,0.5511767925561029,0.8189300411522634
ElasticNet,0.5615763546798029,0.8189300411522634
ElasticNet,0.5615763546798029,0.823045267489712
ElasticNet,0.5648604269293924,0.823045267489712
ElasticNet,0.5648604269293924,0.8271604938271605
ElasticNet,0.5659551176792557,0.8271604938271605
ElasticNet,0.5659551176792557,0.831275720164609
ElasticNet,0.5758073344280241,0.831275720164609
ElasticNet,0.5758073344280241,0.8353909465020576
ElasticNet,0.585112205801861,0.8353909465020576
ElasticNet,0.585112205801861,0.8395061728395061
ElasticNet,0.6053639846743295,0.8395061728395061
ElasticNet,0.6053639846743295,0.8436213991769548
ElasticNet,0.608648056923919,0.8436213991769548
ElasticNet,0.608648056923919,0.8477366255144033
ElasticNet,0.6261631089217297,0.8477366255144033
ElasticNet,0.6261631089217297,0.8518518518518519
ElasticNet,0.6409414340448824,0.8518518518518519
ElasticNet,0.6409414340448824,0.8559670781893004
ElasticNet,0.6475095785440613,0.8559670781893004
ElasticNet,0.6475095785440613,0.8600823045267489
ElasticNet,0.6496989600437876,0.8600823045267489
ElasticNet,0.6496989600437876,0.8641975308641975
ElasticNet,0.6524356869184456,0.8641975308641975
ElasticNet,0.6524356869184456,0.8683127572016461
ElasticNet,0.6683087027914614,0.8683127572016461
ElasticNet,0.6683087027914614,0.8724279835390947
ElasticNet,0.6699507389162561,0.8724279835390947
ElasticNet,0.6699507389162561,0.8765432098765432
ElasticNet,0.6885604816639299,0.8765432098765432
ElasticNet,0.6885604816639299,0.8847736625514403
ElasticNet,0.6907498631636563,0.8847736625514403
ElasticNet,0.6907498631636563,0.8888888888888888
ElasticNet,0.7000547345374931,0.8888888888888888
ElasticNet,0.7000547345374931,0.8930041152263375
ElasticNet,0.7181171319102354,0.8930041152263375
ElasticNet,0.7181171319102354,0.9012345679012346
ElasticNet,0.7219485495347564,0.9012345679012346
ElasticNet,0.7219485495347564,0.9053497942386832
ElasticNet,0.7241379310344828,0.9053497942386832
ElasticNet,0.7241379310344828,0.9094650205761317
ElasticNet,0.7405582922824302,0.9094650205761317
ElasticNet,0.7405582922824302,0.9135802469135802
ElasticNet,0.759168035030104,0.9135802469135802
ElasticNet,0.759168035030104,0.9176954732510288
ElasticNet,0.7788724685276409,0.9176954732510288
ElasticNet,0.7788724685276409,0.9218106995884774
ElasticNet,0.7865353037766831,0.9218106995884774
ElasticNet,0.7865353037766831,0.925925925925926
ElasticNet,0.7969348659003831,0.925925925925926
ElasticNet,0.7969348659003831,0.9300411522633744
ElasticNet,0.8024083196496989,0.9300411522633744
ElasticNet,0.8024083196496989,0.934156378600823
ElasticNet,0.8073344280240832,0.934156378600823
ElasticNet,0.8073344280240832,0.9382716049382716
ElasticNet,0.8111658456486043,0.9382716049382716
ElasticNet,0.8111658456486043,0.9423868312757202
ElasticNet,0.8489326765188834,0.9423868312757202
ElasticNet,0.8489326765188834,0.9465020576131687
ElasticNet,0.8697318007662835,0.9465020576131687
ElasticNet,0.8697318007662835,0.9506172839506172
ElasticNet,0.873015873015873,0.9506172839506172
ElasticNet,0.873015873015873,0.9547325102880658
ElasticNet,0.8768472906403941,0.9547325102880658
ElasticNet,0.8768472906403941,0.9588477366255144
ElasticNet,0.8850574712643678,0.9588477366255144
ElasticNet,0.8850574712643678,0.9629629629629628
ElasticNet,0.9140667761357416,0.9629629629629628
ElasticNet,0.9140667761357416,0.9670781893004116
ElasticNet,0.922824302134647,0.9670781893004116
ElasticNet,0.922824302134647,0.97119341563786
ElasticNet,0.9518336070060208,0.97119341563786
ElasticNet,0.9518336070060208,0.9753086419753086
ElasticNet,0.9545703338806788,0.9753086419753086
ElasticNet,0.9545703338806788,0.9835390946502056
ElasticNet,0.9573070607553368,0.9835390946502056
ElasticNet,0.9573070607553368,0.9876543209876544
ElasticNet,0.9781061850027368,0.9876543209876544
ElasticNet,0.9781061850027368,0.9917695473251028
ElasticNet,0.9912424740010948,0.9917695473251028
ElasticNet,0.9912424740010948,0.9958847736625516
ElasticNet,0.992337164750958,0.9958847736625516
ElasticNet,0.992337164750958,1.0
ElasticNet,1.0,1.0
HistGB,0.0,0.0
HistGB,0.0005473453749315,0.0
HistGB,0.0021893814997263,0.0
HistGB,0.0021893814997263,0.0041152263374485
HistGB,0.0032840722495894,0.0041152263374485
HistGB,0.0032840722495894,0.0082304526748971
HistGB,0.003831417624521,0.0082304526748971
HistGB,0.003831417624521,0.0164609053497942
HistGB,0.0049261083743842,0.0164609053497942
HistGB,0.0049261083743842,0.0288065843621399
HistGB,0.0087575259989053,0.0288065843621399
HistGB,0.0087575259989053,0.0411522633744856
HistGB,0.0147783251231527,0.0411522633744856
HistGB,0.0147783251231527,0.0493827160493827
HistGB,0.0240831964969896,0.0493827160493827
HistGB,0.0240831964969896,0.0534979423868312
HistGB,0.0251778872468527,0.0534979423868312
HistGB,0.0251778872468527,0.0617283950617283
HistGB,0.027367268746579,0.0617283950617283
HistGB,0.027367268746579,0.0658436213991769
HistGB,0.0279146141215106,0.0658436213991769
HistGB,0.0279146141215106,0.0699588477366255
HistGB,0.0295566502463054,0.0699588477366255
HistGB,0.0295566502463054,0.0781893004115226
HistGB,0.0306513409961685,0.0781893004115226
HistGB,0.0306513409961685,0.0864197530864197
HistGB,0.0311986863711001,0.0864197530864197
HistGB,0.0311986863711001,0.0946502057613168
HistGB,0.0333880678708264,0.0946502057613168
HistGB,0.0333880678708264,0.0987654320987654
HistGB,0.0350301039956212,0.0987654320987654
HistGB,0.0350301039956212,0.102880658436214
HistGB,0.0399562123700054,0.102880658436214
HistGB,0.0399562123700054,0.1069958847736625
HistGB,0.040503557744937,0.1069958847736625
HistGB,0.040503557744937,0.1111111111111111
HistGB,0.0443349753694581,0.1111111111111111
HistGB,0.0443349753694581,0.1152263374485596
HistGB,0.0498084291187739,0.1152263374485596
HistGB,0.0498084291187739,0.1193415637860082
HistGB,0.0519978106185002,0.1193415637860082
HistGB,0.0519978106185002,0.1234567901234567
HistGB,0.0552818828680897,0.1234567901234567
HistGB,0.0552818828680897,0.1275720164609053
HistGB,0.0580186097427476,0.1275720164609053
HistGB,0.0580186097427476,0.1316872427983539
HistGB,0.0623973727422003,0.1316872427983539
HistGB,0.0623973727422003,0.139917695473251
HistGB,0.0673234811165845,0.139917695473251
HistGB,0.0673234811165845,0.1440329218106996
HistGB,0.0684181718664477,0.1440329218106996
HistGB,0.0684181718664477,0.1522633744855967
HistGB,0.0711548987411056,0.1522633744855967
HistGB,0.0711548987411056,0.1563786008230452
HistGB,0.0810071154898741,0.1563786008230452
HistGB,0.0810071154898741,0.1604938271604938
HistGB,0.0821018062397372,0.1604938271604938
HistGB,0.0821018062397372,0.1687242798353909
HistGB,0.0848385331143951,0.1687242798353909
HistGB,0.0848385331143951,0.1728395061728395
HistGB,0.0853858784893267,0.1728395061728395
HistGB,0.0853858784893267,0.176954732510288
HistGB,0.0892172961138478,0.176954732510288
HistGB,0.0892172961138478,0.1810699588477366
HistGB,0.0908593322386425,0.1810699588477366
HistGB,0.0908593322386425,0.1851851851851851
HistGB,0.0914066776135741,0.1851851851851851
HistGB,0.0914066776135741,0.1975308641975308
HistGB,0.0925013683634373,0.1975308641975308
HistGB,0.0925013683634373,0.205761316872428
HistGB,0.0930487137383689,0.205761316872428
HistGB,0.0930487137383689,0.2098765432098765
HistGB,0.0952380952380952,0.2098765432098765
HistGB,0.0952380952380952,0.2139917695473251
HistGB,0.0990695128626163,0.2139917695473251
HistGB,0.0990695128626163,0.2222222222222222
HistGB,0.1001642036124794,0.2222222222222222
HistGB,0.1001642036124794,0.2304526748971193
HistGB,0.1012588943623426,0.2304526748971193
HistGB,0.1012588943623426,0.2345679012345679
HistGB,0.1045429666119321,0.2345679012345679
HistGB,0.1045429666119321,0.2386831275720164
HistGB,0.1089217296113847,0.2386831275720164
HistGB,0.1089217296113847,0.242798353909465
HistGB,0.1182266009852216,0.242798353909465
HistGB,0.1182266009852216,0.2469135802469135
HistGB,0.1198686371100164,0.2469135802469135
HistGB,0.1198686371100164,0.2510288065843621
HistGB,0.1253420908593322,0.2510288065843621
HistGB,0.1253420908593322,0.2551440329218107
HistGB,0.1264367816091954,0.2551440329218107
HistGB,0.1264367816091954,0.2592592592592592
HistGB,0.1280788177339901,0.2592592592592592
HistGB,0.1280788177339901,0.2633744855967078
HistGB,0.1291735084838533,0.2633744855967078
HistGB,0.1291735084838533,0.2674897119341564
HistGB,0.1330049261083744,0.2674897119341564
HistGB,0.1330049261083744,0.2716049382716049
HistGB,0.1335522714833059,0.2716049382716049
HistGB,0.1335522714833059,0.2757201646090535
HistGB,0.1340996168582375,0.2757201646090535
HistGB,0.1340996168582375,0.2839506172839506
HistGB,0.1401204159824849,0.2839506172839506
HistGB,0.1401204159824849,0.2880658436213992
HistGB,0.1472359058565955,0.2880658436213992
HistGB,0.1472359058565955,0.2921810699588477
HistGB,0.1521620142309797,0.2921810699588477
HistGB,0.1521620142309797,0.2962962962962963
HistGB,0.1527093596059113,0.2962962962962963
HistGB,0.1527093596059113,0.3004115226337449
HistGB,0.1592775041050903,0.3004115226337449
HistGB,0.1592775041050903,0.3045267489711934
HistGB,0.1598248494800219,0.3045267489711934
HistGB,0.1598248494800219,0.3086419753086419
HistGB,0.1625615763546798,0.3086419753086419
HistGB,0.1625615763546798,0.3127572016460905
HistGB,0.1680350301039956,0.3127572016460905
HistGB,0.1680350301039956,0.3168724279835391
HistGB,0.174055829228243,0.3168724279835391
HistGB,0.174055829228243,0.3209876543209876
HistGB,0.1855500821018062,0.3209876543209876
HistGB,0.1855500821018062,0.3251028806584362
HistGB,0.1860974274767378,0.3251028806584362
HistGB,0.1860974274767378,0.3292181069958848
HistGB,0.1899288451012589,0.3292181069958848
HistGB,0.1899288451012589,0.3333333333333333
HistGB,0.191023535851122,0.3333333333333333
HistGB,0.191023535851122,0.3374485596707819
HistGB,0.1921182266009852,0.3374485596707819
HistGB,0.1921182266009852,0.3415637860082304
HistGB,0.1932129173508484,0.3415637860082304
HistGB,0.1932129173508484,0.345679012345679
HistGB,0.1943076081007115,0.345679012345679
HistGB,0.1943076081007115,0.3539094650205761
HistGB,0.1959496442255063,0.3539094650205761
HistGB,0.1959496442255063,0.3580246913580246
HistGB,0.1970443349753694,0.3580246913580246
HistGB,0.1970443349753694,0.3621399176954732
HistGB,0.1992337164750957,0.3621399176954732
HistGB,0.1992337164750957,0.3703703703703703
HistGB,0.2014230979748221,0.3703703703703703
HistGB,0.2014230979748221,0.3744855967078189
HistGB,0.2058018609742747,0.3744855967078189
HistGB,0.2058018609742747,0.382716049382716
HistGB,0.207991242474001,0.382716049382716
HistGB,0.207991242474001,0.3868312757201646
HistGB,0.2112753147235906,0.3868312757201646
HistGB,0.2112753147235906,0.3950617283950617
HistGB,0.2134646962233169,0.3950617283950617
HistGB,0.2134646962233169,0.3991769547325103
HistGB,0.2140120415982485,0.3991769547325103
HistGB,0.2140120415982485,0.4074074074074074
HistGB,0.2162014230979748,0.4074074074074074
HistGB,0.2162014230979748,0.411522633744856
HistGB,0.2172961138478379,0.411522633744856
HistGB,0.2172961138478379,0.419753086419753
HistGB,0.2189381499726327,0.419753086419753
HistGB,0.2189381499726327,0.4279835390946502
HistGB,0.2200328407224959,0.4279835390946502
HistGB,0.2200328407224959,0.4320987654320987
HistGB,0.2205801860974274,0.4320987654320987
HistGB,0.2205801860974274,0.4362139917695473
HistGB,0.2260536398467433,0.4362139917695473
HistGB,0.2260536398467433,0.4403292181069959
HistGB,0.2266009852216748,0.4403292181069959
HistGB,0.2266009852216748,0.4444444444444444
HistGB,0.227695675971538,0.4444444444444444
HistGB,0.227695675971538,0.4567901234567901
HistGB,0.2287903667214012,0.4567901234567901
HistGB,0.2287903667214012,0.4609053497942387
HistGB,0.2293377120963327,0.4609053497942387
HistGB,0.2293377120963327,0.4650205761316872
HistGB,0.2309797482211275,0.4650205761316872
HistGB,0.2309797482211275,0.4691358024691358
HistGB,0.2320744389709907,0.4691358024691358
HistGB,0.2320744389709907,0.4773662551440329
HistGB,0.2370005473453749,0.4773662551440329
HistGB,0.2370005473453749,0.4814814814814814
HistGB,0.2402846195949644,0.4814814814814814
HistGB,0.2402846195949644,0.48559670781893
HistGB,0.2430213464696223,0.48559670781893
HistGB,0.2430213464696223,0.4897119341563786
HistGB,0.2484948002189381,0.4897119341563786
HistGB,0.2484948002189381,0.4938271604938271
HistGB,0.2506841817186644,0.4938271604938271
HistGB,0.2506841817186644,0.4979423868312757
HistGB,0.2534209085933224,0.4979423868312757
HistGB,0.2534209085933224,0.5061728395061729
HistGB,0.2567049808429119,0.5061728395061729
HistGB,0.2567049808429119,0.5102880658436214
HistGB,0.257799671592775,0.5102880658436214
HistGB,0.257799671592775,0.51440329218107
HistGB,0.2687465790914067,0.51440329218107
HistGB,0.2687465790914067,0.5185185185185185
HistGB,0.2703886152162014,0.5185185185185185
HistGB,0.2703886152162014,0.522633744855967
HistGB,0.2807881773399014,0.522633744855967
HistGB,0.2807881773399014,0.5267489711934157
HistGB,0.2829775588396278,0.5267489711934157
HistGB,0.2829775588396278,0.5308641975308642
HistGB,0.2840722495894909,0.5308641975308642
HistGB,0.2840722495894909,0.5349794238683128
HistGB,0.2873563218390804,0.5349794238683128
HistGB,0.2873563218390804,0.5432098765432098
HistGB,0.287903667214012,0.5432098765432098
HistGB,0.287903667214012,0.551440329218107
HistGB,0.2939244663382594,0.551440329218107
HistGB,0.2939244663382594,0.5555555555555556
HistGB,0.3043240284619595,0.5555555555555556
HistGB,0.3043240284619595,0.5596707818930041
HistGB,0.3087027914614121,0.5596707818930041
HistGB,0.3087027914614121,0.5637860082304527
HistGB,0.3114395183360701,0.5637860082304527
HistGB,0.3114395183360701,0.5679012345679012
HistGB,0.3130815544608648,0.5679012345679012
HistGB,0.3130815544608648,0.5720164609053497
HistGB,0.3163656267104543,0.5720164609053497
HistGB,0.3163656267104543,0.5761316872427984
HistGB,0.318007662835249,0.5761316872427984
HistGB,0.318007662835249,0.5802469135802469
HistGB,0.3223864258347017,0.5802469135802469
HistGB,0.3223864258347017,0.5843621399176955
HistGB,0.3234811165845648,0.5843621399176955
HistGB,0.3234811165845648,0.588477366255144
HistGB,0.3278598795840175,0.588477366255144
HistGB,0.3278598795840175,0.5925925925925926
HistGB,0.3327859879584017,0.5925925925925926
HistGB,0.3327859879584017,0.5967078189300411
HistGB,0.3333333333333333,0.5967078189300411
HistGB,0.3333333333333333,0.6008230452674898
HistGB,0.3360700602079912,0.6008230452674898
HistGB,0.3360700602079912,0.6049382716049383
HistGB,0.3404488232074439,0.6049382716049383
HistGB,0.3404488232074439,0.6090534979423868
HistGB,0.3415435139573071,0.6090534979423868
HistGB,0.3415435139573071,0.6131687242798354
HistGB,0.3420908593322386,0.6131687242798354
HistGB,0.3420908593322386,0.6172839506172839
HistGB,0.3513957307060755,0.6172839506172839
HistGB,0.3513957307060755,0.6213991769547325
HistGB,0.3530377668308703,0.6213991769547325
HistGB,0.3530377668308703,0.6255144032921811
HistGB,0.3535851122058018,0.6255144032921811
HistGB,0.3535851122058018,0.6296296296296297
HistGB,0.3563218390804598,0.6296296296296297
HistGB,0.3563218390804598,0.6337448559670782
HistGB,0.3634373289545703,0.6337448559670782
HistGB,0.3634373289545703,0.6378600823045267
HistGB,0.3645320197044335,0.6378600823045267
HistGB,0.3645320197044335,0.6419753086419753
HistGB,0.3749315818281336,0.6419753086419753
HistGB,0.3749315818281336,0.6502057613168725
HistGB,0.3765736179529283,0.6502057613168725
HistGB,0.3765736179529283,0.654320987654321
HistGB,0.3858784893267651,0.654320987654321
HistGB,0.3858784893267651,0.6584362139917695
HistGB,0.3897099069512862,0.6584362139917695
HistGB,0.3897099069512862,0.6625514403292181
HistGB,0.4017515051997811,0.6625514403292181
HistGB,0.4017515051997811,0.6666666666666666
HistGB,0.4033935413245758,0.6666666666666666
HistGB,0.4033935413245758,0.6707818930041153
HistGB,0.4066776135741653,0.6707818930041153
HistGB,0.4066776135741653,0.6748971193415638
HistGB,0.4099616858237548,0.6748971193415638
HistGB,0.4099616858237548,0.6790123456790124
HistGB,0.4203612479474548,0.6790123456790124
HistGB,0.4203612479474548,0.6831275720164609
HistGB,0.4209085933223864,0.6831275720164609
HistGB,0.4209085933223864,0.6872427983539094
HistGB,0.4225506294471812,0.6872427983539094
HistGB,0.4225506294471812,0.691358024691358
HistGB,0.4274767378215654,0.691358024691358
HistGB,0.4274767378215654,0.6954732510288066
HistGB,0.4291187739463601,0.6954732510288066
HistGB,0.4291187739463601,0.6995884773662552
HistGB,0.4296661193212917,0.6995884773662552
HistGB,0.4296661193212917,0.7037037037037037
HistGB,0.4345922276956759,0.7037037037037037
HistGB,0.4345922276956759,0.7119341563786008
HistGB,0.4362342638204707,0.7119341563786008
HistGB,0.4362342638204707,0.720164609053498
HistGB,0.4389709906951286,0.720164609053498
HistGB,0.4389709906951286,0.7242798353909465
HistGB,0.4433497536945813,0.7242798353909465
HistGB,0.4433497536945813,0.7283950617283951
HistGB,0.4537493158182813,0.7283950617283951
HistGB,0.4537493158182813,0.7325102880658436
HistGB,0.4548440065681445,0.7325102880658436
HistGB,0.4548440065681445,0.7366255144032922
HistGB,0.4657909140667761,0.7366255144032922
HistGB,0.4657909140667761,0.7407407407407407
HistGB,0.468527640941434,0.7407407407407407
HistGB,0.468527640941434,0.7448559670781894
HistGB,0.4707170224411603,0.7448559670781894
HistGB,0.4707170224411603,0.7489711934156379
HistGB,0.4761904761904761,0.7489711934156379
HistGB,0.4761904761904761,0.7530864197530864
HistGB,0.4772851669403393,0.7530864197530864
HistGB,0.4772851669403393,0.757201646090535
HistGB,0.4789272030651341,0.757201646090535
HistGB,0.4789272030651341,0.7695473251028807
HistGB,0.4805692391899288,0.7695473251028807
HistGB,0.4805692391899288,0.7736625514403292
HistGB,0.4844006568144499,0.7736625514403292
HistGB,0.4844006568144499,0.7777777777777778
HistGB,0.4887794198139025,0.7777777777777778
HistGB,0.4887794198139025,0.7818930041152263
HistGB,0.492063492063492,0.7818930041152263
HistGB,0.492063492063492,0.7860082304526749
HistGB,0.5046524356869184,0.7860082304526749
HistGB,0.5046524356869184,0.7901234567901234
HistGB,0.5123152709359606,0.7901234567901234
HistGB,0.5123152709359606,0.7942386831275721
HistGB,0.5172413793103449,0.7942386831275721
HistGB,0.5172413793103449,0.7983539094650206
HistGB,0.518336070060208,0.7983539094650206
HistGB,0.518336070060208,0.8024691358024691
HistGB,0.5199781061850027,0.8024691358024691
HistGB,0.5199781061850027,0.8065843621399177
HistGB,0.5227148330596606,0.8065843621399177
HistGB,0.5227148330596606,0.8106995884773662
HistGB,0.5287356321839081,0.8106995884773662
HistGB,0.5287356321839081,0.8148148148148148
HistGB,0.5544608648056923,0.8148148148148148
HistGB,0.5544608648056923,0.8189300411522634
HistGB,0.578544061302682,0.8189300411522634
HistGB,0.578544061302682,0.823045267489712
HistGB,0.5905856595511768,0.823045267489712
HistGB,0.5905856595511768,0.8271604938271605
HistGB,0.5916803503010399,0.8271604938271605
HistGB,0.5916803503010399,0.831275720164609
HistGB,0.5938697318007663,0.831275720164609
HistGB,0.5938697318007663,0.8353909465020576
HistGB,0.6026272577996716,0.8353909465020576
HistGB,0.6026272577996716,0.8395061728395061
HistGB,0.6059113300492611,0.8395061728395061
HistGB,0.6059113300492611,0.8436213991769548
HistGB,0.6130268199233716,0.8436213991769548
HistGB,0.6130268199233716,0.8477366255144033
HistGB,0.6267104542966612,0.8477366255144033
HistGB,0.6267104542966612,0.8518518518518519
HistGB,0.6343732895457034,0.8518518518518519
HistGB,0.6343732895457034,0.8559670781893004
HistGB,0.6529830322933772,0.8559670781893004
HistGB,0.6529830322933772,0.8600823045267489
HistGB,0.655719759168035,0.8600823045267489
HistGB,0.655719759168035,0.8641975308641975
HistGB,0.6590038314176245,0.8641975308641975
HistGB,0.6590038314176245,0.8683127572016461
HistGB,0.6781609195402298,0.8683127572016461
HistGB,0.6781609195402298,0.8724279835390947
HistGB,0.6885604816639299,0.8724279835390947
HistGB,0.6885604816639299,0.8765432098765432
HistGB,0.6912972085385879,0.8765432098765432
HistGB,0.6912972085385879,0.8847736625514403
HistGB,0.7099069512862616,0.8847736625514403
HistGB,0.7099069512862616,0.8888888888888888
HistGB,0.7137383689107827,0.8888888888888888
HistGB,0.7137383689107827,0.8930041152263375
HistGB,0.7345374931581828,0.8930041152263375
HistGB,0.7345374931581828,0.897119341563786
HistGB,0.735632183908046,0.897119341563786
HistGB,0.735632183908046,0.9012345679012346
HistGB,0.7504105090311987,0.9012345679012346
HistGB,0.7504105090311987,0.9053497942386832
HistGB,0.7706622879036672,0.9053497942386832
HistGB,0.7706622879036672,0.9094650205761317
HistGB,0.7794198139025725,0.9094650205761317
HistGB,0.7794198139025725,0.9135802469135802
HistGB,0.7821565407772304,0.9135802469135802
HistGB,0.7821565407772304,0.9176954732510288
HistGB,0.7832512315270936,0.9176954732510288
HistGB,0.7832512315270936,0.9218106995884774
HistGB,0.7925561029009305,0.9218106995884774
HistGB,0.7925561029009305,0.925925925925926
HistGB,0.8051450465243569,0.925925925925926
HistGB,0.8051450465243569,0.9300411522633744
HistGB,0.8073344280240832,0.9300411522633744
HistGB,0.8073344280240832,0.934156378600823
HistGB,0.8084291187739464,0.934156378600823
HistGB,0.8084291187739464,0.9382716049382716
HistGB,0.8139025725232621,0.9382716049382716
HistGB,0.8139025725232621,0.9423868312757202
HistGB,0.8149972632731254,0.9423868312757202
HistGB,0.8149972632731254,0.9465020576131687
HistGB,0.8237547892720306,0.9465020576131687
HistGB,0.8237547892720306,0.9506172839506172
HistGB,0.8264915161466886,0.9506172839506172
HistGB,0.8264915161466886,0.9547325102880658
HistGB,0.8347016967706623,0.9547325102880658
HistGB,0.8347016967706623,0.9588477366255144
HistGB,0.8522167487684729,0.9588477366255144
HistGB,0.8522167487684729,0.9629629629629628
HistGB,0.8779419813902573,0.9629629629629628
HistGB,0.8779419813902573,0.97119341563786
HistGB,0.8812260536398467,0.97119341563786
HistGB,0.8812260536398467,0.9753086419753086
HistGB,0.8866995073891626,0.9753086419753086
HistGB,0.8866995073891626,0.9794238683127572
HistGB,0.8883415435139573,0.9794238683127572
HistGB,0.8883415435139573,0.9835390946502056
HistGB,0.8954570333880679,0.9835390946502056
HistGB,0.8954570333880679,0.9876543209876544
HistGB,0.9091406677613574,0.9876543209876544
HistGB,0.9091406677613574,0.9917695473251028
HistGB,0.9419813902572524,0.9917695473251028
HistGB,0.9419813902572524,0.9958847736625516
HistGB,0.956759715380405,0.9958847736625516
HistGB,0.956759715380405,1.0
HistGB,1.0,1.0
GRU-D,0.0,0.0
GRU-D,0.0005473453749315,0.0
GRU-D,0.0005473453749315,0.0041152263374485
GRU-D,0.0043787629994526,0.0041152263374485
GRU-D,0.0043787629994526,0.0205761316872428
GRU-D,0.0060207991242474,0.0205761316872428
GRU-D,0.0060207991242474,0.0288065843621399
GRU-D,0.0136836343732895,0.0288065843621399
GRU-D,0.0136836343732895,0.0329218106995884
GRU-D,0.0142309797482211,0.0329218106995884
GRU-D,0.0142309797482211,0.037037037037037
GRU-D,0.0213464696223316,0.037037037037037
GRU-D,0.0213464696223316,0.0452674897119341
GRU-D,0.0246305418719211,0.0452674897119341
GRU-D,0.0246305418719211,0.0493827160493827
GRU-D,0.0251778872468527,0.0493827160493827
GRU-D,0.0251778872468527,0.0534979423868312
GRU-D,0.0262725779967159,0.0534979423868312
GRU-D,0.0262725779967159,0.0576131687242798
GRU-D,0.0279146141215106,0.0576131687242798
GRU-D,0.0279146141215106,0.0617283950617283
GRU-D,0.0306513409961685,0.0617283950617283
GRU-D,0.0306513409961685,0.0658436213991769
GRU-D,0.0328407224958949,0.0658436213991769
GRU-D,0.0328407224958949,0.0699588477366255
GRU-D,0.0355774493705528,0.0699588477366255
GRU-D,0.0355774493705528,0.074074074074074
GRU-D,0.0366721401204159,0.074074074074074
GRU-D,0.0366721401204159,0.0781893004115226
GRU-D,0.0377668308702791,0.0781893004115226
GRU-D,0.0377668308702791,0.0864197530864197
GRU-D,0.0383141762452107,0.0864197530864197
GRU-D,0.0383141762452107,0.0946502057613168
GRU-D,0.0394088669950738,0.0946502057613168
GRU-D,0.0394088669950738,0.0987654320987654
GRU-D,0.0415982484948002,0.0987654320987654
GRU-D,0.0415982484948002,0.102880658436214
GRU-D,0.0448823207443897,0.102880658436214
GRU-D,0.0448823207443897,0.1069958847736625
GRU-D,0.0476190476190476,0.1069958847736625
GRU-D,0.0476190476190476,0.1111111111111111
GRU-D,0.0481663929939792,0.1111111111111111
GRU-D,0.0481663929939792,0.1234567901234567
GRU-D,0.0487137383689107,0.1234567901234567
GRU-D,0.0487137383689107,0.1275720164609053
GRU-D,0.0503557744937055,0.1275720164609053
GRU-D,0.0503557744937055,0.1316872427983539
GRU-D,0.0509031198686371,0.1316872427983539
GRU-D,0.0509031198686371,0.1440329218106996
GRU-D,0.0514504652435686,0.1440329218106996
GRU-D,0.0514504652435686,0.1481481481481481
GRU-D,0.0563765736179529,0.1481481481481481
GRU-D,0.0563765736179529,0.1522633744855967
GRU-D,0.0580186097427476,0.1522633744855967
GRU-D,0.0580186097427476,0.1563786008230452
GRU-D,0.0591133004926108,0.1563786008230452
GRU-D,0.0591133004926108,0.1604938271604938
GRU-D,0.0596606458675424,0.1604938271604938
GRU-D,0.0596606458675424,0.1646090534979424
GRU-D,0.0607553366174055,0.1646090534979424
GRU-D,0.0607553366174055,0.1810699588477366
GRU-D,0.0613026819923371,0.1810699588477366
GRU-D,0.0613026819923371,0.1851851851851851
GRU-D,0.0618500273672687,0.1851851851851851
GRU-D,0.0618500273672687,0.1893004115226337
GRU-D,0.0623973727422003,0.1893004115226337
GRU-D,0.0623973727422003,0.2016460905349794
GRU-D,0.064039408866995,0.2016460905349794
GRU-D,0.064039408866995,0.205761316872428
GRU-D,0.0656814449917898,0.205761316872428
GRU-D,0.0656814449917898,0.2098765432098765
GRU-D,0.0717022441160372,0.2098765432098765
GRU-D,0.0717022441160372,0.2139917695473251
GRU-D,0.0744389709906951,0.2139917695473251
GRU-D,0.0744389709906951,0.2181069958847736
GRU-D,0.0755336617405583,0.2181069958847736
GRU-D,0.0755336617405583,0.2263374485596707
GRU-D,0.0766283524904214,0.2263374485596707
GRU-D,0.0766283524904214,0.2345679012345679
GRU-D,0.0777230432402846,0.2345679012345679
GRU-D,0.0777230432402846,0.2386831275720164
GRU-D,0.0788177339901477,0.2386831275720164
GRU-D,0.0788177339901477,0.242798353909465
GRU-D,0.0799124247400109,0.242798353909465
GRU-D,0.0799124247400109,0.2469135802469135
GRU-D,0.0804597701149425,0.2469135802469135
GRU-D,0.0804597701149425,0.2510288065843621
GRU-D,0.0810071154898741,0.2510288065843621
GRU-D,0.0810071154898741,0.2551440329218107
GRU-D,0.0815544608648057,0.2551440329218107
GRU-D,0.0815544608648057,0.2633744855967078
GRU-D,0.0821018062397372,0.2633744855967078
GRU-D,0.0821018062397372,0.2674897119341564
GRU-D,0.0826491516146688,0.2674897119341564
GRU-D,0.0826491516146688,0.2716049382716049
GRU-D,0.083743842364532,0.2716049382716049
GRU-D,0.083743842364532,0.2757201646090535
GRU-D,0.0881226053639846,0.2757201646090535
GRU-D,0.0881226053639846,0.279835390946502
GRU-D,0.0930487137383689,0.279835390946502
GRU-D,0.0930487137383689,0.2880658436213992
GRU-D,0.094143404488232,0.2880658436213992
GRU-D,0.094143404488232,0.2921810699588477
GRU-D,0.0952380952380952,0.2921810699588477
GRU-D,0.0952380952380952,0.2962962962962963
GRU-D,0.0957854406130268,0.2962962962962963
GRU-D,0.0957854406130268,0.3004115226337449
GRU-D,0.0963327859879584,0.3004115226337449
GRU-D,0.0963327859879584,0.3086419753086419
GRU-D,0.0974274767378215,0.3086419753086419
GRU-D,0.0974274767378215,0.3127572016460905
GRU-D,0.0985221674876847,0.3127572016460905
GRU-D,0.0985221674876847,0.3168724279835391
GRU-D,0.1023535851122058,0.3168724279835391
GRU-D,0.1023535851122058,0.3251028806584362
GRU-D,0.1034482758620689,0.3251028806584362
GRU-D,0.1034482758620689,0.3292181069958848
GRU-D,0.1045429666119321,0.3292181069958848
GRU-D,0.1045429666119321,0.3333333333333333
GRU-D,0.1050903119868637,0.3333333333333333
GRU-D,0.1050903119868637,0.3415637860082304
GRU-D,0.1067323481116584,0.3415637860082304
GRU-D,0.1067323481116584,0.345679012345679
GRU-D,0.1133004926108374,0.345679012345679
GRU-D,0.1133004926108374,0.3497942386831276
GRU-D,0.1165845648604269,0.3497942386831276
GRU-D,0.1165845648604269,0.3539094650205761
GRU-D,0.1220580186097427,0.3539094650205761
GRU-D,0.1220580186097427,0.3580246913580246
GRU-D,0.1275314723590585,0.3580246913580246
GRU-D,0.1275314723590585,0.3621399176954732
GRU-D,0.1297208538587849,0.3621399176954732
GRU-D,0.1297208538587849,0.3662551440329218
GRU-D,0.130815544608648,0.3662551440329218
GRU-D,0.130815544608648,0.3703703703703703
GRU-D,0.1319102353585112,0.3703703703703703
GRU-D,0.1319102353585112,0.3786008230452675
GRU-D,0.1351943076081007,0.3786008230452675
GRU-D,0.1351943076081007,0.382716049382716
GRU-D,0.1401204159824849,0.382716049382716
GRU-D,0.1401204159824849,0.3868312757201646
GRU-D,0.1434044882320744,0.3868312757201646
GRU-D,0.1434044882320744,0.3909465020576131
GRU-D,0.1461412151067323,0.3909465020576131
GRU-D,0.1461412151067323,0.3950617283950617
GRU-D,0.1477832512315271,0.3950617283950617
GRU-D,0.1477832512315271,0.3991769547325103
GRU-D,0.1521620142309797,0.3991769547325103
GRU-D,0.1521620142309797,0.4032921810699588
GRU-D,0.1527093596059113,0.4032921810699588
GRU-D,0.1527093596059113,0.4074074074074074
GRU-D,0.1576354679802955,0.4074074074074074
GRU-D,0.1576354679802955,0.411522633744856
GRU-D,0.1603721948549534,0.411522633744856
GRU-D,0.1603721948549534,0.4156378600823045
GRU-D,0.1620142309797482,0.4156378600823045
GRU-D,0.1620142309797482,0.419753086419753
GRU-D,0.1696770662287903,0.419753086419753
GRU-D,0.1696770662287903,0.4238683127572016
GRU-D,0.177887246852764,0.4238683127572016
GRU-D,0.177887246852764,0.4279835390946502
GRU-D,0.1828133552271483,0.4279835390946502
GRU-D,0.1828133552271483,0.4320987654320987
GRU-D,0.1855500821018062,0.4320987654320987
GRU-D,0.1855500821018062,0.4362139917695473
GRU-D,0.1860974274767378,0.4362139917695473
GRU-D,0.1860974274767378,0.4403292181069959
GRU-D,0.1899288451012589,0.4403292181069959
GRU-D,0.1899288451012589,0.4444444444444444
GRU-D,0.1948549534756431,0.4444444444444444
GRU-D,0.1948549534756431,0.448559670781893
GRU-D,0.2003284072249589,0.448559670781893
GRU-D,0.2003284072249589,0.4526748971193415
GRU-D,0.2205801860974274,0.4526748971193415
GRU-D,0.2205801860974274,0.4609053497942387
GRU-D,0.2216748768472906,0.4609053497942387
GRU-D,0.2216748768472906,0.4650205761316872
GRU-D,0.2222222222222222,0.4650205761316872
GRU-D,0.2222222222222222,0.4691358024691358
GRU-D,0.2233169129720854,0.4691358024691358
GRU-D,0.2233169129720854,0.4773662551440329
GRU-D,0.2238642583470169,0.4773662551440329
GRU-D,0.2238642583470169,0.4814814814814814
GRU-D,0.2260536398467433,0.4814814814814814
GRU-D,0.2260536398467433,0.48559670781893
GRU-D,0.2315270935960591,0.48559670781893
GRU-D,0.2315270935960591,0.4897119341563786
GRU-D,0.2359058565955117,0.4897119341563786
GRU-D,0.2359058565955117,0.4938271604938271
GRU-D,0.2364532019704433,0.4938271604938271
GRU-D,0.2364532019704433,0.4979423868312757
GRU-D,0.2386425834701696,0.4979423868312757
GRU-D,0.2386425834701696,0.5061728395061729
GRU-D,0.2413793103448276,0.5061728395061729
GRU-D,0.2413793103448276,0.5102880658436214
GRU-D,0.2424740010946907,0.5102880658436214
GRU-D,0.2424740010946907,0.51440329218107
GRU-D,0.2457580733442802,0.51440329218107
GRU-D,0.2457580733442802,0.5185185185185185
GRU-D,0.2495894909688013,0.5185185185185185
GRU-D,0.2495894909688013,0.522633744855967
GRU-D,0.2528735632183908,0.522633744855967
GRU-D,0.2528735632183908,0.5308641975308642
GRU-D,0.2550629447181171,0.5308641975308642
GRU-D,0.2550629447181171,0.5349794238683128
GRU-D,0.2556102900930487,0.5349794238683128
GRU-D,0.2556102900930487,0.5390946502057613
GRU-D,0.2588943623426382,0.5390946502057613
GRU-D,0.2588943623426382,0.5432098765432098
GRU-D,0.2599890530925013,0.5432098765432098
GRU-D,0.2599890530925013,0.5473251028806584
GRU-D,0.2616310892172961,0.5473251028806584
GRU-D,0.2616310892172961,0.551440329218107
GRU-D,0.2621784345922276,0.551440329218107
GRU-D,0.2621784345922276,0.5637860082304527
GRU-D,0.2654625068418172,0.5637860082304527
GRU-D,0.2654625068418172,0.5679012345679012
GRU-D,0.2671045429666119,0.5679012345679012
GRU-D,0.2671045429666119,0.5720164609053497
GRU-D,0.2698412698412698,0.5720164609053497
GRU-D,0.2698412698412698,0.5761316872427984
GRU-D,0.2731253420908593,0.5761316872427984
GRU-D,0.2731253420908593,0.5802469135802469
GRU-D,0.274767378215654,0.5802469135802469
GRU-D,0.274767378215654,0.5843621399176955
GRU-D,0.2764094143404488,0.5843621399176955
GRU-D,0.2764094143404488,0.588477366255144
GRU-D,0.2769567597153804,0.588477366255144
GRU-D,0.2769567597153804,0.5925925925925926
GRU-D,0.2791461412151067,0.5925925925925926
GRU-D,0.2791461412151067,0.5967078189300411
GRU-D,0.2818828680897646,0.5967078189300411
GRU-D,0.2818828680897646,0.6008230452674898
GRU-D,0.2846195949644226,0.6008230452674898
GRU-D,0.2846195949644226,0.6049382716049383
GRU-D,0.2868089764641489,0.6049382716049383
GRU-D,0.2868089764641489,0.6090534979423868
GRU-D,0.2873563218390804,0.6090534979423868
GRU-D,0.2873563218390804,0.6131687242798354
GRU-D,0.2906403940886699,0.6131687242798354
GRU-D,0.2906403940886699,0.6172839506172839
GRU-D,0.2928297755883963,0.6172839506172839
GRU-D,0.2928297755883963,0.6213991769547325
GRU-D,0.3108921729611384,0.6213991769547325
GRU-D,0.3108921729611384,0.6255144032921811
GRU-D,0.3125342090859332,0.6255144032921811
GRU-D,0.3125342090859332,0.6337448559670782
GRU-D,0.3130815544608648,0.6337448559670782
GRU-D,0.3130815544608648,0.6378600823045267
GRU-D,0.3136288998357964,0.6378600823045267
GRU-D,0.3136288998357964,0.6419753086419753
GRU-D,0.3174603174603174,0.6419753086419753
GRU-D,0.3174603174603174,0.6502057613168725
GRU-D,0.3256704980842911,0.6502057613168725
GRU-D,0.3256704980842911,0.654320987654321
GRU-D,0.3305966064586754,0.654320987654321
GRU-D,0.3305966064586754,0.6584362139917695
GRU-D,0.3327859879584017,0.6584362139917695
GRU-D,0.3327859879584017,0.6666666666666666
GRU-D,0.3431855500821018,0.6666666666666666
GRU-D,0.3431855500821018,0.6707818930041153
GRU-D,0.3497536945812808,0.6707818930041153
GRU-D,0.3497536945812808,0.6748971193415638
GRU-D,0.3672687465790914,0.6748971193415638
GRU-D,0.3672687465790914,0.6790123456790124
GRU-D,0.3754789272030651,0.6790123456790124
GRU-D,0.3754789272030651,0.6831275720164609
GRU-D,0.3760262725779967,0.6831275720164609
GRU-D,0.3760262725779967,0.6872427983539094
GRU-D,0.378215654077723,0.6872427983539094
GRU-D,0.378215654077723,0.691358024691358
GRU-D,0.3798576902025178,0.691358024691358
GRU-D,0.3798576902025178,0.6954732510288066
GRU-D,0.3825944170771757,0.6954732510288066
GRU-D,0.3825944170771757,0.6995884773662552
GRU-D,0.384783798576902,0.6995884773662552
GRU-D,0.384783798576902,0.7037037037037037
GRU-D,0.3853311439518336,0.7037037037037037
GRU-D,0.3853311439518336,0.7078189300411523
GRU-D,0.3968253968253968,0.7078189300411523
GRU-D,0.3968253968253968,0.7119341563786008
GRU-D,0.39792008757526,0.7119341563786008
GRU-D,0.39792008757526,0.7160493827160493
GRU-D,0.3984674329501915,0.7160493827160493
GRU-D,0.3984674329501915,0.720164609053498
GRU-D,0.4006568144499179,0.720164609053498
GRU-D,0.4006568144499179,0.7242798353909465
GRU-D,0.4022988505747126,0.7242798353909465
GRU-D,0.4022988505747126,0.7283950617283951
GRU-D,0.4033935413245758,0.7283950617283951
GRU-D,0.4033935413245758,0.7325102880658436
GRU-D,0.4110563765736179,0.7325102880658436
GRU-D,0.4110563765736179,0.7366255144032922
GRU-D,0.414887794198139,0.7366255144032922
GRU-D,0.414887794198139,0.7407407407407407
GRU-D,0.4170771756978653,0.7407407407407407
GRU-D,0.4170771756978653,0.7448559670781894
GRU-D,0.4192665571975917,0.7448559670781894
GRU-D,0.4192665571975917,0.7489711934156379
GRU-D,0.4198139025725232,0.7489711934156379
GRU-D,0.4198139025725232,0.7530864197530864
GRU-D,0.4351395730706076,0.7530864197530864
GRU-D,0.4351395730706076,0.757201646090535
GRU-D,0.4356869184455391,0.757201646090535
GRU-D,0.4356869184455391,0.7613168724279835
GRU-D,0.4378762999452654,0.7613168724279835
GRU-D,0.4378762999452654,0.7654320987654321
GRU-D,0.4422550629447181,0.7654320987654321
GRU-D,0.4422550629447181,0.7695473251028807
GRU-D,0.4471811713191023,0.7695473251028807
GRU-D,0.4471811713191023,0.7736625514403292
GRU-D,0.4504652435686918,0.7736625514403292
GRU-D,0.4504652435686918,0.7777777777777778
GRU-D,0.4532019704433497,0.7777777777777778
GRU-D,0.4532019704433497,0.7818930041152263
GRU-D,0.4570333880678708,0.7818930041152263
GRU-D,0.4570333880678708,0.7860082304526749
GRU-D,0.468527640941434,0.7860082304526749
GRU-D,0.468527640941434,0.7942386831275721
GRU-D,0.4729064039408867,0.7942386831275721
GRU-D,0.4729064039408867,0.7983539094650206
GRU-D,0.4783798576902025,0.7983539094650206
GRU-D,0.4783798576902025,0.8024691358024691
GRU-D,0.4805692391899288,0.8024691358024691
GRU-D,0.4805692391899288,0.8065843621399177
GRU-D,0.481663929939792,0.8065843621399177
GRU-D,0.481663929939792,0.8106995884773662
GRU-D,0.4833059660645867,0.8106995884773662
GRU-D,0.4833059660645867,0.8148148148148148
GRU-D,0.4871373836891078,0.8148148148148148
GRU-D,0.4871373836891078,0.8189300411522634
GRU-D,0.5030103995621237,0.8189300411522634
GRU-D,0.5030103995621237,0.823045267489712
GRU-D,0.5073891625615764,0.823045267489712
GRU-D,0.5073891625615764,0.8271604938271605
GRU-D,0.5139573070607554,0.8271604938271605
GRU-D,0.5139573070607554,0.831275720164609
GRU-D,0.518336070060208,0.831275720164609
GRU-D,0.518336070060208,0.8353909465020576
GRU-D,0.5216201423097975,0.8353909465020576
GRU-D,0.5216201423097975,0.8395061728395061
GRU-D,0.5243568691844553,0.8395061728395061
GRU-D,0.5243568691844553,0.8436213991769548
GRU-D,0.5270935960591133,0.8436213991769548
GRU-D,0.5270935960591133,0.8477366255144033
GRU-D,0.5396825396825397,0.8477366255144033
GRU-D,0.5396825396825397,0.8518518518518519
GRU-D,0.5539135194307608,0.8518518518518519
GRU-D,0.5539135194307608,0.8559670781893004
GRU-D,0.5626710454296662,0.8559670781893004
GRU-D,0.5626710454296662,0.8600823045267489
GRU-D,0.578544061302682,0.8600823045267489
GRU-D,0.578544061302682,0.8641975308641975
GRU-D,0.5807334428024084,0.8641975308641975
GRU-D,0.5807334428024084,0.8683127572016461
GRU-D,0.5993431855500821,0.8683127572016461
GRU-D,0.5993431855500821,0.8724279835390947
GRU-D,0.6299945265462507,0.8724279835390947
GRU-D,0.6299945265462507,0.8806584362139918
GRU-D,0.6354679802955665,0.8806584362139918
GRU-D,0.6365626710454296,0.8806584362139918
GRU-D,0.6425834701696771,0.8806584362139918
GRU-D,0.6425834701696771,0.8847736625514403
GRU-D,0.6458675424192666,0.8847736625514403
GRU-D,0.6458675424192666,0.8888888888888888
GRU-D,0.6546250684181719,0.8888888888888888
GRU-D,0.6546250684181719,0.8930041152263375
GRU-D,0.6628352490421456,0.8930041152263375
GRU-D,0.6628352490421456,0.897119341563786
GRU-D,0.6677613574165299,0.897119341563786
GRU-D,0.6677613574165299,0.9012345679012346
GRU-D,0.675424192665572,0.9012345679012346
GRU-D,0.675424192665572,0.9053497942386832
GRU-D,0.6759715380405036,0.9053497942386832
GRU-D,0.6759715380405036,0.9094650205761317
GRU-D,0.6902025177887247,0.9094650205761317
GRU-D,0.6902025177887247,0.9135802469135802
GRU-D,0.6984126984126984,0.9135802469135802
GRU-D,0.6984126984126984,0.9176954732510288
GRU-D,0.7038861521620142,0.9176954732510288
GRU-D,0.7038861521620142,0.9218106995884774
GRU-D,0.7049808429118773,0.9218106995884774
GRU-D,0.7049808429118773,0.925925925925926
GRU-D,0.7060755336617406,0.925925925925926
GRU-D,0.7060755336617406,0.9300411522633744
GRU-D,0.7192118226600985,0.9300411522633744
GRU-D,0.7192118226600985,0.934156378600823
GRU-D,0.7197591680350302,0.934156378600823
GRU-D,0.7197591680350302,0.9382716049382716
GRU-D,0.7274220032840722,0.9382716049382716
GRU-D,0.7274220032840722,0.9423868312757202
GRU-D,0.7301587301587301,0.9423868312757202
GRU-D,0.7301587301587301,0.9465020576131687
GRU-D,0.7443897099069513,0.9465020576131687
GRU-D,0.7443897099069513,0.9506172839506172
GRU-D,0.7504105090311987,0.9506172839506172
GRU-D,0.7504105090311987,0.9547325102880658
GRU-D,0.7575259989053093,0.9547325102880658
GRU-D,0.7575259989053093,0.9588477366255144
GRU-D,0.7586206896551724,0.9588477366255144
GRU-D,0.7586206896551724,0.9629629629629628
GRU-D,0.7640941434044882,0.9629629629629628
GRU-D,0.7640941434044882,0.9670781893004116
GRU-D,0.7684729064039408,0.9670781893004116
GRU-D,0.7684729064039408,0.97119341563786
GRU-D,0.7701149425287356,0.97119341563786
GRU-D,0.7701149425287356,0.9753086419753086
GRU-D,0.776135741652983,0.9753086419753086
GRU-D,0.776135741652983,0.9794238683127572
GRU-D,0.7766830870279147,0.9794238683127572
GRU-D,0.7766830870279147,0.9835390946502056
GRU-D,0.8653530377668309,0.9835390946502056
GRU-D,0.8653530377668309,0.9876543209876544
GRU-D,0.8806787082649151,0.9876543209876544
GRU-D,0.8806787082649151,0.9917695473251028
GRU-D,0.9189928845101258,0.9917695473251028
GRU-D,0.9189928845101258,0.9958847736625516
GRU-D,0.9441707717569786,0.9958847736625516
GRU-D,0.9441707717569786,1.0
GRU-D,1.0,1.0
TemporalTransformer,0.0,0.0
TemporalTransformer,0.0005473453749315,0.0
TemporalTransformer,0.0010946907498631,0.0
TemporalTransformer,0.0010946907498631,0.0041152263374485
TemporalTransformer,0.0016420361247947,0.0041152263374485
TemporalTransformer,0.0016420361247947,0.0164609053497942
TemporalTransformer,0.0054734537493158,0.0164609053497942
TemporalTransformer,0.0054734537493158,0.0205761316872428
TemporalTransformer,0.0060207991242474,0.0205761316872428
TemporalTransformer,0.0060207991242474,0.0246913580246913
TemporalTransformer,0.0076628352490421,0.0246913580246913
TemporalTransformer,0.0076628352490421,0.0288065843621399
TemporalTransformer,0.0082101806239737,0.0288065843621399
TemporalTransformer,0.0082101806239737,0.037037037037037
TemporalTransformer,0.0093048713738368,0.037037037037037
TemporalTransformer,0.0093048713738368,0.0411522633744856
TemporalTransformer,0.0103995621237,0.0411522633744856
TemporalTransformer,0.0103995621237,0.0452674897119341
TemporalTransformer,0.0125889436234263,0.0452674897119341
TemporalTransformer,0.0125889436234263,0.0576131687242798
TemporalTransformer,0.0164203612479474,0.0576131687242798
TemporalTransformer,0.0164203612479474,0.0617283950617283
TemporalTransformer,0.0175150519978106,0.0617283950617283
TemporalTransformer,0.0175150519978106,0.0699588477366255
TemporalTransformer,0.0191570881226053,0.0699588477366255
TemporalTransformer,0.0191570881226053,0.074074074074074
TemporalTransformer,0.0197044334975369,0.074074074074074
TemporalTransformer,0.0197044334975369,0.0781893004115226
TemporalTransformer,0.0224411603721948,0.0781893004115226
TemporalTransformer,0.0224411603721948,0.0823045267489712
TemporalTransformer,0.023535851122058,0.0823045267489712
TemporalTransformer,0.023535851122058,0.0864197530864197
TemporalTransformer,0.0268199233716475,0.0864197530864197
TemporalTransformer,0.0268199233716475,0.0946502057613168
TemporalTransformer,0.0295566502463054,0.0946502057613168
TemporalTransformer,0.0295566502463054,0.0987654320987654
TemporalTransformer,0.030103995621237,0.0987654320987654
TemporalTransformer,0.030103995621237,0.102880658436214
TemporalTransformer,0.0311986863711001,0.102880658436214
TemporalTransformer,0.0311986863711001,0.1069958847736625
TemporalTransformer,0.033935413245758,0.1069958847736625
TemporalTransformer,0.033935413245758,0.1111111111111111
TemporalTransformer,0.0350301039956212,0.1111111111111111
TemporalTransformer,0.0350301039956212,0.1152263374485596
TemporalTransformer,0.0355774493705528,0.1152263374485596
TemporalTransformer,0.0355774493705528,0.1193415637860082
TemporalTransformer,0.0361247947454844,0.1193415637860082
TemporalTransformer,0.0361247947454844,0.1234567901234567
TemporalTransformer,0.0372194854953475,0.1234567901234567
TemporalTransformer,0.0372194854953475,0.1275720164609053
TemporalTransformer,0.0388615216201423,0.1275720164609053
TemporalTransformer,0.0388615216201423,0.1358024691358024
TemporalTransformer,0.0394088669950738,0.1358024691358024
TemporalTransformer,0.0394088669950738,0.139917695473251
TemporalTransformer,0.0443349753694581,0.139917695473251
TemporalTransformer,0.0443349753694581,0.1440329218106996
TemporalTransformer,0.0465243568691844,0.1440329218106996
TemporalTransformer,0.0465243568691844,0.1522633744855967
TemporalTransformer,0.047071702244116,0.1522633744855967
TemporalTransformer,0.047071702244116,0.1563786008230452
TemporalTransformer,0.0481663929939792,0.1563786008230452
TemporalTransformer,0.0481663929939792,0.1604938271604938
TemporalTransformer,0.0487137383689107,0.1604938271604938
TemporalTransformer,0.0487137383689107,0.1646090534979424
TemporalTransformer,0.0492610837438423,0.1646090534979424
TemporalTransformer,0.0492610837438423,0.176954732510288
TemporalTransformer,0.0498084291187739,0.176954732510288
TemporalTransformer,0.0498084291187739,0.1810699588477366
TemporalTransformer,0.057471264367816,0.1810699588477366
TemporalTransformer,0.057471264367816,0.1851851851851851
TemporalTransformer,0.0673234811165845,0.1851851851851851
TemporalTransformer,0.0673234811165845,0.1893004115226337
TemporalTransformer,0.0689655172413793,0.1893004115226337
TemporalTransformer,0.0689655172413793,0.1934156378600823
TemporalTransformer,0.0700602079912424,0.1934156378600823
TemporalTransformer,0.0700602079912424,0.2016460905349794
TemporalTransformer,0.0738916256157635,0.2016460905349794
TemporalTransformer,0.0738916256157635,0.205761316872428
TemporalTransformer,0.0810071154898741,0.205761316872428
TemporalTransformer,0.0810071154898741,0.2098765432098765
TemporalTransformer,0.0842911877394636,0.2098765432098765
TemporalTransformer,0.0842911877394636,0.2139917695473251
TemporalTransformer,0.0897646414887794,0.2139917695473251
TemporalTransformer,0.0897646414887794,0.2181069958847736
TemporalTransformer,0.0914066776135741,0.2181069958847736
TemporalTransformer,0.0914066776135741,0.2222222222222222
TemporalTransformer,0.0919540229885057,0.2222222222222222
TemporalTransformer,0.0919540229885057,0.2263374485596707
TemporalTransformer,0.0925013683634373,0.2263374485596707
TemporalTransformer,0.0925013683634373,0.2304526748971193
TemporalTransformer,0.0930487137383689,0.2304526748971193
TemporalTransformer,0.0930487137383689,0.2345679012345679
TemporalTransformer,0.1018062397372742,0.2345679012345679
TemporalTransformer,0.1018062397372742,0.2386831275720164
TemporalTransformer,0.1050903119868637,0.2386831275720164
TemporalTransformer,0.1050903119868637,0.242798353909465
TemporalTransformer,0.1056376573617953,0.242798353909465
TemporalTransformer,0.1056376573617953,0.2510288065843621
TemporalTransformer,0.1089217296113847,0.2510288065843621
TemporalTransformer,0.1089217296113847,0.2551440329218107
TemporalTransformer,0.1100164203612479,0.2551440329218107
TemporalTransformer,0.1100164203612479,0.2633744855967078
TemporalTransformer,0.1111111111111111,0.2633744855967078
TemporalTransformer,0.1111111111111111,0.2674897119341564
TemporalTransformer,0.1127531472359058,0.2674897119341564
TemporalTransformer,0.1127531472359058,0.2716049382716049
TemporalTransformer,0.113847837985769,0.2716049382716049
TemporalTransformer,0.113847837985769,0.2757201646090535
TemporalTransformer,0.11767925561029,0.2757201646090535
TemporalTransformer,0.11767925561029,0.279835390946502
TemporalTransformer,0.1182266009852216,0.279835390946502
TemporalTransformer,0.1182266009852216,0.2839506172839506
TemporalTransformer,0.1193212917350848,0.2839506172839506
TemporalTransformer,0.1193212917350848,0.2880658436213992
TemporalTransformer,0.1198686371100164,0.2880658436213992
TemporalTransformer,0.1198686371100164,0.2962962962962963
TemporalTransformer,0.1209633278598795,0.2962962962962963
TemporalTransformer,0.1209633278598795,0.3004115226337449
TemporalTransformer,0.1231527093596059,0.3004115226337449
TemporalTransformer,0.1231527093596059,0.3045267489711934
TemporalTransformer,0.1280788177339901,0.3045267489711934
TemporalTransformer,0.1280788177339901,0.3086419753086419
TemporalTransformer,0.1286261631089217,0.3086419753086419
TemporalTransformer,0.1286261631089217,0.3209876543209876
TemporalTransformer,0.1291735084838533,0.3209876543209876
TemporalTransformer,0.1291735084838533,0.3292181069958848
TemporalTransformer,0.1302681992337164,0.3292181069958848
TemporalTransformer,0.1302681992337164,0.3333333333333333
TemporalTransformer,0.130815544608648,0.3333333333333333
TemporalTransformer,0.130815544608648,0.3374485596707819
TemporalTransformer,0.1335522714833059,0.3374485596707819
TemporalTransformer,0.1335522714833059,0.3415637860082304
TemporalTransformer,0.1346469622331691,0.3415637860082304
TemporalTransformer,0.1346469622331691,0.345679012345679
TemporalTransformer,0.1357416529830322,0.345679012345679
TemporalTransformer,0.1357416529830322,0.3497942386831276
TemporalTransformer,0.1395730706075533,0.3497942386831276
TemporalTransformer,0.1395730706075533,0.3539094650205761
TemporalTransformer,0.150519978106185,0.3539094650205761
TemporalTransformer,0.150519978106185,0.3580246913580246
TemporalTransformer,0.1554460864805692,0.3580246913580246
TemporalTransformer,0.1554460864805692,0.3621399176954732
TemporalTransformer,0.1631089217296114,0.3621399176954732
TemporalTransformer,0.1631089217296114,0.3662551440329218
TemporalTransformer,0.1647509578544061,0.3662551440329218
TemporalTransformer,0.1647509578544061,0.3703703703703703
TemporalTransformer,0.1658456486042692,0.3703703703703703
TemporalTransformer,0.1658456486042692,0.3744855967078189
TemporalTransformer,0.1669403393541324,0.3744855967078189
TemporalTransformer,0.1669403393541324,0.3786008230452675
TemporalTransformer,0.1680350301039956,0.3786008230452675
TemporalTransformer,0.1680350301039956,0.382716049382716
TemporalTransformer,0.1696770662287903,0.382716049382716
TemporalTransformer,0.1696770662287903,0.3868312757201646
TemporalTransformer,0.1707717569786535,0.3868312757201646
TemporalTransformer,0.1707717569786535,0.3950617283950617
TemporalTransformer,0.1724137931034483,0.3950617283950617
TemporalTransformer,0.1724137931034483,0.3991769547325103
TemporalTransformer,0.1729611384783798,0.3991769547325103
TemporalTransformer,0.1729611384783798,0.4032921810699588
TemporalTransformer,0.1746031746031746,0.4032921810699588
TemporalTransformer,0.1746031746031746,0.4074074074074074
TemporalTransformer,0.177887246852764,0.4074074074074074
TemporalTransformer,0.177887246852764,0.411522633744856
TemporalTransformer,0.1784345922276956,0.411522633744856
TemporalTransformer,0.1784345922276956,0.4156378600823045
TemporalTransformer,0.1811713191023536,0.4156378600823045
TemporalTransformer,0.1811713191023536,0.419753086419753
TemporalTransformer,0.1833607006020799,0.419753086419753
TemporalTransformer,0.1833607006020799,0.4238683127572016
TemporalTransformer,0.184455391351943,0.4238683127572016
TemporalTransformer,0.184455391351943,0.4320987654320987
TemporalTransformer,0.1899288451012589,0.4320987654320987
TemporalTransformer,0.1899288451012589,0.4362139917695473
TemporalTransformer,0.2008757525998905,0.4362139917695473
TemporalTransformer,0.2008757525998905,0.4403292181069959
TemporalTransformer,0.2014230979748221,0.4403292181069959
TemporalTransformer,0.2014230979748221,0.4444444444444444
TemporalTransformer,0.20415982484948,0.4444444444444444
TemporalTransformer,0.20415982484948,0.448559670781893
TemporalTransformer,0.2047071702244116,0.448559670781893
TemporalTransformer,0.2047071702244116,0.4526748971193415
TemporalTransformer,0.2058018609742747,0.4526748971193415
TemporalTransformer,0.2058018609742747,0.4567901234567901
TemporalTransformer,0.2090859332238642,0.4567901234567901
TemporalTransformer,0.2090859332238642,0.4609053497942387
TemporalTransformer,0.2112753147235906,0.4609053497942387
TemporalTransformer,0.2112753147235906,0.4650205761316872
TemporalTransformer,0.2118226600985221,0.4650205761316872
TemporalTransformer,0.2118226600985221,0.4691358024691358
TemporalTransformer,0.2129173508483853,0.4691358024691358
TemporalTransformer,0.2129173508483853,0.4732510288065844
TemporalTransformer,0.2134646962233169,0.4732510288065844
TemporalTransformer,0.2134646962233169,0.4773662551440329
TemporalTransformer,0.2162014230979748,0.4773662551440329
TemporalTransformer,0.2162014230979748,0.4814814814814814
TemporalTransformer,0.2255062944718117,0.4814814814814814
TemporalTransformer,0.2255062944718117,0.48559670781893
TemporalTransformer,0.2293377120963327,0.48559670781893
TemporalTransformer,0.2293377120963327,0.4897119341563786
TemporalTransformer,0.2309797482211275,0.4897119341563786
TemporalTransformer,0.2309797482211275,0.4938271604938271
TemporalTransformer,0.2320744389709907,0.4938271604938271
TemporalTransformer,0.2320744389709907,0.5020576131687243
TemporalTransformer,0.2326217843459223,0.5020576131687243
TemporalTransformer,0.2326217843459223,0.5061728395061729
TemporalTransformer,0.234263820470717,0.5061728395061729
TemporalTransformer,0.234263820470717,0.51440329218107
TemporalTransformer,0.238095238095238,0.51440329218107
TemporalTransformer,0.238095238095238,0.522633744855967
TemporalTransformer,0.2386425834701696,0.522633744855967
TemporalTransformer,0.2386425834701696,0.5267489711934157
TemporalTransformer,0.240831964969896,0.5267489711934157
TemporalTransformer,0.240831964969896,0.5308641975308642
TemporalTransformer,0.2610837438423645,0.5308641975308642
TemporalTransformer,0.2610837438423645,0.5390946502057613
TemporalTransformer,0.2638204707170224,0.5390946502057613
TemporalTransformer,0.2638204707170224,0.5432098765432098
TemporalTransformer,0.2687465790914067,0.5432098765432098
TemporalTransformer,0.2687465790914067,0.5473251028806584
TemporalTransformer,0.2725779967159277,0.5473251028806584
TemporalTransformer,0.2725779967159277,0.5555555555555556
TemporalTransformer,0.2769567597153804,0.5555555555555556
TemporalTransformer,0.2769567597153804,0.5596707818930041
TemporalTransformer,0.2791461412151067,0.5596707818930041
TemporalTransformer,0.2791461412151067,0.5637860082304527
TemporalTransformer,0.2846195949644226,0.5637860082304527
TemporalTransformer,0.2846195949644226,0.5679012345679012
TemporalTransformer,0.2851669403393541,0.5679012345679012
TemporalTransformer,0.2851669403393541,0.5720164609053497
TemporalTransformer,0.2873563218390804,0.5720164609053497
TemporalTransformer,0.2873563218390804,0.5761316872427984
TemporalTransformer,0.2884510125889436,0.5761316872427984
TemporalTransformer,0.2884510125889436,0.5802469135802469
TemporalTransformer,0.2972085385878489,0.5802469135802469
TemporalTransformer,0.2972085385878489,0.588477366255144
TemporalTransformer,0.2977558839627805,0.588477366255144
TemporalTransformer,0.2977558839627805,0.5925925925925926
TemporalTransformer,0.30103995621237,0.5925925925925926
TemporalTransformer,0.30103995621237,0.5967078189300411
TemporalTransformer,0.3037766830870279,0.5967078189300411
TemporalTransformer,0.3037766830870279,0.6008230452674898
TemporalTransformer,0.3054187192118227,0.6008230452674898
TemporalTransformer,0.3054187192118227,0.6049382716049383
TemporalTransformer,0.3147235905856596,0.6049382716049383
TemporalTransformer,0.3147235905856596,0.6131687242798354
TemporalTransformer,0.3158182813355227,0.6131687242798354
TemporalTransformer,0.3158182813355227,0.6172839506172839
TemporalTransformer,0.3163656267104543,0.6172839506172839
TemporalTransformer,0.3163656267104543,0.6255144032921811
TemporalTransformer,0.3169129720853859,0.6255144032921811
TemporalTransformer,0.3169129720853859,0.6296296296296297
TemporalTransformer,0.318007662835249,0.6296296296296297
TemporalTransformer,0.318007662835249,0.6337448559670782
TemporalTransformer,0.3262178434592228,0.6337448559670782
TemporalTransformer,0.3262178434592228,0.6378600823045267
TemporalTransformer,0.3327859879584017,0.6378600823045267
TemporalTransformer,0.3327859879584017,0.6419753086419753
TemporalTransformer,0.3399014778325123,0.6419753086419753
TemporalTransformer,0.3399014778325123,0.654320987654321
TemporalTransformer,0.3415435139573071,0.654320987654321
TemporalTransformer,0.3415435139573071,0.6625514403292181
TemporalTransformer,0.3475643130815544,0.6625514403292181
TemporalTransformer,0.3475643130815544,0.6666666666666666
TemporalTransformer,0.3513957307060755,0.6666666666666666
TemporalTransformer,0.3513957307060755,0.6707818930041153
TemporalTransformer,0.3683634373289545,0.6707818930041153
TemporalTransformer,0.3683634373289545,0.6748971193415638
TemporalTransformer,0.3705528188286809,0.6748971193415638
TemporalTransformer,0.3705528188286809,0.6790123456790124
TemporalTransformer,0.3809523809523809,0.6790123456790124
TemporalTransformer,0.3809523809523809,0.6872427983539094
TemporalTransformer,0.3842364532019704,0.6872427983539094
TemporalTransformer,0.3842364532019704,0.691358024691358
TemporalTransformer,0.3858784893267651,0.691358024691358
TemporalTransformer,0.3858784893267651,0.6954732510288066
TemporalTransformer,0.3902572523262178,0.6954732510288066
TemporalTransformer,0.3902572523262178,0.7037037037037037
TemporalTransformer,0.3957307060755337,0.7037037037037037
TemporalTransformer,0.3957307060755337,0.7078189300411523
TemporalTransformer,0.39792008757526,0.7078189300411523
TemporalTransformer,0.39792008757526,0.7119341563786008
TemporalTransformer,0.3984674329501915,0.7119341563786008
TemporalTransformer,0.3984674329501915,0.7160493827160493
TemporalTransformer,0.4017515051997811,0.7160493827160493
TemporalTransformer,0.4017515051997811,0.720164609053498
TemporalTransformer,0.4028461959496442,0.720164609053498
TemporalTransformer,0.4028461959496442,0.7242798353909465
TemporalTransformer,0.4039408866995074,0.7242798353909465
TemporalTransformer,0.4039408866995074,0.7283950617283951
TemporalTransformer,0.40831964969896,0.7283950617283951
TemporalTransformer,0.40831964969896,0.7325102880658436
TemporalTransformer,0.4209085933223864,0.7325102880658436
TemporalTransformer,0.4209085933223864,0.7366255144032922
TemporalTransformer,0.4220032840722496,0.7366255144032922
TemporalTransformer,0.4220032840722496,0.7407407407407407
TemporalTransformer,0.4225506294471812,0.7407407407407407
TemporalTransformer,0.4225506294471812,0.7448559670781894
TemporalTransformer,0.4230979748221127,0.7448559670781894
TemporalTransformer,0.4230979748221127,0.7530864197530864
TemporalTransformer,0.4345922276956759,0.7530864197530864
TemporalTransformer,0.4345922276956759,0.757201646090535
TemporalTransformer,0.4482758620689655,0.757201646090535
TemporalTransformer,0.4482758620689655,0.7613168724279835
TemporalTransformer,0.4570333880678708,0.7613168724279835
TemporalTransformer,0.4570333880678708,0.7654320987654321
TemporalTransformer,0.4614121510673235,0.7654320987654321
TemporalTransformer,0.4614121510673235,0.7695473251028807
TemporalTransformer,0.4636015325670498,0.7695473251028807
TemporalTransformer,0.4636015325670498,0.7736625514403292
TemporalTransformer,0.4657909140667761,0.7736625514403292
TemporalTransformer,0.4657909140667761,0.7777777777777778
TemporalTransformer,0.4756431308155446,0.7777777777777778
TemporalTransformer,0.4756431308155446,0.7818930041152263
TemporalTransformer,0.4800218938149972,0.7818930041152263
TemporalTransformer,0.4800218938149972,0.7860082304526749
TemporalTransformer,0.485495347564313,0.7860082304526749
TemporalTransformer,0.485495347564313,0.7901234567901234
TemporalTransformer,0.4865900383141762,0.7901234567901234
TemporalTransformer,0.4865900383141762,0.8024691358024691
TemporalTransformer,0.5035577449370553,0.8024691358024691
TemporalTransformer,0.5035577449370553,0.8065843621399177
TemporalTransformer,0.50519978106185,0.8065843621399177
TemporalTransformer,0.50519978106185,0.8106995884773662
TemporalTransformer,0.5095785440613027,0.8106995884773662
TemporalTransformer,0.5095785440613027,0.8148148148148148
TemporalTransformer,0.5314723590585659,0.8148148148148148
TemporalTransformer,0.5314723590585659,0.8189300411522634
TemporalTransformer,0.5358511220580187,0.8189300411522634
TemporalTransformer,0.5358511220580187,0.823045267489712
TemporalTransformer,0.5369458128078818,0.823045267489712
TemporalTransformer,0.5369458128078818,0.8271604938271605
TemporalTransformer,0.5385878489326765,0.8271604938271605
TemporalTransformer,0.5385878489326765,0.831275720164609
TemporalTransformer,0.5429666119321291,0.831275720164609
TemporalTransformer,0.5429666119321291,0.8353909465020576
TemporalTransformer,0.5495347564313081,0.8353909465020576
TemporalTransformer,0.5495347564313081,0.8395061728395061
TemporalTransformer,0.5500821018062397,0.8395061728395061
TemporalTransformer,0.5500821018062397,0.8436213991769548
TemporalTransformer,0.5588396278051451,0.8436213991769548
TemporalTransformer,0.5588396278051451,0.8477366255144033
TemporalTransformer,0.5730706075533661,0.8477366255144033
TemporalTransformer,0.5730706075533661,0.8518518518518519
TemporalTransformer,0.5747126436781609,0.8518518518518519
TemporalTransformer,0.5747126436781609,0.8559670781893004
TemporalTransformer,0.5867542419266557,0.8559670781893004
TemporalTransformer,0.5867542419266557,0.8600823045267489
TemporalTransformer,0.5966064586754242,0.8600823045267489
TemporalTransformer,0.5966064586754242,0.8641975308641975
TemporalTransformer,0.6195949644225506,0.8641975308641975
TemporalTransformer,0.6195949644225506,0.8683127572016461
TemporalTransformer,0.6212370005473454,0.8683127572016461
TemporalTransformer,0.6212370005473454,0.8724279835390947
TemporalTransformer,0.6228790366721402,0.8724279835390947
TemporalTransformer,0.6228790366721402,0.8765432098765432
TemporalTransformer,0.6316365626710454,0.8765432098765432
TemporalTransformer,0.6316365626710454,0.8806584362139918
TemporalTransformer,0.6327312534209086,0.8806584362139918
TemporalTransformer,0.6327312534209086,0.8847736625514403
TemporalTransformer,0.6338259441707718,0.8847736625514403
TemporalTransformer,0.6338259441707718,0.8888888888888888
TemporalTransformer,0.6661193212917351,0.8888888888888888
TemporalTransformer,0.6661193212917351,0.8930041152263375
TemporalTransformer,0.6830870279146142,0.8930041152263375
TemporalTransformer,0.6830870279146142,0.897119341563786
TemporalTransformer,0.6929392446633826,0.897119341563786
TemporalTransformer,0.6929392446633826,0.9012345679012346
TemporalTransformer,0.7006020799124247,0.9012345679012346
TemporalTransformer,0.7006020799124247,0.9053497942386832
TemporalTransformer,0.7022441160372195,0.9053497942386832
TemporalTransformer,0.7022441160372195,0.9094650205761317
TemporalTransformer,0.7082649151614668,0.9094650205761317
TemporalTransformer,0.7082649151614668,0.9135802469135802
TemporalTransformer,0.7088122605363985,0.9135802469135802
TemporalTransformer,0.7088122605363985,0.9176954732510288
TemporalTransformer,0.7203065134099617,0.9176954732510288
TemporalTransformer,0.7203065134099617,0.9218106995884774
TemporalTransformer,0.7214012041598249,0.9218106995884774
TemporalTransformer,0.7214012041598249,0.925925925925926
TemporalTransformer,0.7285166940339354,0.925925925925926
TemporalTransformer,0.7285166940339354,0.9300411522633744
TemporalTransformer,0.7367268746579091,0.9300411522633744
TemporalTransformer,0.7367268746579091,0.934156378600823
TemporalTransformer,0.7482211275314724,0.934156378600823
TemporalTransformer,0.7482211275314724,0.9382716049382716
TemporalTransformer,0.7553366174055829,0.9382716049382716
TemporalTransformer,0.7553366174055829,0.9423868312757202
TemporalTransformer,0.7854406130268199,0.9423868312757202
TemporalTransformer,0.7854406130268199,0.9465020576131687
TemporalTransformer,0.7914614121510674,0.9465020576131687
TemporalTransformer,0.7914614121510674,0.9506172839506172
TemporalTransformer,0.7931034482758621,0.9506172839506172
TemporalTransformer,0.7931034482758621,0.9547325102880658
TemporalTransformer,0.7952928297755884,0.9547325102880658
TemporalTransformer,0.7952928297755884,0.9588477366255144
TemporalTransformer,0.8035030103995622,0.9588477366255144
TemporalTransformer,0.8035030103995622,0.9629629629629628
TemporalTransformer,0.8051450465243569,0.9629629629629628
TemporalTransformer,0.8051450465243569,0.9670781893004116
TemporalTransformer,0.8177339901477833,0.9670781893004116
TemporalTransformer,0.8177339901477833,0.97119341563786
TemporalTransformer,0.8248494800218938,0.97119341563786
TemporalTransformer,0.8248494800218938,0.9794238683127572
TemporalTransformer,0.8270388615216201,0.9794238683127572
TemporalTransformer,0.8270388615216201,0.9835390946502056
TemporalTransformer,0.8325123152709359,0.9835390946502056
TemporalTransformer,0.8336070060207992,0.9835390946502056
TemporalTransformer,0.8987411056376574,0.9835390946502056
TemporalTransformer,0.8987411056376574,0.9876543209876544
TemporalTransformer,0.9080459770114944,0.9876543209876544
TemporalTransformer,0.9080459770114944,0.9917695473251028
TemporalTransformer,0.9195402298850576,0.9917695473251028
TemporalTransformer,0.9195402298850576,0.9958847736625516
TemporalTransformer,0.9354132457580734,0.9958847736625516
TemporalTransformer,0.9354132457580734,1.0
TemporalTransformer,1.0,1.0
DANN-GRU,0.0,0.0
DANN-GRU,0.0005473453749315,0.0
DANN-GRU,0.0005473453749315,0.0041152263374485
DANN-GRU,0.0027367268746579,0.0041152263374485
DANN-GRU,0.0027367268746579,0.0082304526748971
DANN-GRU,0.0043787629994526,0.0082304526748971
DANN-GRU,0.0043787629994526,0.0164609053497942
DANN-GRU,0.0054734537493158,0.0164609053497942
DANN-GRU,0.0054734537493158,0.0288065843621399
DANN-GRU,0.0114942528735632,0.0288065843621399
DANN-GRU,0.0114942528735632,0.0329218106995884
DANN-GRU,0.0120415982484948,0.0329218106995884
DANN-GRU,0.0120415982484948,0.037037037037037
DANN-GRU,0.0213464696223316,0.037037037037037
DANN-GRU,0.0213464696223316,0.0411522633744856
DANN-GRU,0.0229885057471264,0.0411522633744856
DANN-GRU,0.0229885057471264,0.0452674897119341
DANN-GRU,0.0257252326217843,0.0452674897119341
DANN-GRU,0.0257252326217843,0.0576131687242798
DANN-GRU,0.0295566502463054,0.0576131687242798
DANN-GRU,0.0295566502463054,0.0658436213991769
DANN-GRU,0.0306513409961685,0.0658436213991769
DANN-GRU,0.0306513409961685,0.074074074074074
DANN-GRU,0.0344827586206896,0.074074074074074
DANN-GRU,0.0344827586206896,0.0864197530864197
DANN-GRU,0.0372194854953475,0.0864197530864197
DANN-GRU,0.0372194854953475,0.0905349794238683
DANN-GRU,0.0410509031198686,0.0905349794238683
DANN-GRU,0.0410509031198686,0.0946502057613168
DANN-GRU,0.0443349753694581,0.0946502057613168
DANN-GRU,0.0443349753694581,0.102880658436214
DANN-GRU,0.0459770114942528,0.102880658436214
DANN-GRU,0.0459770114942528,0.1111111111111111
DANN-GRU,0.0465243568691844,0.1111111111111111
DANN-GRU,0.0465243568691844,0.1316872427983539
DANN-GRU,0.047071702244116,0.1316872427983539
DANN-GRU,0.047071702244116,0.1358024691358024
DANN-GRU,0.0481663929939792,0.1358024691358024
DANN-GRU,0.0481663929939792,0.139917695473251
DANN-GRU,0.0503557744937055,0.139917695473251
DANN-GRU,0.0503557744937055,0.1522633744855967
DANN-GRU,0.0547345374931581,0.1522633744855967
DANN-GRU,0.0547345374931581,0.1563786008230452
DANN-GRU,0.0552818828680897,0.1563786008230452
DANN-GRU,0.0552818828680897,0.1604938271604938
DANN-GRU,0.0591133004926108,0.1604938271604938
DANN-GRU,0.0591133004926108,0.1728395061728395
DANN-GRU,0.0596606458675424,0.1728395061728395
DANN-GRU,0.0596606458675424,0.1810699588477366
DANN-GRU,0.060207991242474,0.1810699588477366
DANN-GRU,0.060207991242474,0.1851851851851851
DANN-GRU,0.0607553366174055,0.1851851851851851
DANN-GRU,0.0607553366174055,0.1934156378600823
DANN-GRU,0.0613026819923371,0.1934156378600823
DANN-GRU,0.0613026819923371,0.1975308641975308
DANN-GRU,0.0629447181171319,0.1975308641975308
DANN-GRU,0.0629447181171319,0.205761316872428
DANN-GRU,0.064039408866995,0.205761316872428
DANN-GRU,0.064039408866995,0.2098765432098765
DANN-GRU,0.0662287903667214,0.2098765432098765
DANN-GRU,0.0662287903667214,0.2139917695473251
DANN-GRU,0.0733442802408319,0.2139917695473251
DANN-GRU,0.0733442802408319,0.2222222222222222
DANN-GRU,0.0744389709906951,0.2222222222222222
DANN-GRU,0.0744389709906951,0.2263374485596707
DANN-GRU,0.0755336617405583,0.2263374485596707
DANN-GRU,0.0755336617405583,0.242798353909465
DANN-GRU,0.077175697865353,0.242798353909465
DANN-GRU,0.077175697865353,0.2469135802469135
DANN-GRU,0.0782703886152162,0.2469135802469135
DANN-GRU,0.0782703886152162,0.2510288065843621
DANN-GRU,0.0788177339901477,0.2510288065843621
DANN-GRU,0.0788177339901477,0.2633744855967078
DANN-GRU,0.0799124247400109,0.2633744855967078
DANN-GRU,0.0799124247400109,0.2674897119341564
DANN-GRU,0.0826491516146688,0.2674897119341564
DANN-GRU,0.0826491516146688,0.2757201646090535
DANN-GRU,0.0831964969896004,0.2757201646090535
DANN-GRU,0.0831964969896004,0.279835390946502
DANN-GRU,0.0842911877394636,0.279835390946502
DANN-GRU,0.0842911877394636,0.2839506172839506
DANN-GRU,0.0864805692391899,0.2839506172839506
DANN-GRU,0.0864805692391899,0.2880658436213992
DANN-GRU,0.0886699507389162,0.2880658436213992
DANN-GRU,0.0886699507389162,0.2921810699588477
DANN-GRU,0.090311986863711,0.2921810699588477
DANN-GRU,0.090311986863711,0.3045267489711934
DANN-GRU,0.0919540229885057,0.3045267489711934
DANN-GRU,0.0919540229885057,0.3086419753086419
DANN-GRU,0.0952380952380952,0.3086419753086419
DANN-GRU,0.0952380952380952,0.3168724279835391
DANN-GRU,0.0957854406130268,0.3168724279835391
DANN-GRU,0.0957854406130268,0.3251028806584362
DANN-GRU,0.0985221674876847,0.3251028806584362
DANN-GRU,0.0985221674876847,0.3292181069958848
DANN-GRU,0.0996168582375478,0.3292181069958848
DANN-GRU,0.0996168582375478,0.3333333333333333
DANN-GRU,0.1050903119868637,0.3333333333333333
DANN-GRU,0.1050903119868637,0.3374485596707819
DANN-GRU,0.1061850027367268,0.3374485596707819
DANN-GRU,0.1061850027367268,0.3415637860082304
DANN-GRU,0.1133004926108374,0.3415637860082304
DANN-GRU,0.1133004926108374,0.345679012345679
DANN-GRU,0.1215106732348111,0.345679012345679
DANN-GRU,0.1215106732348111,0.3497942386831276
DANN-GRU,0.1220580186097427,0.3497942386831276
DANN-GRU,0.1220580186097427,0.3539094650205761
DANN-GRU,0.1237000547345374,0.3539094650205761
DANN-GRU,0.1237000547345374,0.3580246913580246
DANN-GRU,0.1340996168582375,0.3580246913580246
DANN-GRU,0.1340996168582375,0.3662551440329218
DANN-GRU,0.1368363437328954,0.3662551440329218
DANN-GRU,0.1368363437328954,0.3744855967078189
DANN-GRU,0.1379310344827586,0.3744855967078189
DANN-GRU,0.1379310344827586,0.382716049382716
DANN-GRU,0.1390257252326217,0.382716049382716
DANN-GRU,0.1390257252326217,0.3868312757201646
DANN-GRU,0.1412151067323481,0.3868312757201646
DANN-GRU,0.1412151067323481,0.3909465020576131
DANN-GRU,0.1450465243568691,0.3909465020576131
DANN-GRU,0.1450465243568691,0.3950617283950617
DANN-GRU,0.1455938697318007,0.3950617283950617
DANN-GRU,0.1455938697318007,0.3991769547325103
DANN-GRU,0.1527093596059113,0.3991769547325103
DANN-GRU,0.1527093596059113,0.4074074074074074
DANN-GRU,0.1576354679802955,0.4074074074074074
DANN-GRU,0.1576354679802955,0.411522633744856
DANN-GRU,0.1669403393541324,0.411522633744856
DANN-GRU,0.1669403393541324,0.419753086419753
DANN-GRU,0.1707717569786535,0.419753086419753
DANN-GRU,0.1707717569786535,0.4238683127572016
DANN-GRU,0.1762452107279693,0.4238683127572016
DANN-GRU,0.1762452107279693,0.4279835390946502
DANN-GRU,0.180623973727422,0.4279835390946502
DANN-GRU,0.180623973727422,0.4320987654320987
DANN-GRU,0.1822660098522167,0.4320987654320987
DANN-GRU,0.1822660098522167,0.4362139917695473
DANN-GRU,0.184455391351943,0.4362139917695473
DANN-GRU,0.184455391351943,0.4403292181069959
DANN-GRU,0.1986863711001642,0.4403292181069959
DANN-GRU,0.1986863711001642,0.4444444444444444
DANN-GRU,0.210727969348659,0.4444444444444444
DANN-GRU,0.210727969348659,0.4526748971193415
DANN-GRU,0.2162014230979748,0.4526748971193415
DANN-GRU,0.2162014230979748,0.4567901234567901
DANN-GRU,0.2244116037219485,0.4567901234567901
DANN-GRU,0.2244116037219485,0.4609053497942387
DANN-GRU,0.2255062944718117,0.4609053497942387
DANN-GRU,0.2255062944718117,0.4650205761316872
DANN-GRU,0.2260536398467433,0.4650205761316872
DANN-GRU,0.2260536398467433,0.4691358024691358
DANN-GRU,0.2287903667214012,0.4691358024691358
DANN-GRU,0.2287903667214012,0.4732510288065844
DANN-GRU,0.2293377120963327,0.4732510288065844
DANN-GRU,0.2293377120963327,0.4773662551440329
DANN-GRU,0.2304324028461959,0.4773662551440329
DANN-GRU,0.2304324028461959,0.4814814814814814
DANN-GRU,0.2309797482211275,0.4814814814814814
DANN-GRU,0.2309797482211275,0.48559670781893
DANN-GRU,0.2320744389709907,0.48559670781893
DANN-GRU,0.2320744389709907,0.4897119341563786
DANN-GRU,0.2359058565955117,0.4897119341563786
DANN-GRU,0.2359058565955117,0.4979423868312757
DANN-GRU,0.2506841817186644,0.4979423868312757
DANN-GRU,0.2506841817186644,0.5020576131687243
DANN-GRU,0.2545155993431856,0.5020576131687243
DANN-GRU,0.2545155993431856,0.5061728395061729
DANN-GRU,0.2567049808429119,0.5061728395061729
DANN-GRU,0.2567049808429119,0.51440329218107
DANN-GRU,0.2583470169677066,0.51440329218107
DANN-GRU,0.2583470169677066,0.522633744855967
DANN-GRU,0.2605363984674329,0.522633744855967
DANN-GRU,0.2605363984674329,0.5267489711934157
DANN-GRU,0.2638204707170224,0.5267489711934157
DANN-GRU,0.264367816091954,0.5308641975308642
DANN-GRU,0.264367816091954,0.5390946502057613
DANN-GRU,0.2649151614668856,0.5390946502057613
DANN-GRU,0.2649151614668856,0.5473251028806584
DANN-GRU,0.2654625068418172,0.5473251028806584
DANN-GRU,0.2654625068418172,0.551440329218107
DANN-GRU,0.2676518883415435,0.551440329218107
DANN-GRU,0.2676518883415435,0.5596707818930041
DANN-GRU,0.2687465790914067,0.5596707818930041
DANN-GRU,0.2687465790914067,0.5637860082304527
DANN-GRU,0.2703886152162014,0.5637860082304527
DANN-GRU,0.2703886152162014,0.5679012345679012
DANN-GRU,0.2714833059660645,0.5679012345679012
DANN-GRU,0.2714833059660645,0.5720164609053497
DANN-GRU,0.2736726874657909,0.5720164609053497
DANN-GRU,0.2736726874657909,0.5761316872427984
DANN-GRU,0.274767378215654,0.5761316872427984
DANN-GRU,0.274767378215654,0.5802469135802469
DANN-GRU,0.2769567597153804,0.5802469135802469
DANN-GRU,0.2769567597153804,0.588477366255144
DANN-GRU,0.2780514504652435,0.588477366255144
DANN-GRU,0.2780514504652435,0.5925925925925926
DANN-GRU,0.2813355227148331,0.5925925925925926
DANN-GRU,0.2813355227148331,0.5967078189300411
DANN-GRU,0.2835249042145594,0.5967078189300411
DANN-GRU,0.2835249042145594,0.6008230452674898
DANN-GRU,0.2900930487137383,0.6008230452674898
DANN-GRU,0.2900930487137383,0.6049382716049383
DANN-GRU,0.2906403940886699,0.6049382716049383
DANN-GRU,0.2906403940886699,0.6090534979423868
DANN-GRU,0.2928297755883963,0.6090534979423868
DANN-GRU,0.2928297755883963,0.6131687242798354
DANN-GRU,0.2999452654625068,0.6131687242798354
DANN-GRU,0.2999452654625068,0.6172839506172839
DANN-GRU,0.3004926108374384,0.6172839506172839
DANN-GRU,0.3004926108374384,0.6213991769547325
DANN-GRU,0.3037766830870279,0.6213991769547325
DANN-GRU,0.3037766830870279,0.6255144032921811
DANN-GRU,0.3070607553366174,0.6255144032921811
DANN-GRU,0.3070607553366174,0.6337448559670782
DANN-GRU,0.3207443897099069,0.6337448559670782
DANN-GRU,0.3207443897099069,0.6378600823045267
DANN-GRU,0.3229337712096333,0.6378600823045267
DANN-GRU,0.3229337712096333,0.6419753086419753
DANN-GRU,0.3267651888341543,0.6419753086419753
DANN-GRU,0.3267651888341543,0.6502057613168725
DANN-GRU,0.3289545703338807,0.6502057613168725
DANN-GRU,0.3289545703338807,0.6584362139917695
DANN-GRU,0.3300492610837438,0.6584362139917695
DANN-GRU,0.3300492610837438,0.6625514403292181
DANN-GRU,0.3338806787082649,0.6625514403292181
DANN-GRU,0.3338806787082649,0.6666666666666666
DANN-GRU,0.337712096332786,0.6666666666666666
DANN-GRU,0.337712096332786,0.6707818930041153
DANN-GRU,0.3579638752052545,0.6707818930041153
DANN-GRU,0.3579638752052545,0.6748971193415638
DANN-GRU,0.3617952928297755,0.6748971193415638
DANN-GRU,0.3617952928297755,0.6790123456790124
DANN-GRU,0.3623426382047072,0.6790123456790124
DANN-GRU,0.3623426382047072,0.6831275720164609
DANN-GRU,0.3683634373289545,0.6831275720164609
DANN-GRU,0.3683634373289545,0.6872427983539094
DANN-GRU,0.3738368910782704,0.6872427983539094
DANN-GRU,0.3738368910782704,0.691358024691358
DANN-GRU,0.3793103448275862,0.691358024691358
DANN-GRU,0.3793103448275862,0.6954732510288066
DANN-GRU,0.3820470717022441,0.6954732510288066
DANN-GRU,0.3820470717022441,0.6995884773662552
DANN-GRU,0.3825944170771757,0.6995884773662552
DANN-GRU,0.3825944170771757,0.7037037037037037
DANN-GRU,0.3831417624521073,0.7037037037037037
DANN-GRU,0.3831417624521073,0.7078189300411523
DANN-GRU,0.3869731800766283,0.7078189300411523
DANN-GRU,0.3869731800766283,0.7160493827160493
DANN-GRU,0.3918992884510126,0.7160493827160493
DANN-GRU,0.3918992884510126,0.720164609053498
DANN-GRU,0.3935413245758073,0.720164609053498
DANN-GRU,0.3935413245758073,0.7242798353909465
DANN-GRU,0.4001094690749863,0.7242798353909465
DANN-GRU,0.4001094690749863,0.7283950617283951
DANN-GRU,0.4105090311986863,0.7283950617283951
DANN-GRU,0.4105090311986863,0.7325102880658436
DANN-GRU,0.4126984126984127,0.7325102880658436
DANN-GRU,0.4126984126984127,0.7366255144032922
DANN-GRU,0.4159824849480021,0.7366255144032922
DANN-GRU,0.4159824849480021,0.7407407407407407
DANN-GRU,0.4176245210727969,0.7407407407407407
DANN-GRU,0.4176245210727969,0.7448559670781894
DANN-GRU,0.4209085933223864,0.7448559670781894
DANN-GRU,0.4209085933223864,0.7489711934156379
DANN-GRU,0.421455938697318,0.7489711934156379
DANN-GRU,0.421455938697318,0.7530864197530864
DANN-GRU,0.4274767378215654,0.7530864197530864
DANN-GRU,0.4274767378215654,0.7613168724279835
DANN-GRU,0.4340448823207444,0.7613168724279835
DANN-GRU,0.4340448823207444,0.7654320987654321
DANN-GRU,0.4411603721948549,0.7654320987654321
DANN-GRU,0.4411603721948549,0.7695473251028807
DANN-GRU,0.4422550629447181,0.7695473251028807
DANN-GRU,0.4422550629447181,0.7736625514403292
DANN-GRU,0.4438970990695128,0.7736625514403292
DANN-GRU,0.4438970990695128,0.7777777777777778
DANN-GRU,0.4444444444444444,0.7777777777777778
DANN-GRU,0.4444444444444444,0.7818930041152263
DANN-GRU,0.4455391351943076,0.7818930041152263
DANN-GRU,0.4455391351943076,0.7860082304526749
DANN-GRU,0.4482758620689655,0.7860082304526749
DANN-GRU,0.4482758620689655,0.7901234567901234
DANN-GRU,0.4559386973180077,0.7901234567901234
DANN-GRU,0.4559386973180077,0.7942386831275721
DANN-GRU,0.458128078817734,0.7942386831275721
DANN-GRU,0.458128078817734,0.7983539094650206
DANN-GRU,0.4657909140667761,0.7983539094650206
DANN-GRU,0.4657909140667761,0.8024691358024691
DANN-GRU,0.4761904761904761,0.8024691358024691
DANN-GRU,0.4761904761904761,0.8065843621399177
DANN-GRU,0.4794745484400657,0.8065843621399177
DANN-GRU,0.4794745484400657,0.8106995884773662
DANN-GRU,0.4849480021893815,0.8106995884773662
DANN-GRU,0.4849480021893815,0.8148148148148148
DANN-GRU,0.488232074438971,0.8148148148148148
DANN-GRU,0.488232074438971,0.8189300411522634
DANN-GRU,0.4904214559386973,0.8189300411522634
DANN-GRU,0.4904214559386973,0.823045267489712
DANN-GRU,0.4926108374384236,0.823045267489712
DANN-GRU,0.4926108374384236,0.8271604938271605
DANN-GRU,0.4980842911877394,0.8271604938271605
DANN-GRU,0.4980842911877394,0.831275720164609
DANN-GRU,0.498631636562671,0.831275720164609
DANN-GRU,0.498631636562671,0.8353909465020576
DANN-GRU,0.5259989053092501,0.8353909465020576
DANN-GRU,0.5259989053092501,0.8395061728395061
DANN-GRU,0.5292829775588396,0.8395061728395061
DANN-GRU,0.5292829775588396,0.8436213991769548
DANN-GRU,0.5424192665571976,0.8436213991769548
DANN-GRU,0.5424192665571976,0.8477366255144033
DANN-GRU,0.5588396278051451,0.8477366255144033
DANN-GRU,0.5588396278051451,0.8518518518518519
DANN-GRU,0.5774493705528189,0.8518518518518519
DANN-GRU,0.5774493705528189,0.8559670781893004
DANN-GRU,0.5796387520525451,0.8559670781893004
DANN-GRU,0.5796387520525451,0.8641975308641975
DANN-GRU,0.5938697318007663,0.8641975308641975
DANN-GRU,0.5938697318007663,0.8683127572016461
DANN-GRU,0.5998905309250137,0.8683127572016461
DANN-GRU,0.5998905309250137,0.8724279835390947
DANN-GRU,0.6097427476737821,0.8724279835390947
DANN-GRU,0.6097427476737821,0.8765432098765432
DANN-GRU,0.6185002736726875,0.8765432098765432
DANN-GRU,0.6185002736726875,0.8806584362139918
DANN-GRU,0.6261631089217297,0.8806584362139918
DANN-GRU,0.6261631089217297,0.8847736625514403
DANN-GRU,0.6436781609195402,0.8847736625514403
DANN-GRU,0.6436781609195402,0.8888888888888888
DANN-GRU,0.6600985221674877,0.8888888888888888
DANN-GRU,0.6600985221674877,0.8930041152263375
DANN-GRU,0.6715927750410509,0.8930041152263375
DANN-GRU,0.6715927750410509,0.897119341563786
DANN-GRU,0.6732348111658456,0.897119341563786
DANN-GRU,0.6732348111658456,0.9012345679012346
DANN-GRU,0.6759715380405036,0.9012345679012346
DANN-GRU,0.6759715380405036,0.9053497942386832
DANN-GRU,0.6847290640394089,0.9053497942386832
DANN-GRU,0.6847290640394089,0.9094650205761317
DANN-GRU,0.6874657909140668,0.9094650205761317
DANN-GRU,0.6874657909140668,0.9135802469135802
DANN-GRU,0.7022441160372195,0.9135802469135802
DANN-GRU,0.7022441160372195,0.9176954732510288
DANN-GRU,0.7104542966611932,0.9176954732510288
DANN-GRU,0.7104542966611932,0.925925925925926
DANN-GRU,0.7142857142857143,0.925925925925926
DANN-GRU,0.7142857142857143,0.9300411522633744
DANN-GRU,0.715927750410509,0.9300411522633744
DANN-GRU,0.715927750410509,0.934156378600823
DANN-GRU,0.7214012041598249,0.934156378600823
DANN-GRU,0.7214012041598249,0.9382716049382716
DANN-GRU,0.7394636015325671,0.9382716049382716
DANN-GRU,0.7394636015325671,0.9423868312757202
DANN-GRU,0.7432950191570882,0.9423868312757202
DANN-GRU,0.7432950191570882,0.9465020576131687
DANN-GRU,0.7471264367816092,0.9465020576131687
DANN-GRU,0.7471264367816092,0.9506172839506172
DANN-GRU,0.7487684729064039,0.9506172839506172
DANN-GRU,0.7487684729064039,0.9588477366255144
DANN-GRU,0.7504105090311987,0.9588477366255144
DANN-GRU,0.7504105090311987,0.9629629629629628
DANN-GRU,0.7602627257799671,0.9629629629629628
DANN-GRU,0.7602627257799671,0.9670781893004116
DANN-GRU,0.7629994526546251,0.9670781893004116
DANN-GRU,0.7629994526546251,0.97119341563786
DANN-GRU,0.7684729064039408,0.97119341563786
DANN-GRU,0.7684729064039408,0.9753086419753086
DANN-GRU,0.7881773399014779,0.9753086419753086
DANN-GRU,0.7881773399014779,0.9794238683127572
DANN-GRU,0.7925561029009305,0.9794238683127572
DANN-GRU,0.7925561029009305,0.9835390946502056
DANN-GRU,0.8598795840175151,0.9835390946502056
DANN-GRU,0.8598795840175151,0.9876543209876544
DANN-GRU,0.8686371100164204,0.9876543209876544
DANN-GRU,0.8686371100164204,0.9917695473251028
DANN-GRU,0.926655719759168,0.9917695473251028
DANN-GRU,0.926655719759168,0.9958847736625516
DANN-GRU,0.9403393541324576,0.9958847736625516
DANN-GRU,0.9403393541324576,1.0
DANN-GRU,1.0,1.0
CALIBRA,0.0,0.0
CALIBRA,0.0,0.0041152263374485
CALIBRA,0.0005473453749315,0.0041152263374485
CALIBRA,0.0005473453749315,0.0082304526748971
CALIBRA,0.0032840722495894,0.0082304526748971
CALIBRA,0.0032840722495894,0.0164609053497942
CALIBRA,0.0043787629994526,0.0164609053497942
CALIBRA,0.0043787629994526,0.0205761316872428
CALIBRA,0.0065681444991789,0.0205761316872428
CALIBRA,0.0065681444991789,0.0246913580246913
CALIBRA,0.0082101806239737,0.0246913580246913
CALIBRA,0.0082101806239737,0.0288065843621399
CALIBRA,0.0093048713738368,0.0288065843621399
CALIBRA,0.0093048713738368,0.037037037037037
CALIBRA,0.0109469074986316,0.037037037037037
CALIBRA,0.0109469074986316,0.0452674897119341
CALIBRA,0.0120415982484948,0.0452674897119341
CALIBRA,0.0120415982484948,0.0493827160493827
CALIBRA,0.0147783251231527,0.0493827160493827
CALIBRA,0.0147783251231527,0.0534979423868312
CALIBRA,0.0164203612479474,0.0534979423868312
CALIBRA,0.0164203612479474,0.0576131687242798
CALIBRA,0.0191570881226053,0.0576131687242798
CALIBRA,0.0191570881226053,0.0617283950617283
CALIBRA,0.0224411603721948,0.0617283950617283
CALIBRA,0.0224411603721948,0.0658436213991769
CALIBRA,0.027367268746579,0.0658436213991769
CALIBRA,0.027367268746579,0.0699588477366255
CALIBRA,0.0290093048713738,0.0699588477366255
CALIBRA,0.0290093048713738,0.074074074074074
CALIBRA,0.0344827586206896,0.074074074074074
CALIBRA,0.0344827586206896,0.0781893004115226
CALIBRA,0.0350301039956212,0.0781893004115226
CALIBRA,0.0350301039956212,0.0823045267489712
CALIBRA,0.0361247947454844,0.0823045267489712
CALIBRA,0.0361247947454844,0.0864197530864197
CALIBRA,0.0410509031198686,0.0864197530864197
CALIBRA,0.0410509031198686,0.0946502057613168
CALIBRA,0.0421455938697318,0.0946502057613168
CALIBRA,0.0421455938697318,0.102880658436214
CALIBRA,0.0454296661193212,0.102880658436214
CALIBRA,0.0454296661193212,0.1069958847736625
CALIBRA,0.0465243568691844,0.1069958847736625
CALIBRA,0.0465243568691844,0.1152263374485596
CALIBRA,0.047071702244116,0.1152263374485596
CALIBRA,0.047071702244116,0.1193415637860082
CALIBRA,0.0558292282430213,0.1193415637860082
CALIBRA,0.0558292282430213,0.1234567901234567
CALIBRA,0.0563765736179529,0.1234567901234567
CALIBRA,0.0563765736179529,0.1275720164609053
CALIBRA,0.0580186097427476,0.1275720164609053
CALIBRA,0.0580186097427476,0.1316872427983539
CALIBRA,0.0585659551176792,0.1316872427983539
CALIBRA,0.0585659551176792,0.1358024691358024
CALIBRA,0.0613026819923371,0.1358024691358024
CALIBRA,0.0613026819923371,0.1481481481481481
CALIBRA,0.0645867542419266,0.1481481481481481
CALIBRA,0.0645867542419266,0.1522633744855967
CALIBRA,0.0656814449917898,0.1522633744855967
CALIBRA,0.0656814449917898,0.1563786008230452
CALIBRA,0.0662287903667214,0.1563786008230452
CALIBRA,0.0662287903667214,0.1604938271604938
CALIBRA,0.0667761357416529,0.1604938271604938
CALIBRA,0.0667761357416529,0.1646090534979424
CALIBRA,0.0700602079912424,0.1646090534979424
CALIBRA,0.0700602079912424,0.1893004115226337
CALIBRA,0.0717022441160372,0.1893004115226337
CALIBRA,0.0717022441160372,0.1934156378600823
CALIBRA,0.0749863163656267,0.1934156378600823
CALIBRA,0.0749863163656267,0.1975308641975308
CALIBRA,0.0755336617405583,0.1975308641975308
CALIBRA,0.0755336617405583,0.2016460905349794
CALIBRA,0.0766283524904214,0.2016460905349794
CALIBRA,0.0766283524904214,0.205761316872428
CALIBRA,0.0782703886152162,0.205761316872428
CALIBRA,0.0782703886152162,0.2098765432098765
CALIBRA,0.0799124247400109,0.2098765432098765
CALIBRA,0.0799124247400109,0.2139917695473251
CALIBRA,0.087575259989053,0.2139917695473251
CALIBRA,0.087575259989053,0.2181069958847736
CALIBRA,0.0914066776135741,0.2181069958847736
CALIBRA,0.0914066776135741,0.2263374485596707
CALIBRA,0.0930487137383689,0.2263374485596707
CALIBRA,0.0930487137383689,0.2304526748971193
CALIBRA,0.0968801313628899,0.2304526748971193
CALIBRA,0.0968801313628899,0.242798353909465
CALIBRA,0.0974274767378215,0.242798353909465
CALIBRA,0.0974274767378215,0.2510288065843621
CALIBRA,0.0979748221127531,0.2510288065843621
CALIBRA,0.0979748221127531,0.2592592592592592
CALIBRA,0.0996168582375478,0.2592592592592592
CALIBRA,0.0996168582375478,0.2633744855967078
CALIBRA,0.1001642036124794,0.2633744855967078
CALIBRA,0.1001642036124794,0.2674897119341564
CALIBRA,0.1012588943623426,0.2674897119341564
CALIBRA,0.1012588943623426,0.279835390946502
CALIBRA,0.1034482758620689,0.279835390946502
CALIBRA,0.1034482758620689,0.2839506172839506
CALIBRA,0.1045429666119321,0.2839506172839506
CALIBRA,0.1045429666119321,0.2880658436213992
CALIBRA,0.1100164203612479,0.2880658436213992
CALIBRA,0.1100164203612479,0.2921810699588477
CALIBRA,0.1111111111111111,0.2921810699588477
CALIBRA,0.1111111111111111,0.2962962962962963
CALIBRA,0.1171319102353585,0.2962962962962963
CALIBRA,0.1171319102353585,0.3004115226337449
CALIBRA,0.1198686371100164,0.3004115226337449
CALIBRA,0.1198686371100164,0.3086419753086419
CALIBRA,0.1220580186097427,0.3086419753086419
CALIBRA,0.1220580186097427,0.3127572016460905
CALIBRA,0.1247947454844006,0.3127572016460905
CALIBRA,0.1247947454844006,0.3209876543209876
CALIBRA,0.1297208538587849,0.3209876543209876
CALIBRA,0.1297208538587849,0.3292181069958848
CALIBRA,0.130815544608648,0.3292181069958848
CALIBRA,0.130815544608648,0.3333333333333333
CALIBRA,0.1313628899835796,0.3333333333333333
CALIBRA,0.1313628899835796,0.3374485596707819
CALIBRA,0.1340996168582375,0.3374485596707819
CALIBRA,0.1340996168582375,0.3415637860082304
CALIBRA,0.1357416529830322,0.3415637860082304
CALIBRA,0.1357416529830322,0.345679012345679
CALIBRA,0.1368363437328954,0.345679012345679
CALIBRA,0.1368363437328954,0.3539094650205761
CALIBRA,0.1395730706075533,0.3539094650205761
CALIBRA,0.1395730706075533,0.3621399176954732
CALIBRA,0.1417624521072797,0.3621399176954732
CALIBRA,0.1417624521072797,0.3662551440329218
CALIBRA,0.1428571428571428,0.3662551440329218
CALIBRA,0.1428571428571428,0.3703703703703703
CALIBRA,0.143951833607006,0.3703703703703703
CALIBRA,0.143951833607006,0.3744855967078189
CALIBRA,0.1444991789819376,0.3744855967078189
CALIBRA,0.1444991789819376,0.382716049382716
CALIBRA,0.1472359058565955,0.382716049382716
CALIBRA,0.1472359058565955,0.3868312757201646
CALIBRA,0.1483305966064586,0.3868312757201646
CALIBRA,0.1483305966064586,0.3909465020576131
CALIBRA,0.1499726327312534,0.3909465020576131
CALIBRA,0.1499726327312534,0.3950617283950617
CALIBRA,0.150519978106185,0.3950617283950617
CALIBRA,0.150519978106185,0.3991769547325103
CALIBRA,0.1548987411056376,0.3991769547325103
CALIBRA,0.1548987411056376,0.4032921810699588
CALIBRA,0.1559934318555008,0.4032921810699588
CALIBRA,0.1559934318555008,0.4074074074074074
CALIBRA,0.1570881226053639,0.4074074074074074
CALIBRA,0.1570881226053639,0.411522633744856
CALIBRA,0.1592775041050903,0.411522633744856
CALIBRA,0.1592775041050903,0.4156378600823045
CALIBRA,0.1620142309797482,0.4156378600823045
CALIBRA,0.1620142309797482,0.419753086419753
CALIBRA,0.1631089217296114,0.419753086419753
CALIBRA,0.1631089217296114,0.4238683127572016
CALIBRA,0.1636562671045429,0.4238683127572016
CALIBRA,0.1636562671045429,0.4279835390946502
CALIBRA,0.1669403393541324,0.4279835390946502
CALIBRA,0.1669403393541324,0.4320987654320987
CALIBRA,0.1691297208538587,0.4320987654320987
CALIBRA,0.1691297208538587,0.4362139917695473
CALIBRA,0.1696770662287903,0.4362139917695473
CALIBRA,0.1696770662287903,0.4403292181069959
CALIBRA,0.1702244116037219,0.4403292181069959
CALIBRA,0.1702244116037219,0.4444444444444444
CALIBRA,0.1729611384783798,0.4444444444444444
CALIBRA,0.1729611384783798,0.448559670781893
CALIBRA,0.1811713191023536,0.448559670781893
CALIBRA,0.1811713191023536,0.4526748971193415
CALIBRA,0.1822660098522167,0.4526748971193415
CALIBRA,0.1822660098522167,0.4567901234567901
CALIBRA,0.1839080459770115,0.4567901234567901
CALIBRA,0.1839080459770115,0.4609053497942387
CALIBRA,0.1855500821018062,0.4609053497942387
CALIBRA,0.1855500821018062,0.4650205761316872
CALIBRA,0.1866447728516694,0.4650205761316872
CALIBRA,0.1866447728516694,0.4691358024691358
CALIBRA,0.1877394636015325,0.4691358024691358
CALIBRA,0.1877394636015325,0.4773662551440329
CALIBRA,0.1899288451012589,0.4773662551440329
CALIBRA,0.1899288451012589,0.4814814814814814
CALIBRA,0.1943076081007115,0.4814814814814814
CALIBRA,0.1943076081007115,0.48559670781893
CALIBRA,0.1970443349753694,0.48559670781893
CALIBRA,0.1970443349753694,0.4897119341563786
CALIBRA,0.1981390257252326,0.4897119341563786
CALIBRA,0.1981390257252326,0.4979423868312757
CALIBRA,0.2014230979748221,0.4979423868312757
CALIBRA,0.2014230979748221,0.5020576131687243
CALIBRA,0.20415982484948,0.5020576131687243
CALIBRA,0.20415982484948,0.5061728395061729
CALIBRA,0.2090859332238642,0.5061728395061729
CALIBRA,0.2090859332238642,0.5102880658436214
CALIBRA,0.2096332785987958,0.5102880658436214
CALIBRA,0.2096332785987958,0.51440329218107
CALIBRA,0.2101806239737274,0.51440329218107
CALIBRA,0.2101806239737274,0.5185185185185185
CALIBRA,0.2386425834701696,0.5185185185185185
CALIBRA,0.2386425834701696,0.522633744855967
CALIBRA,0.2391899288451012,0.522633744855967
CALIBRA,0.2391899288451012,0.5267489711934157
CALIBRA,0.2474001094690749,0.5267489711934157
CALIBRA,0.2474001094690749,0.5308641975308642
CALIBRA,0.2506841817186644,0.5308641975308642
CALIBRA,0.2506841817186644,0.5349794238683128
CALIBRA,0.2512315270935961,0.5349794238683128
CALIBRA,0.2512315270935961,0.5390946502057613
CALIBRA,0.2534209085933224,0.5390946502057613
CALIBRA,0.2534209085933224,0.5432098765432098
CALIBRA,0.2572523262178434,0.5432098765432098
CALIBRA,0.2572523262178434,0.5473251028806584
CALIBRA,0.2681992337164751,0.5473251028806584
CALIBRA,0.2681992337164751,0.551440329218107
CALIBRA,0.2698412698412698,0.551440329218107
CALIBRA,0.2698412698412698,0.5555555555555556
CALIBRA,0.2753147235905857,0.5555555555555556
CALIBRA,0.2753147235905857,0.5596707818930041
CALIBRA,0.2796934865900383,0.5596707818930041
CALIBRA,0.2796934865900383,0.5637860082304527
CALIBRA,0.2862616310892173,0.5637860082304527
CALIBRA,0.2862616310892173,0.5679012345679012
CALIBRA,0.2884510125889436,0.5679012345679012
CALIBRA,0.2884510125889436,0.5720164609053497
CALIBRA,0.2928297755883963,0.5720164609053497
CALIBRA,0.2928297755883963,0.5802469135802469
CALIBRA,0.3015873015873015,0.5802469135802469
CALIBRA,0.3015873015873015,0.5843621399176955
CALIBRA,0.3037766830870279,0.5843621399176955
CALIBRA,0.3037766830870279,0.588477366255144
CALIBRA,0.3136288998357964,0.588477366255144
CALIBRA,0.3136288998357964,0.5925925925925926
CALIBRA,0.3185550082101806,0.5925925925925926
CALIBRA,0.3185550082101806,0.5967078189300411
CALIBRA,0.3278598795840175,0.5967078189300411
CALIBRA,0.3278598795840175,0.6008230452674898
CALIBRA,0.3284072249589491,0.6008230452674898
CALIBRA,0.3284072249589491,0.6090534979423868
CALIBRA,0.334975369458128,0.6090534979423868
CALIBRA,0.334975369458128,0.6131687242798354
CALIBRA,0.3360700602079912,0.6131687242798354
CALIBRA,0.3360700602079912,0.6172839506172839
CALIBRA,0.3366174055829228,0.6172839506172839
CALIBRA,0.3366174055829228,0.6213991769547325
CALIBRA,0.3459222769567597,0.6213991769547325
CALIBRA,0.3459222769567597,0.6296296296296297
CALIBRA,0.3492063492063492,0.6296296296296297
CALIBRA,0.3492063492063492,0.6337448559670782
CALIBRA,0.3557744937055281,0.6337448559670782
CALIBRA,0.3557744937055281,0.6378600823045267
CALIBRA,0.3568691844553913,0.6378600823045267
CALIBRA,0.3568691844553913,0.6419753086419753
CALIBRA,0.3661740558292282,0.6419753086419753
CALIBRA,0.3661740558292282,0.6460905349794238
CALIBRA,0.3732895457033388,0.6460905349794238
CALIBRA,0.3732895457033388,0.6502057613168725
CALIBRA,0.3787629994526546,0.6502057613168725
CALIBRA,0.3787629994526546,0.6584362139917695
CALIBRA,0.384783798576902,0.6584362139917695
CALIBRA,0.384783798576902,0.6625514403292181
CALIBRA,0.3858784893267651,0.6625514403292181
CALIBRA,0.3858784893267651,0.6666666666666666
CALIBRA,0.3924466338259442,0.6666666666666666
CALIBRA,0.3924466338259442,0.6707818930041153
CALIBRA,0.3929939792008757,0.6707818930041153
CALIBRA,0.3929939792008757,0.6790123456790124
CALIBRA,0.3957307060755337,0.6790123456790124
CALIBRA,0.3957307060755337,0.6872427983539094
CALIBRA,0.3995621237000547,0.6872427983539094
CALIBRA,0.3995621237000547,0.691358024691358
CALIBRA,0.4072249589490969,0.691358024691358
CALIBRA,0.4072249589490969,0.6954732510288066
CALIBRA,0.4220032840722496,0.6954732510288066
CALIBRA,0.4220032840722496,0.6995884773662552
CALIBRA,0.4225506294471812,0.6995884773662552
CALIBRA,0.4225506294471812,0.7037037037037037
CALIBRA,0.4247400109469075,0.7037037037037037
CALIBRA,0.4247400109469075,0.7078189300411523
CALIBRA,0.428024083196497,0.7078189300411523
CALIBRA,0.428024083196497,0.7119341563786008
CALIBRA,0.4345922276956759,0.7119341563786008
CALIBRA,0.4345922276956759,0.7160493827160493
CALIBRA,0.4356869184455391,0.7160493827160493
CALIBRA,0.4356869184455391,0.720164609053498
CALIBRA,0.4411603721948549,0.720164609053498
CALIBRA,0.4411603721948549,0.7283950617283951
CALIBRA,0.4532019704433497,0.7283950617283951
CALIBRA,0.4532019704433497,0.7325102880658436
CALIBRA,0.4559386973180077,0.7325102880658436
CALIBRA,0.4559386973180077,0.7366255144032922
CALIBRA,0.4603174603174603,0.7366255144032922
CALIBRA,0.4603174603174603,0.7407407407407407
CALIBRA,0.4657909140667761,0.7407407407407407
CALIBRA,0.4657909140667761,0.7448559670781894
CALIBRA,0.4679802955665024,0.7448559670781894
CALIBRA,0.4679802955665024,0.7489711934156379
CALIBRA,0.4712643678160919,0.7489711934156379
CALIBRA,0.4712643678160919,0.7613168724279835
CALIBRA,0.4729064039408867,0.7613168724279835
CALIBRA,0.4729064039408867,0.7654320987654321
CALIBRA,0.4811165845648604,0.7654320987654321
CALIBRA,0.4811165845648604,0.7695473251028807
CALIBRA,0.4898741105637657,0.7695473251028807
CALIBRA,0.4898741105637657,0.7777777777777778
CALIBRA,0.4926108374384236,0.7777777777777778
CALIBRA,0.4926108374384236,0.7901234567901234
CALIBRA,0.4953475643130816,0.7901234567901234
CALIBRA,0.4953475643130816,0.7942386831275721
CALIBRA,0.4964422550629447,0.7942386831275721
CALIBRA,0.4964422550629447,0.7983539094650206
CALIBRA,0.5002736726874658,0.7983539094650206
CALIBRA,0.5002736726874658,0.8024691358024691
CALIBRA,0.5090311986863711,0.8024691358024691
CALIBRA,0.5090311986863711,0.8106995884773662
CALIBRA,0.5095785440613027,0.8106995884773662
CALIBRA,0.5095785440613027,0.8148148148148148
CALIBRA,0.518336070060208,0.8148148148148148
CALIBRA,0.518336070060208,0.8189300411522634
CALIBRA,0.5216201423097975,0.8189300411522634
CALIBRA,0.5216201423097975,0.823045267489712
CALIBRA,0.5221674876847291,0.823045267489712
CALIBRA,0.5221674876847291,0.8271604938271605
CALIBRA,0.5243568691844553,0.8271604938271605
CALIBRA,0.5243568691844553,0.831275720164609
CALIBRA,0.5314723590585659,0.831275720164609
CALIBRA,0.5314723590585659,0.8353909465020576
CALIBRA,0.5374931581828134,0.8353909465020576
CALIBRA,0.5374931581828134,0.8395061728395061
CALIBRA,0.5446086480569239,0.8395061728395061
CALIBRA,0.5446086480569239,0.8436213991769548
CALIBRA,0.5473453749315819,0.8436213991769548
CALIBRA,0.5473453749315819,0.8477366255144033
CALIBRA,0.548440065681445,0.8477366255144033
CALIBRA,0.548440065681445,0.8518518518518519
CALIBRA,0.5615763546798029,0.8518518518518519
CALIBRA,0.5615763546798029,0.8559670781893004
CALIBRA,0.565407772304324,0.8559670781893004
CALIBRA,0.565407772304324,0.8600823045267489
CALIBRA,0.5670498084291188,0.8600823045267489
CALIBRA,0.5670498084291188,0.8683127572016461
CALIBRA,0.5675971538040504,0.8683127572016461
CALIBRA,0.5675971538040504,0.8724279835390947
CALIBRA,0.5703338806787083,0.8724279835390947
CALIBRA,0.5703338806787083,0.8765432098765432
CALIBRA,0.595511767925561,0.8765432098765432
CALIBRA,0.595511767925561,0.8806584362139918
CALIBRA,0.6119321291735085,0.8806584362139918
CALIBRA,0.6119321291735085,0.8847736625514403
CALIBRA,0.6327312534209086,0.8847736625514403
CALIBRA,0.6327312534209086,0.8888888888888888
CALIBRA,0.6360153256704981,0.8888888888888888
CALIBRA,0.6360153256704981,0.8930041152263375
CALIBRA,0.6409414340448824,0.8930041152263375
CALIBRA,0.6409414340448824,0.897119341563786
CALIBRA,0.6414887794198139,0.897119341563786
CALIBRA,0.6414887794198139,0.9053497942386832
CALIBRA,0.6458675424192666,0.9053497942386832
CALIBRA,0.6458675424192666,0.9094650205761317
CALIBRA,0.6633825944170771,0.9094650205761317
CALIBRA,0.6633825944170771,0.9135802469135802
CALIBRA,0.6644772851669404,0.9135802469135802
CALIBRA,0.6644772851669404,0.9176954732510288
CALIBRA,0.6661193212917351,0.9176954732510288
CALIBRA,0.6661193212917351,0.9218106995884774
CALIBRA,0.6694033935413246,0.9218106995884774
CALIBRA,0.6694033935413246,0.925925925925926
CALIBRA,0.6726874657909141,0.925925925925926
CALIBRA,0.6726874657909141,0.9300411522633744
CALIBRA,0.6732348111658456,0.9300411522633744
CALIBRA,0.6732348111658456,0.934156378600823
CALIBRA,0.7082649151614668,0.934156378600823
CALIBRA,0.7082649151614668,0.9382716049382716
CALIBRA,0.7137383689107827,0.9382716049382716
CALIBRA,0.7137383689107827,0.9465020576131687
CALIBRA,0.7164750957854407,0.9465020576131687
CALIBRA,0.7164750957854407,0.9506172839506172
CALIBRA,0.7235905856595511,0.9506172839506172
CALIBRA,0.7235905856595511,0.9547325102880658
CALIBRA,0.7328954570333881,0.9547325102880658
CALIBRA,0.7328954570333881,0.9588477366255144
CALIBRA,0.7345374931581828,0.9588477366255144
CALIBRA,0.7345374931581828,0.9629629629629628
CALIBRA,0.7471264367816092,0.9629629629629628
CALIBRA,0.7471264367816092,0.9670781893004116
CALIBRA,0.7580733442802409,0.9670781893004116
CALIBRA,0.7580733442802409,0.97119341563786
CALIBRA,0.7662835249042146,0.97119341563786
CALIBRA,0.7662835249042146,0.9753086419753086
CALIBRA,0.7766830870279147,0.9753086419753086
CALIBRA,0.7766830870279147,0.9794238683127572
CALIBRA,0.7772304324028462,0.9794238683127572
CALIBRA,0.7772304324028462,0.9835390946502056
CALIBRA,0.7920087575259989,0.9835390946502056
CALIBRA,0.7920087575259989,0.9876543209876544
CALIBRA,0.8221127531472359,0.9876543209876544
CALIBRA,0.8221127531472359,0.9917695473251028
CALIBRA,0.8686371100164204,0.9917695473251028
CALIBRA,0.8686371100164204,0.9958847736625516
CALIBRA,0.9091406677613574,0.9958847736625516
CALIBRA,0.9091406677613574,1.0
CALIBRA,1.0,1.0


==> figures/data/decision_calibra.csv <==
model,threshold,net_benefit
CALIBRA,0.02,0.0997042295178941
CALIBRA,0.0297435897435897,0.0927929446129648
CALIBRA,0.0394871794871794,0.0863568482710059
CALIBRA,0.0492307692307692,0.0793974641589669
CALIBRA,0.0589743589743589,0.0706959417657202
CALIBRA,0.0687179487179487,0.0640070016386814
CALIBRA,0.0784615384615384,0.0575919608364988
CALIBRA,0.0882051282051282,0.0536883976459464
CALIBRA,0.0979487179487179,0.0467129709732967
CALIBRA,0.1076923076923077,0.0407962685324004
CALIBRA,0.1174358974358974,0.0327674338310217
CALIBRA,0.1271794871794871,0.0283973955051459
CALIBRA,0.1369230769230769,0.0236163855089686
CALIBRA,0.1466666666666666,0.0210220410628019
CALIBRA,0.1564102564102564,0.0176497364286448
CALIBRA,0.1661538461538461,0.0156496782359128
CALIBRA,0.1758974358974359,0.0155118458194673
CALIBRA,0.1856410256410256,0.0154978765864758
CALIBRA,0.1953846153846153,0.014773556497723
CALIBRA,0.2051282051282051,0.0130123110487766
CALIBRA,0.2148717948717948,0.0101001208518318
CALIBRA,0.2246153846153846,0.0064201364926002
CALIBRA,0.2343589743589743,0.0046167137462748
CALIBRA,0.2441025641025641,0.000361171743391
CALIBRA,0.2538461538461539,-0.0008914786592957
CALIBRA,0.2635897435897436,-0.0013799738942042
CALIBRA,0.2733333333333334,-0.0006293489340956
CALIBRA,0.2830769230769231,0.0008376355456034
CALIBRA,0.2928205128205128,1.5063775822989674e-05
CALIBRA,0.3025641025641026,0.0
CALIBRA,0.3123076923076923,0.0
CALIBRA,0.3220512820512821,0.0
CALIBRA,0.3317948717948718,0.0
CALIBRA,0.3415384615384615,0.0
CALIBRA,0.3512820512820513,0.0
CALIBRA,0.361025641025641,0.0
CALIBRA,0.3707692307692308,0.0
CALIBRA,0.3805128205128205,0.0
CALIBRA,0.3902564102564103,0.0
CALIBRA,0.4,0.0


==> figures/data/decision_curve.csv <==
model,threshold,net_benefit
ElasticNet,0.02,0.0994084590357882
ElasticNet,0.0297435897435897,0.0904234457823942
ElasticNet,0.0394871794871794,0.0805974037362881
ElasticNet,0.0492307692307692,0.0721917358472867
ElasticNet,0.0589743589743589,0.062574207900591
ElasticNet,0.0687179487179487,0.0560530124071591
ElasticNet,0.0784615384615384,0.0502689667965127
ElasticNet,0.0882051282051282,0.0452296723779092
ElasticNet,0.0979487179487179,0.0426103984202706
ElasticNet,0.1076923076923077,0.0395885390638014
ElasticNet,0.1174358974358974,0.035749634382886
ElasticNet,0.1271794871794871,0.0331590569775825
ElasticNet,0.1369230769230769,0.0275198704866224
ElasticNet,0.1466666666666666,0.0221844806763285
ElasticNet,0.1564102564102564,0.0159200035240738
ElasticNet,0.1661538461538461,0.0100629267162236
ElasticNet,0.1758974358974359,0.0095966018235437
ElasticNet,0.1856410256410256,0.0049106219350442
ElasticNet,0.1953846153846153,0.0043847738336058
ElasticNet,0.2051282051282051,0.002166121240455
ElasticNet,0.2148717948717948,0.0023141705872515
ElasticNet,0.2246153846153846,0.0003584847787746
ElasticNet,0.2343589743589743,-0.0003439561755179
ElasticNet,0.2441025641025641,-0.0013994585701269
ElasticNet,0.2538461538461539,-0.0024802031973703
ElasticNet,0.2635897435897436,-0.0018166404263049
ElasticNet,0.2733333333333334,-0.0037140451181137
ElasticNet,0.2830769230769231,-0.004604922145508
ElasticNet,0.2928205128205128,-0.0059368792760979
ElasticNet,0.3025641025641026,-0.0061949417448138
ElasticNet,0.3123076923076923,-0.0067103286537193
ElasticNet,0.3220512820512821,-0.0069693846974646
ElasticNet,0.3317948717948718,-0.0076593961908787
ElasticNet,0.3415384615384615,-0.0071064156395322
ElasticNet,0.3512820512820513,-0.0072635618949418
ElasticNet,0.361025641025641,-0.0074107675964051
ElasticNet,0.3707692307692308,-0.0075475709577973
ElasticNet,0.3805128205128205,-0.0078598393959753
ElasticNet,0.3902564102564103,-0.0070342877341816
ElasticNet,0.4,-0.0074074074074074
HistGB,0.02,0.0993788819875776
HistGB,0.0297435897435897,0.090601158194687
HistGB,0.0394871794871794,0.0821593919182071
HistGB,0.0492307692307692,0.0739005362475181
HistGB,0.0589743589743589,0.0654767076044176
HistGB,0.0687179487179487,0.0580013407393219
HistGB,0.0784615384615384,0.0486446815546038
HistGB,0.0882051282051282,0.0447471240008042
HistGB,0.0979487179487179,0.0398851455454762
HistGB,0.1076923076923077,0.0354989172080626
HistGB,0.1174358974358974,0.0331006296193371
HistGB,0.1271794871794871,0.0274340503073962
HistGB,0.1369230769230769,0.0220534414907816
HistGB,0.1466666666666666,0.0203426932367149
HistGB,0.1564102564102564,0.0155573175924702
HistGB,0.1661538461538461,0.0125479080877765
HistGB,0.1758974358974359,0.0115650430333474
HistGB,0.1856410256410256,0.0025541805084023
HistGB,0.1953846153846153,-0.0004442966534578
HistGB,0.2051282051282051,0.0003895901511609
HistGB,0.2148717948717948,-0.0005433599333579
HistGB,0.2246153846153846,0.0015067862893949
HistGB,0.2343589743589743,-0.0030344506246541
HistGB,0.2441025641025641,-0.0022502769420355
HistGB,0.2538461538461539,-0.0027840031874097
HistGB,0.2635897435897436,-0.0022445601711679
HistGB,0.2733333333333334,-0.0004033151619908
HistGB,0.2830769230769231,-0.0007277477141257
HistGB,0.2928205128205128,-0.0024382297611165
HistGB,0.3025641025641026,-0.0019572321682296
HistGB,0.3123076923076923,-0.0005652281987268
HistGB,0.3220512820512821,-0.0002177932717957
HistGB,0.3317948717948718,0.000513122819506
HistGB,0.3415384615384615,-0.0003769921892636
HistGB,0.3512820512820513,0.0005040957781978
HistGB,0.361025641025641,-0.0002512387465978
HistGB,0.3707692307692308,-0.0007417644071199
HistGB,0.3805128205128205,-0.0010005758710048
HistGB,0.3902564102564103,-0.0007536881965521
HistGB,0.4,-0.0012882447665056
GRU-D,0.02,0.0994873311643498
GRU-D,0.0297435897435897,0.0914897202561509
GRU-D,0.0394871794871794,0.0836558673857589
GRU-D,0.0492307692307692,0.0769116520488407
GRU-D,0.0589743589743589,0.071862206952836
GRU-D,0.0687179487179487,0.0631983017301921
GRU-D,0.0784615384615384,0.0551031106594727
GRU-D,0.0882051282051282,0.0505882416871804
GRU-D,0.0979487179487179,0.047910950721342
GRU-D,0.1076923076923077,0.0438780609695152
GRU-D,0.1174358974358974,0.038075548706375
GRU-D,0.1271794871794871,0.0333248182019448
GRU-D,0.1369230769230769,0.0305906464474239
GRU-D,0.1466666666666666,0.0282910628019323
GRU-D,0.1564102564102564,0.0210078851151931
GRU-D,0.1661538461538461,0.0168618642708166
GRU-D,0.1758974358974359,0.0142669901307384
GRU-D,0.1856410256410256,0.0139001448058506
GRU-D,0.1953846153846153,0.0139376137297826
GRU-D,0.2051282051282051,0.0128408913822658
GRU-D,0.2148717948717948,0.0124493163825228
GRU-D,0.2246153846153846,0.0111782071926999
GRU-D,0.2343589743589743,0.0110053033318125
GRU-D,0.2441025641025641,0.0089611232375671
GRU-D,0.2538461538461539,0.005732357189103
GRU-D,0.2635897435897436,0.0029819816182901
GRU-D,0.2733333333333334,0.002530691840624
GRU-D,0.2830769230769231,-0.0014679355601169
GRU-D,0.2928205128205128,-0.0018948828703849
GRU-D,0.3025641025641026,-0.0054631997726626
GRU-D,0.3123076923076923,-0.0046850176701358
GRU-D,0.3220512820512821,-0.0055566518304135
GRU-D,0.3317948717948718,-0.0057070083530759
GRU-D,0.3415384615384615,-0.0052462865140638
GRU-D,0.3512820512820513,-0.0051497966431803
GRU-D,0.361025641025641,-0.0032947945502903
GRU-D,0.3707692307692308,-0.0031654914189197
GRU-D,0.3805128205128205,-0.0025530281217007
GRU-D,0.3902564102564103,-0.0006378924358958
GRU-D,0.4,-0.000805152979066
TemporalTransformer,0.02,0.1000985901607019
TemporalTransformer,0.0297435897435897,0.0920601362461827
TemporalTransformer,0.0394871794871794,0.0854502451568307
TemporalTransformer,0.0492307692307692,0.075165329956381
TemporalTransformer,0.0589743589743589,0.0683660440442812
TemporalTransformer,0.0687179487179487,0.0606168464959884
TemporalTransformer,0.0784615384615384,0.0549490697055478
TemporalTransformer,0.0882051282051282,0.0492797096015172
TemporalTransformer,0.0979487179487179,0.0451417554440517
TemporalTransformer,0.1076923076923077,0.0397884391137764
TemporalTransformer,0.1174358974358974,0.0362854985445491
TemporalTransformer,0.1271794871794871,0.0308667836078044
TemporalTransformer,0.1369230769230769,0.0289329785493468
TemporalTransformer,0.1466666666666666,0.0226600241545893
TemporalTransformer,0.1564102564102564,0.0212398866422918
TemporalTransformer,0.1661538461538461,0.0156639392480881
TemporalTransformer,0.1758974358974359,0.0132433886769537
TemporalTransformer,0.1856410256410256,0.0119209287044135
TemporalTransformer,0.1953846153846153,0.0104599070764171
TemporalTransformer,0.2051282051282051,0.0061087735702041
TemporalTransformer,0.2148717948717948,0.0076641518126197
TemporalTransformer,0.2246153846153846,0.0015700483091787
TemporalTransformer,0.2343589743589743,0.0037087729856884
TemporalTransformer,0.2441025641025641,0.0058115220996466
TemporalTransformer,0.2538461538461539,0.003635639225061
TemporalTransformer,0.2635897435897436,0.0018448992773808
TemporalTransformer,0.2733333333333334,0.0016132606479634
TemporalTransformer,0.2830769230769231,0.0011050983807095
TemporalTransformer,0.2928205128205128,0.0001320707787271
TemporalTransformer,0.3025641025641026,0.0003374538221085
TemporalTransformer,0.3123076923076923,-0.0002193906775173
TemporalTransformer,0.3220512820512821,0.0
TemporalTransformer,0.3317948717948718,0.0
TemporalTransformer,0.3415384615384615,0.0
TemporalTransformer,0.3512820512820513,0.0
TemporalTransformer,0.361025641025641,0.0
TemporalTransformer,0.3707692307692308,0.0
TemporalTransformer,0.3805128205128205,0.0
TemporalTransformer,0.3902564102564103,0.0
TemporalTransformer,0.4,0.0
DANN-GRU,0.02,0.0995464852607709
DANN-GRU,0.0297435897435897,0.0918155263453544
DANN-GRU,0.0394871794871794,0.0842913922999347
DANN-GRU,0.0492307692307692,0.0773619123555805
DANN-GRU,0.0589743589743589,0.0713804314917927
DANN-GRU,0.0687179487179487,0.0626598778437506
DANN-GRU,0.0784615384615384,0.0551135951223052
DANN-GRU,0.0882051282051282,0.0507284415535014
DANN-GRU,0.0979487179487179,0.0475742420622169
DANN-GRU,0.1076923076923077,0.044127936031984
DANN-GRU,0.1174358974358974,0.0380443905492537
DANN-GRU,0.1271794871794871,0.0341405677889609
DANN-GRU,0.1369230769230769,0.0300774152436556
DANN-GRU,0.1466666666666666,0.0266455314009661
DANN-GRU,0.1564102564102564,0.021292747749732
DANN-GRU,0.1661538461538461,0.0159990730342086
DANN-GRU,0.1758974358974359,0.0127203148062973
DANN-GRU,0.1856410256410256,0.013807663758381
DANN-GRU,0.1953846153846153,0.0131164500605019
DANN-GRU,0.2051282051282051,0.0131993143213339
DANN-GRU,0.2148717948717948,0.0101203154138149
DANN-GRU,0.2246153846153846,0.0101986044015029
DANN-GRU,0.2343589743589743,0.0106700835784385
DANN-GRU,0.2441025641025641,0.0095700679737019
DANN-GRU,0.2538461538461539,0.0078489964639673
DANN-GRU,0.2635897435897436,0.0046041742360017
DANN-GRU,0.2733333333333334,0.0024065948677037
DANN-GRU,0.2830769230769231,-1.866019779810102e-05
DANN-GRU,0.2928205128205128,-0.0017288310159641
DANN-GRU,0.3025641025641026,-0.0042874396135265
DANN-GRU,0.3123076923076923,-0.0049487187800581
DANN-GRU,0.3220512820512821,-0.0046387043492877
DANN-GRU,0.3317948717948718,-0.0052305901283177
DANN-GRU,0.3415384615384615,-0.0054607431486748
DANN-GRU,0.3512820512820513,-0.0045464092723071
DANN-GRU,0.361025641025641,-0.0024759423391568
DANN-GRU,0.3707692307692308,-0.0025961754249199
DANN-GRU,0.3805128205128205,-0.0004758933998784
DANN-GRU,0.3902564102564103,-0.0001933992353416
DANN-GRU,0.4,-0.0009661835748792
CALIBRA,0.02,0.0997042295178941
CALIBRA,0.0297435897435897,0.0927929446129648
CALIBRA,0.0394871794871794,0.0863568482710059
CALIBRA,0.0492307692307692,0.0793974641589669
CALIBRA,0.0589743589743589,0.0706959417657202
CALIBRA,0.0687179487179487,0.0640070016386814
CALIBRA,0.0784615384615384,0.0575919608364988
CALIBRA,0.0882051282051282,0.0536883976459464
CALIBRA,0.0979487179487179,0.0467129709732967
CALIBRA,0.1076923076923077,0.0407962685324004
CALIBRA,0.1174358974358974,0.0327674338310217
CALIBRA,0.1271794871794871,0.0283973955051459
CALIBRA,0.1369230769230769,0.0236163855089686
CALIBRA,0.1466666666666666,0.0210220410628019
CALIBRA,0.1564102564102564,0.0176497364286448
CALIBRA,0.1661538461538461,0.0156496782359128
CALIBRA,0.1758974358974359,0.0155118458194673
CALIBRA,0.1856410256410256,0.0154978765864758
CALIBRA,0.1953846153846153,0.014773556497723
CALIBRA,0.2051282051282051,0.0130123110487766
CALIBRA,0.2148717948717948,0.0101001208518318
CALIBRA,0.2246153846153846,0.0064201364926002
CALIBRA,0.2343589743589743,0.0046167137462748
CALIBRA,0.2441025641025641,0.000361171743391
CALIBRA,0.2538461538461539,-0.0008914786592957
CALIBRA,0.2635897435897436,-0.0013799738942042
CALIBRA,0.2733333333333334,-0.0006293489340956
CALIBRA,0.2830769230769231,0.0008376355456034
CALIBRA,0.2928205128205128,1.5063775822989674e-05
CALIBRA,0.3025641025641026,0.0
CALIBRA,0.3123076923076923,0.0
CALIBRA,0.3220512820512821,0.0
CALIBRA,0.3317948717948718,0.0
CALIBRA,0.3415384615384615,0.0
CALIBRA,0.3512820512820513,0.0
CALIBRA,0.361025641025641,0.0
CALIBRA,0.3707692307692308,0.0
CALIBRA,0.3805128205128205,0.0
CALIBRA,0.3902564102564103,0.0
CALIBRA,0.4,0.0
Treat all,0.02,0.0993788819875776
Treat none,0.02,0.0
Treat all,0.0297435897435897,0.0903345895762478
Treat none,0.0297435897435897,0.0
Treat all,0.0394871794871794,0.0811068037791035
Treat none,0.0394871794871794,0.0
Treat all,0.0492307692307692,0.0716898832137329
Treat none,0.0492307692307692,0.0
Treat all,0.0589743589743589,0.0620779528491884
Treat none,0.0589743589743589,0.0
Treat all,0.0687179487179487,0.0522648917831833
Treat none,0.0687179487179487,0.0
Treat all,0.0784615384615384,0.0422443202438847
Treat none,0.0784615384615384,0.0
Treat all,0.0882051282051282,0.0320095857583019
Treat none,0.0882051282051282,0.0
Treat all,0.0979487179487179,0.0215537484242528
Treat none,0.0979487179487179,0.0
Treat all,0.1076923076923077,0.0108695652173912
Treat none,0.1076923076923077,0.0
Treat all,0.1174358974358974,-5.052674127783985e-05
Treat none,0.1174358974358974,0.0
Treat all,0.1271794871794871,-0.0112144280386246
Treat none,0.1271794871794871,0.0
Treat all,0.1369230769230769,-0.0226303960319305
Treat none,0.1369230769230769,0.0
Treat all,0.1466666666666666,-0.0343070652173913
Treat none,0.1466666666666666,0.0
Treat all,0.1564102564102564,-0.0462534690101757
Treat none,0.1564102564102564,0.0
Treat all,0.1661538461538461,-0.0584790630515
Treat none,0.1661538461538461,0.0
Treat all,0.1758974358974359,-0.0709937501690971
Treat none,0.1758974358974359,0.0
Treat all,0.1856410256410256,-0.0838079071295586
Treat none,0.1856410256410256,0.0
Treat all,0.1953846153846153,-0.0969324133344417
Treat none,0.1953846153846153,0.0
Treat all,0.2051282051282051,-0.1103786816269284
Treat none,0.2051282051282051,0.0
Treat all,0.2148717948717948,-0.1241586913923834
Treat none,0.2148717948717948,0.0
Treat all,0.2246153846153846,-0.1382850241545893
Treat none,0.2246153846153846,0.0
Treat all,0.2343589743589743,-0.1527709018899793
Treat none,0.2343589743589743,0.0
Treat all,0.2441025641025641,-0.1676302283051147
Treat none,0.2441025641025641,0.0
Treat all,0.2538461538461539,-0.1828776333482744
Treat none,0.2538461538461539,0.0
Treat all,0.2635897435897436,-0.198528521254693
Treat none,0.2635897435897436,0.0
Treat all,0.2733333333333334,-0.2145991224571202
Treat none,0.2733333333333334,0.0
Treat all,0.2830769230769231,-0.2311065497294272
Treat none,0.2830769230769231,0.0
Treat all,0.2928205128205128,-0.2480688589715295
Treat none,0.2928205128205128,0.0
Treat all,0.3025641025641026,-0.2655051150895141
Treat none,0.3025641025641026,0.0
Treat all,0.3123076923076923,-0.2834354634763156
Treat none,0.3123076923076923,0.0
Treat all,0.3220512820512821,-0.3018812076563836
Treat none,0.3220512820512821,0.0
Treat all,0.3317948717948718,-0.3208648937235143
Treat none,0.3317948717948718,0.0
Treat all,0.3415384615384615,-0.3404104022754978
Treat none,0.3415384615384615,0.0
Treat all,0.3512820512820513,-0.3605430486337859
Treat none,0.3512820512820513,0.0
Treat all,0.361025641025641,-0.3812896922325355
Treat none,0.361025641025641,0.0
Treat all,0.3707692307692308,-0.4026788561709365
Treat none,0.3707692307692308,0.0
Treat all,0.3805128205128205,-0.4247408580477974
Treat none,0.3805128205128205,0.0
Treat all,0.3902564102564103,-0.4475079533404031
Treat none,0.3902564102564103,0.0
Treat all,0.4,-0.4710144927536233
Treat none,0.4,0.0


==> figures/data/decision_dann_gru.csv <==
model,threshold,net_benefit
DANN-GRU,0.02,0.0995464852607709
DANN-GRU,0.0297435897435897,0.0918155263453544
DANN-GRU,0.0394871794871794,0.0842913922999347
DANN-GRU,0.0492307692307692,0.0773619123555805
DANN-GRU,0.0589743589743589,0.0713804314917927
DANN-GRU,0.0687179487179487,0.0626598778437506
DANN-GRU,0.0784615384615384,0.0551135951223052
DANN-GRU,0.0882051282051282,0.0507284415535014
DANN-GRU,0.0979487179487179,0.0475742420622169
DANN-GRU,0.1076923076923077,0.044127936031984
DANN-GRU,0.1174358974358974,0.0380443905492537
DANN-GRU,0.1271794871794871,0.0341405677889609
DANN-GRU,0.1369230769230769,0.0300774152436556
DANN-GRU,0.1466666666666666,0.0266455314009661
DANN-GRU,0.1564102564102564,0.021292747749732
DANN-GRU,0.1661538461538461,0.0159990730342086
DANN-GRU,0.1758974358974359,0.0127203148062973
DANN-GRU,0.1856410256410256,0.013807663758381
DANN-GRU,0.1953846153846153,0.0131164500605019
DANN-GRU,0.2051282051282051,0.0131993143213339
DANN-GRU,0.2148717948717948,0.0101203154138149
DANN-GRU,0.2246153846153846,0.0101986044015029
DANN-GRU,0.2343589743589743,0.0106700835784385
DANN-GRU,0.2441025641025641,0.0095700679737019
DANN-GRU,0.2538461538461539,0.0078489964639673
DANN-GRU,0.2635897435897436,0.0046041742360017
DANN-GRU,0.2733333333333334,0.0024065948677037
DANN-GRU,0.2830769230769231,-1.866019779810102e-05
DANN-GRU,0.2928205128205128,-0.0017288310159641
DANN-GRU,0.3025641025641026,-0.0042874396135265
DANN-GRU,0.3123076923076923,-0.0049487187800581
DANN-GRU,0.3220512820512821,-0.0046387043492877
DANN-GRU,0.3317948717948718,-0.0052305901283177
DANN-GRU,0.3415384615384615,-0.0054607431486748
DANN-GRU,0.3512820512820513,-0.0045464092723071
DANN-GRU,0.361025641025641,-0.0024759423391568
DANN-GRU,0.3707692307692308,-0.0025961754249199
DANN-GRU,0.3805128205128205,-0.0004758933998784
DANN-GRU,0.3902564102564103,-0.0001933992353416
DANN-GRU,0.4,-0.0009661835748792


==> figures/data/decision_elasticnet.csv <==
model,threshold,net_benefit
ElasticNet,0.02,0.0994084590357882
ElasticNet,0.0297435897435897,0.0904234457823942
ElasticNet,0.0394871794871794,0.0805974037362881
ElasticNet,0.0492307692307692,0.0721917358472867
ElasticNet,0.0589743589743589,0.062574207900591
ElasticNet,0.0687179487179487,0.0560530124071591
ElasticNet,0.0784615384615384,0.0502689667965127
ElasticNet,0.0882051282051282,0.0452296723779092
ElasticNet,0.0979487179487179,0.0426103984202706
ElasticNet,0.1076923076923077,0.0395885390638014
ElasticNet,0.1174358974358974,0.035749634382886
ElasticNet,0.1271794871794871,0.0331590569775825
ElasticNet,0.1369230769230769,0.0275198704866224
ElasticNet,0.1466666666666666,0.0221844806763285
ElasticNet,0.1564102564102564,0.0159200035240738
ElasticNet,0.1661538461538461,0.0100629267162236
ElasticNet,0.1758974358974359,0.0095966018235437
ElasticNet,0.1856410256410256,0.0049106219350442
ElasticNet,0.1953846153846153,0.0043847738336058
ElasticNet,0.2051282051282051,0.002166121240455
ElasticNet,0.2148717948717948,0.0023141705872515
ElasticNet,0.2246153846153846,0.0003584847787746
ElasticNet,0.2343589743589743,-0.0003439561755179
ElasticNet,0.2441025641025641,-0.0013994585701269
ElasticNet,0.2538461538461539,-0.0024802031973703
ElasticNet,0.2635897435897436,-0.0018166404263049
ElasticNet,0.2733333333333334,-0.0037140451181137
ElasticNet,0.2830769230769231,-0.004604922145508
ElasticNet,0.2928205128205128,-0.0059368792760979
ElasticNet,0.3025641025641026,-0.0061949417448138
ElasticNet,0.3123076923076923,-0.0067103286537193
ElasticNet,0.3220512820512821,-0.0069693846974646
ElasticNet,0.3317948717948718,-0.0076593961908787
ElasticNet,0.3415384615384615,-0.0071064156395322
ElasticNet,0.3512820512820513,-0.0072635618949418
ElasticNet,0.361025641025641,-0.0074107675964051
ElasticNet,0.3707692307692308,-0.0075475709577973
ElasticNet,0.3805128205128205,-0.0078598393959753
ElasticNet,0.3902564102564103,-0.0070342877341816
ElasticNet,0.4,-0.0074074074074074


==> figures/data/decision_gru_d.csv <==
model,threshold,net_benefit
GRU-D,0.02,0.0994873311643498
GRU-D,0.0297435897435897,0.0914897202561509
GRU-D,0.0394871794871794,0.0836558673857589
GRU-D,0.0492307692307692,0.0769116520488407
GRU-D,0.0589743589743589,0.071862206952836
GRU-D,0.0687179487179487,0.0631983017301921
GRU-D,0.0784615384615384,0.0551031106594727
GRU-D,0.0882051282051282,0.0505882416871804
GRU-D,0.0979487179487179,0.047910950721342
GRU-D,0.1076923076923077,0.0438780609695152
GRU-D,0.1174358974358974,0.038075548706375
GRU-D,0.1271794871794871,0.0333248182019448
GRU-D,0.1369230769230769,0.0305906464474239
GRU-D,0.1466666666666666,0.0282910628019323
GRU-D,0.1564102564102564,0.0210078851151931
GRU-D,0.1661538461538461,0.0168618642708166
GRU-D,0.1758974358974359,0.0142669901307384
GRU-D,0.1856410256410256,0.0139001448058506
GRU-D,0.1953846153846153,0.0139376137297826
GRU-D,0.2051282051282051,0.0128408913822658
GRU-D,0.2148717948717948,0.0124493163825228
GRU-D,0.2246153846153846,0.0111782071926999
GRU-D,0.2343589743589743,0.0110053033318125
GRU-D,0.2441025641025641,0.0089611232375671
GRU-D,0.2538461538461539,0.005732357189103
GRU-D,0.2635897435897436,0.0029819816182901
GRU-D,0.2733333333333334,0.002530691840624
GRU-D,0.2830769230769231,-0.0014679355601169
GRU-D,0.2928205128205128,-0.0018948828703849
GRU-D,0.3025641025641026,-0.0054631997726626
GRU-D,0.3123076923076923,-0.0046850176701358
GRU-D,0.3220512820512821,-0.0055566518304135
GRU-D,0.3317948717948718,-0.0057070083530759
GRU-D,0.3415384615384615,-0.0052462865140638
GRU-D,0.3512820512820513,-0.0051497966431803
GRU-D,0.361025641025641,-0.0032947945502903
GRU-D,0.3707692307692308,-0.0031654914189197
GRU-D,0.3805128205128205,-0.0025530281217007
GRU-D,0.3902564102564103,-0.0006378924358958
GRU-D,0.4,-0.000805152979066


==> figures/data/decision_histgb.csv <==
model,threshold,net_benefit
HistGB,0.02,0.0993788819875776
HistGB,0.0297435897435897,0.090601158194687
HistGB,0.0394871794871794,0.0821593919182071
HistGB,0.0492307692307692,0.0739005362475181
HistGB,0.0589743589743589,0.0654767076044176
HistGB,0.0687179487179487,0.0580013407393219
HistGB,0.0784615384615384,0.0486446815546038
HistGB,0.0882051282051282,0.0447471240008042
HistGB,0.0979487179487179,0.0398851455454762
HistGB,0.1076923076923077,0.0354989172080626
HistGB,0.1174358974358974,0.0331006296193371
HistGB,0.1271794871794871,0.0274340503073962
HistGB,0.1369230769230769,0.0220534414907816
HistGB,0.1466666666666666,0.0203426932367149
HistGB,0.1564102564102564,0.0155573175924702
HistGB,0.1661538461538461,0.0125479080877765
HistGB,0.1758974358974359,0.0115650430333474
HistGB,0.1856410256410256,0.0025541805084023
HistGB,0.1953846153846153,-0.0004442966534578
HistGB,0.2051282051282051,0.0003895901511609
HistGB,0.2148717948717948,-0.0005433599333579
HistGB,0.2246153846153846,0.0015067862893949
HistGB,0.2343589743589743,-0.0030344506246541
HistGB,0.2441025641025641,-0.0022502769420355
HistGB,0.2538461538461539,-0.0027840031874097
HistGB,0.2635897435897436,-0.0022445601711679
HistGB,0.2733333333333334,-0.0004033151619908
HistGB,0.2830769230769231,-0.0007277477141257
HistGB,0.2928205128205128,-0.0024382297611165
HistGB,0.3025641025641026,-0.0019572321682296
HistGB,0.3123076923076923,-0.0005652281987268
HistGB,0.3220512820512821,-0.0002177932717957
HistGB,0.3317948717948718,0.000513122819506
HistGB,0.3415384615384615,-0.0003769921892636
HistGB,0.3512820512820513,0.0005040957781978
HistGB,0.361025641025641,-0.0002512387465978
HistGB,0.3707692307692308,-0.0007417644071199
HistGB,0.3805128205128205,-0.0010005758710048
HistGB,0.3902564102564103,-0.0007536881965521
HistGB,0.4,-0.0012882447665056


==> figures/data/decision_temporaltransformer.csv <==
model,threshold,net_benefit
TemporalTransformer,0.02,0.1000985901607019
TemporalTransformer,0.0297435897435897,0.0920601362461827
TemporalTransformer,0.0394871794871794,0.0854502451568307
TemporalTransformer,0.0492307692307692,0.075165329956381
TemporalTransformer,0.0589743589743589,0.0683660440442812
TemporalTransformer,0.0687179487179487,0.0606168464959884
TemporalTransformer,0.0784615384615384,0.0549490697055478
TemporalTransformer,0.0882051282051282,0.0492797096015172
TemporalTransformer,0.0979487179487179,0.0451417554440517
TemporalTransformer,0.1076923076923077,0.0397884391137764
TemporalTransformer,0.1174358974358974,0.0362854985445491
TemporalTransformer,0.1271794871794871,0.0308667836078044
TemporalTransformer,0.1369230769230769,0.0289329785493468
TemporalTransformer,0.1466666666666666,0.0226600241545893
TemporalTransformer,0.1564102564102564,0.0212398866422918
TemporalTransformer,0.1661538461538461,0.0156639392480881
TemporalTransformer,0.1758974358974359,0.0132433886769537
TemporalTransformer,0.1856410256410256,0.0119209287044135
TemporalTransformer,0.1953846153846153,0.0104599070764171
TemporalTransformer,0.2051282051282051,0.0061087735702041
TemporalTransformer,0.2148717948717948,0.0076641518126197
TemporalTransformer,0.2246153846153846,0.0015700483091787
TemporalTransformer,0.2343589743589743,0.0037087729856884
TemporalTransformer,0.2441025641025641,0.0058115220996466
TemporalTransformer,0.2538461538461539,0.003635639225061
TemporalTransformer,0.2635897435897436,0.0018448992773808
TemporalTransformer,0.2733333333333334,0.0016132606479634
TemporalTransformer,0.2830769230769231,0.0011050983807095
TemporalTransformer,0.2928205128205128,0.0001320707787271
TemporalTransformer,0.3025641025641026,0.0003374538221085
TemporalTransformer,0.3123076923076923,-0.0002193906775173
TemporalTransformer,0.3220512820512821,0.0
TemporalTransformer,0.3317948717948718,0.0
TemporalTransformer,0.3415384615384615,0.0
TemporalTransformer,0.3512820512820513,0.0
TemporalTransformer,0.361025641025641,0.0
TemporalTransformer,0.3707692307692308,0.0
TemporalTransformer,0.3805128205128205,0.0
TemporalTransformer,0.3902564102564103,0.0
TemporalTransformer,0.4,0.0


==> figures/data/decision_treat_all.csv <==
model,threshold,net_benefit
Treat all,0.02,0.0993788819875776
Treat all,0.0297435897435897,0.0903345895762478
Treat all,0.0394871794871794,0.0811068037791035
Treat all,0.0492307692307692,0.0716898832137329
Treat all,0.0589743589743589,0.0620779528491884
Treat all,0.0687179487179487,0.0522648917831833
Treat all,0.0784615384615384,0.0422443202438847
Treat all,0.0882051282051282,0.0320095857583019
Treat all,0.0979487179487179,0.0215537484242528
Treat all,0.1076923076923077,0.0108695652173912
Treat all,0.1174358974358974,-5.052674127783985e-05
Treat all,0.1271794871794871,-0.0112144280386246
Treat all,0.1369230769230769,-0.0226303960319305
Treat all,0.1466666666666666,-0.0343070652173913
Treat all,0.1564102564102564,-0.0462534690101757
Treat all,0.1661538461538461,-0.0584790630515
Treat all,0.1758974358974359,-0.0709937501690971
Treat all,0.1856410256410256,-0.0838079071295586
Treat all,0.1953846153846153,-0.0969324133344417
Treat all,0.2051282051282051,-0.1103786816269284
Treat all,0.2148717948717948,-0.1241586913923834
Treat all,0.2246153846153846,-0.1382850241545893
Treat all,0.2343589743589743,-0.1527709018899793
Treat all,0.2441025641025641,-0.1676302283051147
Treat all,0.2538461538461539,-0.1828776333482744
Treat all,0.2635897435897436,-0.198528521254693
Treat all,0.2733333333333334,-0.2145991224571202
Treat all,0.2830769230769231,-0.2311065497294272
Treat all,0.2928205128205128,-0.2480688589715295
Treat all,0.3025641025641026,-0.2655051150895141
Treat all,0.3123076923076923,-0.2834354634763156
Treat all,0.3220512820512821,-0.3018812076563836
Treat all,0.3317948717948718,-0.3208648937235143
Treat all,0.3415384615384615,-0.3404104022754978
Treat all,0.3512820512820513,-0.3605430486337859
Treat all,0.361025641025641,-0.3812896922325355
Treat all,0.3707692307692308,-0.4026788561709365
Treat all,0.3805128205128205,-0.4247408580477974
Treat all,0.3902564102564103,-0.4475079533404031
Treat all,0.4,-0.4710144927536233


==> figures/data/decision_treat_none.csv <==
model,threshold,net_benefit
Treat none,0.02,0.0
Treat none,0.0297435897435897,0.0
Treat none,0.0394871794871794,0.0
Treat none,0.0492307692307692,0.0
Treat none,0.0589743589743589,0.0
Treat none,0.0687179487179487,0.0
Treat none,0.0784615384615384,0.0
Treat none,0.0882051282051282,0.0
Treat none,0.0979487179487179,0.0
Treat none,0.1076923076923077,0.0
Treat none,0.1174358974358974,0.0
Treat none,0.1271794871794871,0.0
Treat none,0.1369230769230769,0.0
Treat none,0.1466666666666666,0.0
Treat none,0.1564102564102564,0.0
Treat none,0.1661538461538461,0.0
Treat none,0.1758974358974359,0.0
Treat none,0.1856410256410256,0.0
Treat none,0.1953846153846153,0.0
Treat none,0.2051282051282051,0.0
Treat none,0.2148717948717948,0.0
Treat none,0.2246153846153846,0.0
Treat none,0.2343589743589743,0.0
Treat none,0.2441025641025641,0.0
Treat none,0.2538461538461539,0.0
Treat none,0.2635897435897436,0.0
Treat none,0.2733333333333334,0.0
Treat none,0.2830769230769231,0.0
Treat none,0.2928205128205128,0.0
Treat none,0.3025641025641026,0.0
Treat none,0.3123076923076923,0.0
Treat none,0.3220512820512821,0.0
Treat none,0.3317948717948718,0.0
Treat none,0.3415384615384615,0.0
Treat none,0.3512820512820513,0.0
Treat none,0.361025641025641,0.0
Treat none,0.3707692307692308,0.0
Treat none,0.3805128205128205,0.0
Treat none,0.3902564102564103,0.0
Treat none,0.4,0.0


==> figures/data/gate_summary.csv <==
modality,gate_mean,gate_std,observed_fraction_mean,observed_fraction_std,order
environment,0.14218339437303906,0.027358241467095815,0.8610628099401216,0.1243225847834916,0
pulmonary,0.19329514118712302,0.05051482349879639,0.4521394178199307,0.1942250274795458,1
symptoms,0.15931405404843565,0.031407464175365093,0.799413395014362,0.15484389842572993,2
medication,0.16574727615728466,0.024719536695873633,0.7442029071458872,0.15265550172923562,3
wearable,0.1675748973228217,0.034688959684711904,0.37082471466006867,0.17150946626070301,4
context,0.1718852377110633,0.02354405936476722,1.0,0.0,5


==> figures/data/main_metrics.csv <==
model,auprc_mean,auprc_std,auroc_mean,auroc_std,brier_mean,brier_std,ece_mean,ece_std,sensitivity_mean,sensitivity_std,order,display
Prevalence,0.117391304347826,0.0,0.5,0.0,0.10364305924749288,0.0,0.0056985292971778,0.0,1.0,0.0,0,Prevalence
ElasticNet,0.19785660063823532,4.926352863674613e-05,0.6846777081770696,6.726119242971111e-05,0.10197005704802078,2.1491037552747805e-05,0.025891291163458258,4.0709989925186155e-05,0.17777777777777776,0.003443045376683437,1,ElasticNet
HistGB,0.1996170116539203,0.0,0.6761247046474803,0.0,0.10016465412700762,0.0,0.0200343367248089,0.0,0.242798353909465,0.0,2,HistGB
GRU-D,0.21697127312575465,0.014059266427823956,0.7010656341435396,0.012077749021934942,0.09862920270452302,0.0007683199954350949,0.01512947440223362,0.0023534623081345554,0.2164609053497942,0.03687665319706973,3,GRU-D
TemporalTransformer,0.24021846476647055,0.007388793117880046,0.7152601242000987,0.006285492099056428,0.09754682478897649,0.0003761969970440794,0.014634543931930099,0.0014943012812934499,0.26090534979423863,0.03744629848914345,4,Transformer
DANN-GRU,0.21753630954627745,0.014386266809698164,0.7035079657897878,0.012179361748904653,0.09849117732298784,0.0007995297894770454,0.014189257277975001,0.002856692422889103,0.22304526748971193,0.051923655294115224,5,DANN-GRU
CALIBRA,0.22412639868476608,0.006679448181847325,0.7174085111079577,0.0095042760782649,0.09760108718416204,0.0005706070659074741,0.01349025296734686,0.0017841896395449628,0.23374485596707814,0.03520864137647315,6,CALIBRA


==> figures/data/missing_modality.csv <==
scenario,auprc_mean,auprc_std,brier_mean,brier_std,ece_mean,ece_std,order
Observed,0.22539645869346847,0.00835841665997495,0.0978151549242997,0.0006269129089932605,0.0166649017609531,0.008339863115574558,0
No wearable,0.2262477538245793,0.01717097044542667,0.09795449337407638,0.0010206588727120736,0.0201493523417677,0.004625987380739437,1
No pulmonary,0.22192227445364807,0.014812429811212164,0.09827102904833127,0.0012949862113995265,0.01875006367552624,0.002940098283332464,2
No environment,0.22437196130468048,0.009067592236833214,0.09813005931143338,0.0006825491427831282,0.01925822047441502,0.004473231276268901,3
No wearable+pulmonary,0.2264005382976671,0.028920571807851146,0.09874294195857594,0.0017322295624055074,0.02350985008807964,0.001674286213030983,4
Symptoms+context only,0.2234809397562349,0.0223191902849713,0.09914042710370678,0.0012749141975051863,0.02098572124600314,0.006097829023190865,5


==> figures/data/pr_calibra.csv <==
model,recall,precision
CALIBRA,1.0,0.117391304347826
CALIBRA,1.0,0.117846750727449
CALIBRA,1.0,0.1183633706770579
CALIBRA,1.0,0.1188264058679706
CALIBRA,1.0,0.1193516699410609
CALIBRA,1.0,0.1198815984213122
CALIBRA,1.0,0.1203566121842496
CALIBRA,1.0,0.1208955223880597
CALIBRA,1.0,0.12143928035982
CALIBRA,1.0,0.1219267436026091
CALIBRA,1.0,0.1224798387096774
CALIBRA,1.0,0.1230379746835443
CALIBRA,1.0,0.1235383833248602
CALIBRA,1.0,0.1241062308478038
CALIBRA,1.0,0.1246793227296049
CALIBRA,1.0,0.125193199381762
CALIBRA,1.0,0.1257763975155279
CALIBRA,1.0,0.126365054602184
CALIBRA,1.0,0.1268929503916449
CALIBRA,1.0,0.1274921301154249
CALIBRA,0.9958847736625516,0.1275698471270427
CALIBRA,0.9958847736625516,0.1281101111699311
CALIBRA,0.9958847736625516,0.1287234042553191
CALIBRA,0.9958847736625516,0.1293425975414217
CALIBRA,0.9958847736625516,0.1298980139559849
CALIBRA,0.9958847736625516,0.1305285868392664
CALIBRA,0.9958847736625516,0.1311653116531165
CALIBRA,0.9958847736625516,0.1317365269461078
CALIBRA,0.9917695473251028,0.1318380743982494
CALIBRA,0.9917695473251028,0.1324903793293018
CALIBRA,0.9917695473251028,0.1330756488128106
CALIBRA,0.9917695473251028,0.1337402885682574
CALIBRA,0.9917695473251028,0.1344116006692693
CALIBRA,0.9917695473251028,0.1350140056022409
CALIBRA,0.9917695473251028,0.1356981981981982
CALIBRA,0.9917695473251028,0.1363893604980192
CALIBRA,0.9917695473251028,0.1370096645821489
CALIBRA,0.9917695473251028,0.1377142857142857
CALIBRA,0.9876543209876544,0.1378518093049971
CALIBRA,0.9876543209876544,0.1384881708020773
CALIBRA,0.9876543209876544,0.1392111368909512
CALIBRA,0.9876543209876544,0.1399416909620991
CALIBRA,0.9876543209876544,0.140597539543058
CALIBRA,0.9876543209876544,0.1413427561837456
CALIBRA,0.9876543209876544,0.1420959147424511
CALIBRA,0.9835390946502056,0.1421772754312909
CALIBRA,0.9835390946502056,0.1429425837320574
CALIBRA,0.9835390946502056,0.1437161755862898
CALIBRA,0.9753086419753086,0.143202416918429
CALIBRA,0.9753086419753086,0.1439854191980558
CALIBRA,0.9753086419753086,0.144777031154551
CALIBRA,0.97119341563786,0.1448741559238796
CALIBRA,0.9670781893004116,0.1450617283950617
CALIBRA,0.9670781893004116,0.1458721291123526
CALIBRA,0.9670781893004116,0.1466001247660636
CALIBRA,0.9629629629629628,0.1468005018820577
CALIBRA,0.9629629629629628,0.1476340694006309
CALIBRA,0.9629629629629628,0.1483830057070387
CALIBRA,0.9547325102880658,0.1479591836734693
CALIBRA,0.9547325102880658,0.1488133418858242
CALIBRA,0.9506172839506172,0.1489361702127659
CALIBRA,0.9506172839506172,0.1498054474708171
CALIBRA,0.9465020576131687,0.1499348109517601
CALIBRA,0.9382716049382716,0.1495081967213114
CALIBRA,0.934156378600823,0.1497361477572559
CALIBRA,0.934156378600823,0.1505305039787798
CALIBRA,0.934156378600823,0.1514342895263509
CALIBRA,0.934156378600823,0.1523489932885906
CALIBRA,0.934156378600823,0.1531713900134952
CALIBRA,0.934156378600823,0.1541072640868974
CALIBRA,0.934156378600823,0.1550546448087431
CALIBRA,0.9300411522633744,0.1552197802197802
CALIBRA,0.9218106995884774,0.1548030407740152
CALIBRA,0.9176954732510288,0.1550764951321279
CALIBRA,0.9094650205761317,0.1545454545454545
CALIBRA,0.9094650205761317,0.155524278676988
CALIBRA,0.9094650205761317,0.1565155807365439
CALIBRA,0.9094650205761317,0.1574074074074074
CALIBRA,0.9053497942386832,0.1577060931899641
CALIBRA,0.8930041152263375,0.1565656565656565
CALIBRA,0.8888888888888888,0.1567489114658926
CALIBRA,0.8847736625514403,0.1570489408327246
CALIBRA,0.8847736625514403,0.1580882352941176
CALIBRA,0.8847736625514403,0.1590236686390532
CALIBRA,0.8847736625514403,0.1600893521965748
CALIBRA,0.8847736625514403,0.1611694152923538
CALIBRA,0.8806584362139918,0.1613876319758672
CALIBRA,0.8806584362139918,0.1624905087319666
CALIBRA,0.8806584362139918,0.1636085626911315
CALIBRA,0.8765432098765432,0.1638461538461538
CALIBRA,0.8765432098765432,0.1649883810999225
CALIBRA,0.8765432098765432,0.1661466458658346
CALIBRA,0.8765432098765432,0.1671899529042386
CALIBRA,0.8765432098765432,0.1683794466403162
CALIBRA,0.8765432098765432,0.1695859872611465
CALIBRA,0.8683127572016461,0.1690705128205128
CALIBRA,0.8559670781893004,0.1678773204196933
CALIBRA,0.8518518518518519,0.1682926829268292
CALIBRA,0.8518518518518519,0.1693944353518821
CALIBRA,0.8518518518518519,0.1706512778235779
CALIBRA,0.8436213991769548,0.170265780730897
CALIBRA,0.8395061728395061,0.1705685618729097
CALIBRA,0.8395061728395061,0.1718618365627632
CALIBRA,0.8353909465020576,0.1723259762308998
CALIBRA,0.831275720164609,0.1726495726495726
CALIBRA,0.831275720164609,0.1739879414298019
CALIBRA,0.8189300411522634,0.1727430555555555
CALIBRA,0.8148148148148148,0.173076923076923
CALIBRA,0.8148148148148148,0.1744493392070484
CALIBRA,0.8065843621399177,0.1740674955595026
CALIBRA,0.8024691358024691,0.1744186046511628
CALIBRA,0.8024691358024691,0.1758340847610459
CALIBRA,0.7942386831275721,0.1754545454545454
CALIBRA,0.7901234567901234,0.1758241758241758
CALIBRA,0.7736625514403292,0.1735918744228993
CALIBRA,0.7695473251028807,0.1741154562383612
CALIBRA,0.7695473251028807,0.175422138836773
CALIBRA,0.7654320987654321,0.1759697256385998
CALIBRA,0.7613168724279835,0.1765267175572519
CALIBRA,0.7489711934156379,0.175
CALIBRA,0.7407407407407407,0.1745877788554801
CALIBRA,0.7407407407407407,0.1759530791788856
CALIBRA,0.7366255144032922,0.1765285996055227
CALIBRA,0.7283950617283951,0.1761194029850746
CALIBRA,0.7283950617283951,0.1775325977933801
CALIBRA,0.7283950617283951,0.1791497975708502
CALIBRA,0.720164609053498,0.1787538304392237
CALIBRA,0.720164609053498,0.180226570545829
CALIBRA,0.7119341563786008,0.1798336798336798
CALIBRA,0.7078189300411523,0.1804826862539349
CALIBRA,0.7037037037037037,0.1809523809523809
CALIBRA,0.6954732510288066,0.1805555555555555
CALIBRA,0.6954732510288066,0.1823085221143473
CALIBRA,0.6954732510288066,0.1838955386289445
CALIBRA,0.691358024691358,0.1846153846153846
CALIBRA,0.691358024691358,0.1864594894561598
CALIBRA,0.6872427983539094,0.187010078387458
CALIBRA,0.6790123456790124,0.1866515837104072
CALIBRA,0.6666666666666666,0.1851428571428571
CALIBRA,0.6666666666666666,0.1868512110726643
CALIBRA,0.6584362139917695,0.1864801864801865
CALIBRA,0.6502057613168725,0.1861012956419316
CALIBRA,0.6502057613168725,0.187871581450654
CALIBRA,0.6460905349794238,0.188701923076923
CALIBRA,0.6419753086419753,0.18955042527339
CALIBRA,0.6419753086419753,0.1914110429447852
CALIBRA,0.6378600823045267,0.1923076923076923
CALIBRA,0.6337448559670782,0.1932245922208281
CALIBRA,0.6296296296296297,0.1939163498098859
CALIBRA,0.6213991769547325,0.1935897435897436
CALIBRA,0.6213991769547325,0.1958495460440985
CALIBRA,0.6131687242798354,0.1952817824377457
CALIBRA,0.6090534979423868,0.1962864721485411
CALIBRA,0.6008230452674898,0.1959731543624161
CALIBRA,0.5967078189300411,0.1967435549525101
CALIBRA,0.5967078189300411,0.1991758241758241
CALIBRA,0.5925925925925926,0.2002781641168289
CALIBRA,0.588477366255144,0.2011251758087201
CALIBRA,0.588477366255144,0.2037037037037037
CALIBRA,0.5843621399176955,0.2049062049062049
CALIBRA,0.5802469135802469,0.2058394160583941
CALIBRA,0.5802469135802469,0.2085798816568047
CALIBRA,0.5720164609053497,0.2083958020989505
CALIBRA,0.5637860082304527,0.2078907435508346
CALIBRA,0.5637860082304527,0.2107692307692307
CALIBRA,0.5596707818930041,0.2121684867394696
CALIBRA,0.5555555555555556,0.2132701421800948
CALIBRA,0.551440329218107,0.2147435897435897
CALIBRA,0.5473251028806584,0.216260162601626
CALIBRA,0.5473251028806584,0.2191103789126853
CALIBRA,0.5432098765432098,0.2207357859531772
CALIBRA,0.5349794238683128,0.2207130730050933
CALIBRA,0.5308641975308642,0.2220309810671256
CALIBRA,0.5267489711934157,0.2237762237762237
CALIBRA,0.522633744855967,0.2255772646536412
CALIBRA,0.5185185185185185,0.227027027027027
CALIBRA,0.5185185185185185,0.2307692307692307
CALIBRA,0.5185185185185185,0.2346368715083799
CALIBRA,0.5185185185185185,0.2381852551984877
CALIBRA,0.5185185185185185,0.2423076923076923
CALIBRA,0.5185185185185185,0.24609375
CALIBRA,0.5061728395061729,0.2445328031809145
CALIBRA,0.5020576131687243,0.2469635627530364
CALIBRA,0.4979423868312757,0.2489711934156378
CALIBRA,0.48559670781893,0.2473794549266247
CALIBRA,0.4814814814814814,0.25
CALIBRA,0.4773662551440329,0.2521739130434782
CALIBRA,0.4609053497942387,0.2483370288248337
CALIBRA,0.4526748971193415,0.248868778280543
CALIBRA,0.448559670781893,0.2511520737327189
CALIBRA,0.448559670781893,0.2564705882352941
CALIBRA,0.4362139917695473,0.2548076923076923
CALIBRA,0.4279835390946502,0.2549019607843137
CALIBRA,0.419753086419753,0.2556390977443609
CALIBRA,0.411522633744856,0.2564102564102564
CALIBRA,0.4032921810699588,0.256544502617801
CALIBRA,0.3991769547325103,0.260053619302949
CALIBRA,0.3868312757201646,0.2582417582417582
CALIBRA,0.3786008230452675,0.2584269662921348
CALIBRA,0.3621399176954732,0.2536023054755043
CALIBRA,0.3539094650205761,0.2544378698224852
CALIBRA,0.3415637860082304,0.2515151515151515
CALIBRA,0.3333333333333333,0.2523364485981308
CALIBRA,0.3209876543209876,0.25
CALIBRA,0.3127572016460905,0.25
CALIBRA,0.3086419753086419,0.2542372881355932
CALIBRA,0.2962962962962963,0.2517482517482518
CALIBRA,0.2962962962962963,0.2589928057553957
CALIBRA,0.2880658436213992,0.2602230483271375
CALIBRA,0.2839506172839506,0.2653846153846154
CALIBRA,0.2757201646090535,0.2658730158730158
CALIBRA,0.2592592592592592,0.2592592592592592
CALIBRA,0.2345679012345679,0.2435897435897435
CALIBRA,0.2304526748971193,0.247787610619469
CALIBRA,0.2181069958847736,0.2442396313364055
CALIBRA,0.2139917695473251,0.25
CALIBRA,0.2139917695473251,0.26
CALIBRA,0.205761316872428,0.2617801047120419
CALIBRA,0.1934156378600823,0.2582417582417582
CALIBRA,0.1893004115226337,0.264367816091954
CALIBRA,0.1646090534979424,0.2424242424242424
CALIBRA,0.1522633744855967,0.2371794871794871
CALIBRA,0.1481481481481481,0.2432432432432432
CALIBRA,0.1316872427983539,0.2302158273381295
CALIBRA,0.1193415637860082,0.2230769230769231
CALIBRA,0.1193415637860082,0.2377049180327868
CALIBRA,0.1152263374485596,0.247787610619469
CALIBRA,0.102880658436214,0.2403846153846154
CALIBRA,0.0864197530864197,0.21875
CALIBRA,0.0864197530864197,0.2413793103448276
CALIBRA,0.074074074074074,0.2307692307692307
CALIBRA,0.0699588477366255,0.2428571428571428
CALIBRA,0.0658436213991769,0.2622950819672131
CALIBRA,0.0617283950617283,0.2884615384615384
CALIBRA,0.0576131687242798,0.3181818181818182
CALIBRA,0.0493827160493827,0.3428571428571428
CALIBRA,0.037037037037037,0.3461538461538461
CALIBRA,0.0246913580246913,0.3333333333333333
CALIBRA,0.0123456790123456,0.3333333333333333
CALIBRA,0.0,1.0


==> figures/data/pr_dann_gru.csv <==
model,recall,precision
DANN-GRU,1.0,0.117391304347826
DANN-GRU,1.0,0.117846750727449
DANN-GRU,1.0,0.1183633706770579
DANN-GRU,1.0,0.1188264058679706
DANN-GRU,1.0,0.1193516699410609
DANN-GRU,1.0,0.1198815984213122
DANN-GRU,1.0,0.1203566121842496
DANN-GRU,1.0,0.1208955223880597
DANN-GRU,1.0,0.12143928035982
DANN-GRU,1.0,0.1219267436026091
DANN-GRU,1.0,0.1224798387096774
DANN-GRU,1.0,0.1230379746835443
DANN-GRU,1.0,0.1235383833248602
DANN-GRU,0.9958847736625516,0.1235955056179775
DANN-GRU,0.9958847736625516,0.1241662390969728
DANN-GRU,0.9958847736625516,0.1246780010303967
DANN-GRU,0.9917695473251028,0.1247412008281573
DANN-GRU,0.9917695473251028,0.12532501300052
DANN-GRU,0.9917695473251028,0.1258485639686684
DANN-GRU,0.9917695473251028,0.1264428121720881
DANN-GRU,0.9917695473251028,0.1270426989984185
DANN-GRU,0.9917695473251028,0.127580730545262
DANN-GRU,0.9917695473251028,0.1281914893617021
DANN-GRU,0.9917695473251028,0.1288081239978621
DANN-GRU,0.9917695473251028,0.1293612453032742
DANN-GRU,0.9917695473251028,0.1299892125134843
DANN-GRU,0.9917695473251028,0.1306233062330623
DANN-GRU,0.9917695473251028,0.1311921611322808
DANN-GRU,0.9917695473251028,0.1318380743982494
DANN-GRU,0.9876543209876544,0.1319406267179769
DANN-GRU,0.9876543209876544,0.1325234676974047
DANN-GRU,0.9835390946502056,0.1326304106548279
DANN-GRU,0.9835390946502056,0.1332961517010596
DANN-GRU,0.9835390946502056,0.1338935574229691
DANN-GRU,0.9835390946502056,0.134572072072072
DANN-GRU,0.9835390946502056,0.1351809954751131
DANN-GRU,0.9835390946502056,0.1358726549175668
DANN-GRU,0.9835390946502056,0.1365714285714285
DANN-GRU,0.9835390946502056,0.1371986222732491
DANN-GRU,0.9835390946502056,0.1379111367570686
DANN-GRU,0.9835390946502056,0.1386310904872389
DANN-GRU,0.9835390946502056,0.1392773892773892
DANN-GRU,0.9835390946502056,0.1400117164616285
DANN-GRU,0.9835390946502056,0.1407538280329799
DANN-GRU,0.9835390946502056,0.1414201183431952
DANN-GRU,0.9794238683127572,0.1415823914336704
DANN-GRU,0.9753086419753086,0.1417464114832536
DANN-GRU,0.9753086419753086,0.1424278846153846
DANN-GRU,0.9753086419753086,0.143202416918429
DANN-GRU,0.9753086419753086,0.1439854191980558
DANN-GRU,0.97119341563786,0.144078144078144
DANN-GRU,0.9670781893004116,0.1442602823818293
DANN-GRU,0.9629629629629628,0.1444444444444444
DANN-GRU,0.9629629629629628,0.1451612903225806
DANN-GRU,0.9588477366255144,0.1453524641297567
DANN-GRU,0.9465020576131687,0.1442910915934755
DANN-GRU,0.9423868312757202,0.1443883984867591
DANN-GRU,0.9382716049382716,0.144578313253012
DANN-GRU,0.9382716049382716,0.1454081632653061
DANN-GRU,0.9382716049382716,0.1461538461538461
DANN-GRU,0.9382716049382716,0.1470019342359768
DANN-GRU,0.934156378600823,0.1472114137483787
DANN-GRU,0.9300411522633744,0.1473272490221642
DANN-GRU,0.925925925925926,0.1475409836065573
DANN-GRU,0.9176954732510288,0.1470976253298153
DANN-GRU,0.9176954732510288,0.1478779840848806
DANN-GRU,0.9135802469135802,0.1480987324883255
DANN-GRU,0.9135802469135802,0.148993288590604
DANN-GRU,0.9135802469135802,0.1497975708502024
DANN-GRU,0.9094650205761317,0.1500339443312967
DANN-GRU,0.9053497942386832,0.1501706484641638
DANN-GRU,0.9053497942386832,0.1510989010989011
DANN-GRU,0.897119341563786,0.1506565307532826
DANN-GRU,0.8930041152263375,0.1507991660875608
DANN-GRU,0.8930041152263375,0.1517482517482517
DANN-GRU,0.8888888888888888,0.1520056298381421
DANN-GRU,0.8888888888888888,0.1528662420382165
DANN-GRU,0.8888888888888888,0.1538461538461538
DANN-GRU,0.8888888888888888,0.1548387096774193
DANN-GRU,0.8847736625514403,0.1550108147080028
DANN-GRU,0.8847736625514403,0.1560232220609579
DANN-GRU,0.8847736625514403,0.1570489408327246
DANN-GRU,0.8847736625514403,0.1579720793534166
DANN-GRU,0.8806584362139918,0.158284023668639
DANN-GRU,0.8765432098765432,0.1586001489203276
DANN-GRU,0.8765432098765432,0.1595505617977528
DANN-GRU,0.8724279835390947,0.1598793363499245
DANN-GRU,0.8724279835390947,0.1609719058466211
DANN-GRU,0.8724279835390947,0.161955691367456
DANN-GRU,0.8683127572016461,0.1623076923076923
DANN-GRU,0.8641975308641975,0.1626646010844306
DANN-GRU,0.8641975308641975,0.1636788776305534
DANN-GRU,0.8641975308641975,0.1648351648351648
DANN-GRU,0.8559670781893004,0.1644268774703557
DANN-GRU,0.8518518518518519,0.1646778042959427
DANN-GRU,0.8518518518518519,0.1658653846153846
DANN-GRU,0.8518518518518519,0.1670702179176755
DANN-GRU,0.8518518518518519,0.1681559707554833
DANN-GRU,0.8477366255144033,0.1685761047463175
DANN-GRU,0.8477366255144033,0.1698268755152514
DANN-GRU,0.8477366255144033,0.170954356846473
DANN-GRU,0.8436213991769548,0.1714046822742475
DANN-GRU,0.8436213991769548,0.172704296545914
DANN-GRU,0.8436213991769548,0.1738761662425784
DANN-GRU,0.8395061728395061,0.1743589743589743
DANN-GRU,0.8353909465020576,0.1746987951807229
DANN-GRU,0.8353909465020576,0.1760624457935819
DANN-GRU,0.8353909465020576,0.1774475524475524
DANN-GRU,0.8353909465020576,0.1786971830985915
DANN-GRU,0.8353909465020576,0.1801242236024844
DANN-GRU,0.8353909465020576,0.1815742397137746
DANN-GRU,0.8271604938271605,0.1810810810810811
DANN-GRU,0.8271604938271605,0.1825613079019073
DANN-GRU,0.8189300411522634,0.1822344322344322
DANN-GRU,0.8148148148148148,0.1826568265682656
DANN-GRU,0.8106995884773662,0.1832558139534883
DANN-GRU,0.8065843621399177,0.1838649155722326
DANN-GRU,0.8024691358024691,0.1843100189035917
DANN-GRU,0.8024691358024691,0.1858913250714966
DANN-GRU,0.7983539094650206,0.1865384615384615
DANN-GRU,0.7983539094650206,0.187984496124031
DANN-GRU,0.7901234567901234,0.187683284457478
DANN-GRU,0.7901234567901234,0.1893491124260355
DANN-GRU,0.7860082304526749,0.1898608349900596
DANN-GRU,0.7736625514403292,0.1885656970912738
DANN-GRU,0.7654320987654321,0.1882591093117409
DANN-GRU,0.7654320987654321,0.1897959183673469
DANN-GRU,0.7613168724279835,0.1905252317198764
DANN-GRU,0.7530864197530864,0.1902286902286902
DANN-GRU,0.7530864197530864,0.1918238993710692
DANN-GRU,0.7448559670781894,0.1915343915343915
DANN-GRU,0.7366255144032922,0.1912393162393162
DANN-GRU,0.7325102880658436,0.1918103448275862
DANN-GRU,0.7283950617283951,0.1926006528835691
DANN-GRU,0.7283950617283951,0.1945054945054945
DANN-GRU,0.7242798353909465,0.1951219512195122
DANN-GRU,0.720164609053498,0.1959686450167973
DANN-GRU,0.7160493827160493,0.1966101694915254
DANN-GRU,0.7078189300411523,0.1963470319634703
DANN-GRU,0.6954732510288066,0.1949250288350634
DANN-GRU,0.691358024691358,0.1955762514551804
DANN-GRU,0.6872427983539094,0.1964705882352941
DANN-GRU,0.6872427983539094,0.1985731272294887
DANN-GRU,0.6831275720164609,0.1992797118847539
DANN-GRU,0.6748971193415638,0.1990291262135922
DANN-GRU,0.6707818930041153,0.2
DANN-GRU,0.6707818930041153,0.2019826517967781
DANN-GRU,0.6707818930041153,0.2042606516290726
DANN-GRU,0.6707818930041153,0.2065906210392902
DANN-GRU,0.6707818930041153,0.2087067861715749
DANN-GRU,0.6666666666666666,0.2098445595854922
DANN-GRU,0.6584362139917695,0.2096985583224115
DANN-GRU,0.6502057613168725,0.2092715231788079
DANN-GRU,0.6419753086419753,0.2091152815013404
DANN-GRU,0.6337448559670782,0.208955223880597
DANN-GRU,0.6337448559670782,0.2112482853223594
DANN-GRU,0.6337448559670782,0.2138888888888888
DANN-GRU,0.6255144032921811,0.2137834036568213
DANN-GRU,0.6213991769547325,0.2147937411095306
DANN-GRU,0.6131687242798354,0.2146974063400576
DANN-GRU,0.6131687242798354,0.2175182481751824
DANN-GRU,0.6049382716049383,0.2171344165435746
DANN-GRU,0.6008230452674898,0.218562874251497
DANN-GRU,0.5967078189300411,0.220030349013657
DANN-GRU,0.588477366255144,0.2196620583717358
DANN-GRU,0.5761316872427984,0.2180685358255451
DANN-GRU,0.5679012345679012,0.2180094786729857
DANN-GRU,0.5596707818930041,0.2176
DANN-GRU,0.5432098765432098,0.2142857142857142
DANN-GRU,0.5267489711934157,0.2112211221122112
DANN-GRU,0.5185185185185185,0.2107023411371237
DANN-GRU,0.5061728395061729,0.2088285229202037
DANN-GRU,0.5020576131687243,0.2099827882960413
DANN-GRU,0.4979423868312757,0.2115384615384615
DANN-GRU,0.4979423868312757,0.2149200710479573
DANN-GRU,0.4979423868312757,0.218018018018018
DANN-GRU,0.4897119341563786,0.2179487179487179
DANN-GRU,0.4773662551440329,0.2160148975791433
DANN-GRU,0.4691358024691358,0.2155009451795841
DANN-GRU,0.4567901234567901,0.2134615384615384
DANN-GRU,0.4567901234567901,0.2172211350293542
DANN-GRU,0.4526748971193415,0.2186878727634194
DANN-GRU,0.448559670781893,0.2206477732793522
DANN-GRU,0.4444444444444444,0.222680412371134
DANN-GRU,0.4444444444444444,0.2264150943396226
DANN-GRU,0.4403292181069959,0.2286324786324786
DANN-GRU,0.4403292181069959,0.233115468409586
DANN-GRU,0.4403292181069959,0.237250554323725
DANN-GRU,0.4362139917695473,0.2398190045248869
DANN-GRU,0.4279835390946502,0.2401847575057736
DANN-GRU,0.4238683127572016,0.2423529411764705
DANN-GRU,0.4238683127572016,0.2475961538461538
DANN-GRU,0.419753086419753,0.2506142506142506
DANN-GRU,0.411522633744856,0.2506265664160401
DANN-GRU,0.411522633744856,0.2564102564102564
DANN-GRU,0.4074074074074074,0.2598425196850393
DANN-GRU,0.3991769547325103,0.260053619302949
DANN-GRU,0.3991769547325103,0.2664835164835165
DANN-GRU,0.3909465020576131,0.2676056338028169
DANN-GRU,0.382716049382716,0.2680115273775216
DANN-GRU,0.3662551440329218,0.2633136094674556
DANN-GRU,0.3580246913580246,0.2644376899696048
DANN-GRU,0.3580246913580246,0.2710280373831775
DANN-GRU,0.3539094650205761,0.2756410256410256
DANN-GRU,0.345679012345679,0.2772277227722772
DANN-GRU,0.345679012345679,0.2847457627118644
DANN-GRU,0.3415637860082304,0.2902097902097902
DANN-GRU,0.3415637860082304,0.2985611510791366
DANN-GRU,0.3333333333333333,0.3011152416356877
DANN-GRU,0.3292181069958848,0.3076923076923077
DANN-GRU,0.3168724279835391,0.3055555555555556
DANN-GRU,0.3086419753086419,0.3086419753086419
DANN-GRU,0.2921810699588477,0.3034188034188034
DANN-GRU,0.2839506172839506,0.3053097345132743
DANN-GRU,0.2716049382716049,0.304147465437788
DANN-GRU,0.2633744855967078,0.3076923076923077
DANN-GRU,0.242798353909465,0.295
DANN-GRU,0.2263374485596707,0.2879581151832461
DANN-GRU,0.2139917695473251,0.2857142857142857
DANN-GRU,0.2139917695473251,0.2988505747126437
DANN-GRU,0.205761316872428,0.303030303030303
DANN-GRU,0.1851851851851851,0.2884615384615384
DANN-GRU,0.1646090534979424,0.2702702702702703
DANN-GRU,0.1563786008230452,0.2733812949640288
DANN-GRU,0.1522633744855967,0.2846153846153846
DANN-GRU,0.139917695473251,0.2786885245901639
DANN-GRU,0.1152263374485596,0.247787610619469
DANN-GRU,0.0946502057613168,0.2211538461538461
DANN-GRU,0.0905349794238683,0.2291666666666666
DANN-GRU,0.0864197530864197,0.2413793103448276
DANN-GRU,0.074074074074074,0.2307692307692307
DANN-GRU,0.0658436213991769,0.2285714285714285
DANN-GRU,0.0576131687242798,0.2295081967213114
DANN-GRU,0.0411522633744856,0.1923076923076923
DANN-GRU,0.037037037037037,0.2045454545454545
DANN-GRU,0.037037037037037,0.2571428571428571
DANN-GRU,0.0288065843621399,0.2692307692307692
DANN-GRU,0.0288065843621399,0.3888888888888889
DANN-GRU,0.0082304526748971,0.2222222222222222
DANN-GRU,0.0,1.0


==> figures/data/pr_elasticnet.csv <==
model,recall,precision
ElasticNet,1.0,0.117391304347826
ElasticNet,1.0,0.117846750727449
ElasticNet,0.9958847736625516,0.1178762786166585
ElasticNet,0.9917695473251028,0.1178484107579462
ElasticNet,0.9917695473251028,0.118369351669941
ElasticNet,0.9876543209876544,0.1184015786877158
ElasticNet,0.9876543209876544,0.1188707280832095
ElasticNet,0.9876543209876544,0.1194029850746268
ElasticNet,0.9876543209876544,0.1199400299850075
ElasticNet,0.9876543209876544,0.1204214751630707
ElasticNet,0.9835390946502056,0.1204637096774193
ElasticNet,0.97119341563786,0.1194936708860759
ElasticNet,0.97119341563786,0.1199796644636502
ElasticNet,0.97119341563786,0.1205311542390194
ElasticNet,0.97119341563786,0.1210877373011801
ElasticNet,0.97119341563786,0.121586810922205
ElasticNet,0.97119341563786,0.1221532091097308
ElasticNet,0.97119341563786,0.1227249089963598
ElasticNet,0.9670781893004116,0.1227154046997389
ElasticNet,0.9670781893004116,0.1232948583420776
ElasticNet,0.9629629629629628,0.1233526620980495
ElasticNet,0.9629629629629628,0.123875066172578
ElasticNet,0.9629629629629628,0.1244680851063829
ElasticNet,0.9629629629629628,0.1250668091929449
ElasticNet,0.9629629629629628,0.1256038647342995
ElasticNet,0.9629629629629628,0.1262135922330097
ElasticNet,0.9588477366255144,0.1262872628726287
ElasticNet,0.9588477366255144,0.1268372346216657
ElasticNet,0.9547325102880658,0.1269146608315098
ElasticNet,0.9465020576131687,0.1264431006047278
ElasticNet,0.9465020576131687,0.1270016565433462
ElasticNet,0.9465020576131687,0.1276359600443951
ElasticNet,0.9465020576131687,0.128276631344116
ElasticNet,0.9465020576131687,0.1288515406162464
ElasticNet,0.9423868312757202,0.1289414414414414
ElasticNet,0.9423868312757202,0.1295981890209394
ElasticNet,0.9423868312757202,0.130187606594656
ElasticNet,0.9423868312757202,0.1308571428571428
ElasticNet,0.9423868312757202,0.1315336013785181
ElasticNet,0.9423868312757202,0.1321407963069821
ElasticNet,0.9423868312757202,0.132830626450116
ElasticNet,0.9423868312757202,0.1335276967930029
ElasticNet,0.9382716049382716,0.1335676625659051
ElasticNet,0.934156378600823,0.1336866902237927
ElasticNet,0.9300411522633744,0.1338069863824748
ElasticNet,0.925925925925926,0.1338488994646044
ElasticNet,0.925925925925926,0.1345693779904306
ElasticNet,0.925925925925926,0.1352976548406494
ElasticNet,0.9218106995884774,0.1353474320241691
ElasticNet,0.9176954732510288,0.1354799513973268
ElasticNet,0.9176954732510288,0.1362248014660965
ElasticNet,0.9176954732510288,0.1368937998772253
ElasticNet,0.9176954732510288,0.1376543209876543
ElasticNet,0.9176954732510288,0.1384233395406579
ElasticNet,0.9135802469135802,0.1384903306300686
ElasticNet,0.9135802469135802,0.1392722710163111
ElasticNet,0.9135802469135802,0.1400630914826498
ElasticNet,0.9135802469135802,0.1407736207989854
ElasticNet,0.9094650205761317,0.1409438775510204
ElasticNet,0.9094650205761317,0.141757536882617
ElasticNet,0.9094650205761317,0.142488716956802
ElasticNet,0.9053497942386832,0.1426718547341115
ElasticNet,0.9012345679012346,0.1427640156453715
ElasticNet,0.8930041152263375,0.1422950819672131
ElasticNet,0.8930041152263375,0.1431398416886543
ElasticNet,0.8930041152263375,0.1438992042440318
ElasticNet,0.8930041152263375,0.1447631754503002
ElasticNet,0.8888888888888888,0.1449664429530201
ElasticNet,0.8888888888888888,0.145748987854251
ElasticNet,0.8847736625514403,0.1459606245756958
ElasticNet,0.8765432098765432,0.1454918032786885
ElasticNet,0.8765432098765432,0.1462912087912088
ElasticNet,0.8765432098765432,0.1472011057360055
ElasticNet,0.8765432098765432,0.1481223922114047
ElasticNet,0.8683127572016461,0.1475524475524475
ElasticNet,0.8683127572016461,0.1484869809992962
ElasticNet,0.8683127572016461,0.1494334277620396
ElasticNet,0.8683127572016461,0.1502849002849003
ElasticNet,0.8600823045267489,0.1498207885304659
ElasticNet,0.8559670781893004,0.15007215007215
ElasticNet,0.8518518518518519,0.1502177068214804
ElasticNet,0.8518518518518519,0.1512052593133674
ElasticNet,0.8518518518518519,0.1522058823529411
ElasticNet,0.8518518518518519,0.1531065088757396
ElasticNet,0.8477366255144033,0.1533879374534624
ElasticNet,0.8477366255144033,0.1544227886056971
ElasticNet,0.8477366255144033,0.1553544494720965
ElasticNet,0.8436213991769548,0.1556567957479119
ElasticNet,0.8395061728395061,0.1559633027522936
ElasticNet,0.8395061728395061,0.1569230769230769
ElasticNet,0.8395061728395061,0.1580170410534469
ElasticNet,0.8395061728395061,0.1591263650546021
ElasticNet,0.8395061728395061,0.1601255886970172
ElasticNet,0.8353909465020576,0.1604743083003952
ElasticNet,0.8353909465020576,0.161624203821656
ElasticNet,0.831275720164609,0.1618589743589743
ElasticNet,0.831275720164609,0.1630347054075867
ElasticNet,0.823045267489712,0.1626016260162601
ElasticNet,0.8189300411522634,0.1628477905073649
ElasticNet,0.8189300411522634,0.1640560593569662
ElasticNet,0.8148148148148148,0.1644518272425249
ElasticNet,0.8148148148148148,0.1655518394648829
ElasticNet,0.8148148148148148,0.1668070766638584
ElasticNet,0.8148148148148148,0.1680814940577249
ElasticNet,0.8106995884773662,0.1683760683760684
ElasticNet,0.8065843621399177,0.1688199827734711
ElasticNet,0.8065843621399177,0.1701388888888889
ElasticNet,0.8065843621399177,0.1713286713286713
ElasticNet,0.7983539094650206,0.1709251101321585
ElasticNet,0.7983539094650206,0.172291296625222
ElasticNet,0.7983539094650206,0.1735241502683363
ElasticNet,0.7942386831275721,0.1740306582506763
ElasticNet,0.7901234567901234,0.1745454545454545
ElasticNet,0.7901234567901234,0.1758241758241758
ElasticNet,0.7818930041152263,0.175438596491228
ElasticNet,0.7777777777777778,0.1759776536312849
ElasticNet,0.7777777777777778,0.1772983114446529
ElasticNet,0.7777777777777778,0.1788079470198675
ElasticNet,0.7695473251028807,0.1784351145038168
ElasticNet,0.7695473251028807,0.1798076923076923
ElasticNet,0.7695473251028807,0.1813773035887488
ElasticNet,0.757201646090535,0.1798631476050831
ElasticNet,0.7489711934156379,0.1794871794871795
ElasticNet,0.7407407407407407,0.1791044776119403
ElasticNet,0.7366255144032922,0.1795386158475426
ElasticNet,0.7325102880658436,0.180161943319838
ElasticNet,0.7325102880658436,0.1818181818181818
ElasticNet,0.7283950617283951,0.1822863027806385
ElasticNet,0.7242798353909465,0.1829521829521829
ElasticNet,0.720164609053498,0.1836306400839454
ElasticNet,0.7160493827160493,0.1841269841269841
ElasticNet,0.7160493827160493,0.1858974358974359
ElasticNet,0.7160493827160493,0.1877022653721682
ElasticNet,0.7119341563786008,0.1882480957562568
ElasticNet,0.7119341563786008,0.1901098901098901
ElasticNet,0.7078189300411523,0.1908990011098779
ElasticNet,0.7037037037037037,0.1914893617021276
ElasticNet,0.6954732510288066,0.1911764705882352
ElasticNet,0.6872427983539094,0.1908571428571428
ElasticNet,0.6872427983539094,0.1926182237600922
ElasticNet,0.6872427983539094,0.1946386946386946
ElasticNet,0.6831275720164609,0.1955241460541814
ElasticNet,0.6831275720164609,0.1973840665873959
ElasticNet,0.6790123456790124,0.1983173076923076
ElasticNet,0.6707818930041153,0.198055893074119
ElasticNet,0.6666666666666666,0.1987730061349693
ElasticNet,0.6625514403292181,0.1997518610421836
ElasticNet,0.6625514403292181,0.2020075282308657
ElasticNet,0.6625514403292181,0.2040557667934093
ElasticNet,0.6584362139917695,0.2051282051282051
ElasticNet,0.6460905349794238,0.2036316472114137
ElasticNet,0.6337448559670782,0.2018348623853211
ElasticNet,0.6337448559670782,0.2042440318302387
ElasticNet,0.6255144032921811,0.2040268456375839
ElasticNet,0.6172839506172839,0.2035278154681139
ElasticNet,0.6131687242798354,0.2046703296703296
ElasticNet,0.6090534979423868,0.2058414464534075
ElasticNet,0.6049382716049383,0.2067510548523206
ElasticNet,0.5967078189300411,0.2065527065527065
ElasticNet,0.5967078189300411,0.2092352092352092
ElasticNet,0.5925925925925926,0.2102189781021897
ElasticNet,0.5843621399176955,0.2100591715976331
ElasticNet,0.5679012345679012,0.2068965517241379
ElasticNet,0.5679012345679012,0.2094081942336874
ElasticNet,0.5555555555555556,0.2076923076923077
ElasticNet,0.551440329218107,0.2090483619344773
ElasticNet,0.5473251028806584,0.2101105845181674
ElasticNet,0.5390946502057613,0.2099358974358974
ElasticNet,0.5390946502057613,0.2130081300813008
ElasticNet,0.5390946502057613,0.2158154859967051
ElasticNet,0.5308641975308642,0.2157190635451505
ElasticNet,0.51440329218107,0.2122241086587436
ElasticNet,0.5020576131687243,0.2099827882960413
ElasticNet,0.4938271604938271,0.2097902097902098
ElasticNet,0.4938271604938271,0.2131438721136767
ElasticNet,0.4938271604938271,0.2162162162162162
ElasticNet,0.48559670781893,0.2161172161172161
ElasticNet,0.4773662551440329,0.2160148975791433
ElasticNet,0.4732510288065844,0.217391304347826
ElasticNet,0.4650205761316872,0.2173076923076923
ElasticNet,0.4609053497942387,0.21875
ElasticNet,0.448559670781893,0.2166998011928429
ElasticNet,0.4320987654320987,0.2125506072874494
ElasticNet,0.419753086419753,0.2098765432098765
ElasticNet,0.4156378600823045,0.2117400419287211
ElasticNet,0.4156378600823045,0.2158119658119658
ElasticNet,0.411522633744856,0.217391304347826
ElasticNet,0.3950617283950617,0.212860310421286
ElasticNet,0.382716049382716,0.2104072398190045
ElasticNet,0.3744855967078189,0.2096774193548387
ElasticNet,0.3744855967078189,0.2141176470588235
ElasticNet,0.3621399176954732,0.2115384615384615
ElasticNet,0.3539094650205761,0.2107843137254902
ElasticNet,0.345679012345679,0.2105263157894736
ElasticNet,0.3415637860082304,0.2128205128205128
ElasticNet,0.3415637860082304,0.2172774869109947
ElasticNet,0.3333333333333333,0.2171581769436997
ElasticNet,0.3292181069958848,0.2197802197802197
ElasticNet,0.3292181069958848,0.2247191011235955
ElasticNet,0.3168724279835391,0.2219020172910663
ElasticNet,0.3086419753086419,0.2218934911242603
ElasticNet,0.3004115226337449,0.2212121212121212
ElasticNet,0.2839506172839506,0.2149532710280373
ElasticNet,0.2716049382716049,0.2115384615384615
ElasticNet,0.2674897119341564,0.2138157894736842
ElasticNet,0.2592592592592592,0.2135593220338983
ElasticNet,0.2510288065843621,0.2132867132867132
ElasticNet,0.2510288065843621,0.2194244604316546
ElasticNet,0.2469135802469135,0.2230483271375464
ElasticNet,0.2386831275720164,0.2230769230769231
ElasticNet,0.2304526748971193,0.2222222222222222
ElasticNet,0.2222222222222222,0.2222222222222222
ElasticNet,0.2139917695473251,0.2222222222222222
ElasticNet,0.205761316872428,0.2212389380530973
ElasticNet,0.1934156378600823,0.216589861751152
ElasticNet,0.1893004115226337,0.2211538461538461
ElasticNet,0.1851851851851851,0.225
ElasticNet,0.1810699588477366,0.2303664921465968
ElasticNet,0.1728395061728395,0.2307692307692307
ElasticNet,0.1646090534979424,0.2298850574712643
ElasticNet,0.1604938271604938,0.2363636363636363
ElasticNet,0.1563786008230452,0.2435897435897435
ElasticNet,0.139917695473251,0.2297297297297297
ElasticNet,0.1358024691358024,0.237410071942446
ElasticNet,0.1234567901234567,0.2307692307692307
ElasticNet,0.1152263374485596,0.2295081967213114
ElasticNet,0.1111111111111111,0.2389380530973451
ElasticNet,0.0987654320987654,0.2307692307692307
ElasticNet,0.0905349794238683,0.2291666666666666
ElasticNet,0.0781893004115226,0.2183908045977011
ElasticNet,0.0699588477366255,0.2179487179487179
ElasticNet,0.0576131687242798,0.2
ElasticNet,0.037037037037037,0.1475409836065573
ElasticNet,0.0288065843621399,0.1346153846153846
ElasticNet,0.0205761316872428,0.1136363636363636
ElasticNet,0.0164609053497942,0.1142857142857142
ElasticNet,0.0123456790123456,0.1153846153846153
ElasticNet,0.0082304526748971,0.1111111111111111
ElasticNet,0.0082304526748971,0.2222222222222222
ElasticNet,0.0,1.0


==> figures/data/pr_gru_d.csv <==
model,recall,precision
GRU-D,1.0,0.117391304347826
GRU-D,1.0,0.117846750727449
GRU-D,1.0,0.1183633706770579
GRU-D,1.0,0.1188264058679706
GRU-D,1.0,0.1193516699410609
GRU-D,1.0,0.1198815984213122
GRU-D,1.0,0.1203566121842496
GRU-D,1.0,0.1208955223880597
GRU-D,1.0,0.12143928035982
GRU-D,1.0,0.1219267436026091
GRU-D,1.0,0.1224798387096774
GRU-D,1.0,0.1230379746835443
GRU-D,0.9958847736625516,0.1230299949161159
GRU-D,0.9958847736625516,0.1235955056179775
GRU-D,0.9958847736625516,0.1241662390969728
GRU-D,0.9958847736625516,0.1246780010303967
GRU-D,0.9958847736625516,0.1252587991718426
GRU-D,0.9958847736625516,0.125845033801352
GRU-D,0.9917695473251028,0.1258485639686684
GRU-D,0.9917695473251028,0.1264428121720881
GRU-D,0.9917695473251028,0.1270426989984185
GRU-D,0.9917695473251028,0.127580730545262
GRU-D,0.9917695473251028,0.1281914893617021
GRU-D,0.9917695473251028,0.1288081239978621
GRU-D,0.9917695473251028,0.1293612453032742
GRU-D,0.9917695473251028,0.1299892125134843
GRU-D,0.9876543209876544,0.1300813008130081
GRU-D,0.9876543209876544,0.130647795318454
GRU-D,0.9876543209876544,0.1312910284463894
GRU-D,0.9835390946502056,0.131390874106652
GRU-D,0.9835390946502056,0.1319712865819989
GRU-D,0.9835390946502056,0.1326304106548279
GRU-D,0.9835390946502056,0.1332961517010596
GRU-D,0.9835390946502056,0.1338935574229691
GRU-D,0.9835390946502056,0.134572072072072
GRU-D,0.9835390946502056,0.1351809954751131
GRU-D,0.9835390946502056,0.1358726549175668
GRU-D,0.9835390946502056,0.1365714285714285
GRU-D,0.9835390946502056,0.1371986222732491
GRU-D,0.9835390946502056,0.1379111367570686
GRU-D,0.9835390946502056,0.1386310904872389
GRU-D,0.9835390946502056,0.1392773892773892
GRU-D,0.9835390946502056,0.1400117164616285
GRU-D,0.9835390946502056,0.1407538280329799
GRU-D,0.9835390946502056,0.1414201183431952
GRU-D,0.9835390946502056,0.1421772754312909
GRU-D,0.9835390946502056,0.1429425837320574
GRU-D,0.9835390946502056,0.1436298076923076
GRU-D,0.9753086419753086,0.143202416918429
GRU-D,0.9753086419753086,0.1439854191980558
GRU-D,0.9670781893004116,0.1434676434676434
GRU-D,0.9629629629629628,0.143646408839779
GRU-D,0.9629629629629628,0.1444444444444444
GRU-D,0.9547325102880658,0.1439205955334987
GRU-D,0.9547325102880658,0.1447286338116032
GRU-D,0.9506172839506172,0.144918444165621
GRU-D,0.9465020576131687,0.1450189155107188
GRU-D,0.9465020576131687,0.1458465440710209
GRU-D,0.9465020576131687,0.1466836734693877
GRU-D,0.9423868312757202,0.1467948717948718
GRU-D,0.9382716049382716,0.1470019342359768
GRU-D,0.934156378600823,0.1472114137483787
GRU-D,0.9300411522633744,0.1473272490221642
GRU-D,0.9300411522633744,0.1481967213114754
GRU-D,0.9300411522633744,0.1490765171503957
GRU-D,0.9176954732510288,0.1478779840848806
GRU-D,0.9176954732510288,0.1487658438959306
GRU-D,0.9135802469135802,0.148993288590604
GRU-D,0.9094650205761317,0.1491228070175438
GRU-D,0.9094650205761317,0.1500339443312967
GRU-D,0.9094650205761317,0.1508532423208191
GRU-D,0.9094650205761317,0.1517857142857142
GRU-D,0.9012345679012346,0.151347615756738
GRU-D,0.9012345679012346,0.1521890201528839
GRU-D,0.897119341563786,0.1524475524475524
GRU-D,0.8930041152263375,0.1527093596059113
GRU-D,0.8930041152263375,0.1535739561217268
GRU-D,0.8888888888888888,0.1538461538461538
GRU-D,0.8847736625514403,0.1541218637992831
GRU-D,0.8806584362139918,0.1542898341744772
GRU-D,0.8806584362139918,0.1552975326560232
GRU-D,0.8806584362139918,0.1564327485380117
GRU-D,0.8724279835390947,0.1558823529411764
GRU-D,0.8724279835390947,0.156920799407846
GRU-D,0.8724279835390947,0.1579731743666169
GRU-D,0.8724279835390947,0.1589205397301349
GRU-D,0.8724279835390947,0.16
GRU-D,0.8724279835390947,0.1610942249240121
GRU-D,0.8724279835390947,0.1620795107033639
GRU-D,0.8683127572016461,0.1624326404926867
GRU-D,0.8683127572016461,0.1635658914728682
GRU-D,0.8683127572016461,0.1645865834633385
GRU-D,0.8683127572016461,0.1657501963864886
GRU-D,0.8600823045267489,0.1653481012658227
GRU-D,0.8600823045267489,0.1664012738853503
GRU-D,0.8600823045267489,0.1676022453889334
GRU-D,0.8600823045267489,0.1688206785137318
GRU-D,0.8559670781893004,0.1691056910569105
GRU-D,0.8559670781893004,0.1703521703521703
GRU-D,0.8518518518518519,0.1707920792079208
GRU-D,0.8518518518518519,0.1719269102990033
GRU-D,0.8518518518518519,0.1732217573221757
GRU-D,0.8477366255144033,0.1736930860033727
GRU-D,0.8477366255144033,0.1748726655348047
GRU-D,0.8477366255144033,0.176218990590248
GRU-D,0.8395061728395061,0.1757105943152454
GRU-D,0.8353909465020576,0.1762152777777778
GRU-D,0.831275720164609,0.1767279090113735
GRU-D,0.8271604938271605,0.1770925110132158
GRU-D,0.823045267489712,0.1776198934280639
GRU-D,0.8189300411522634,0.1781557743957027
GRU-D,0.8189300411522634,0.1794409377817853
GRU-D,0.8189300411522634,0.1809090909090909
GRU-D,0.8189300411522634,0.1824014665444546
GRU-D,0.8148148148148148,0.1828254847645429
GRU-D,0.8065843621399177,0.1824953445065177
GRU-D,0.7983539094650206,0.1821596244131455
GRU-D,0.7942386831275721,0.1825922421948912
GRU-D,0.7901234567901234,0.183206106870229
GRU-D,0.7860082304526749,0.1838306063522617
GRU-D,0.7860082304526749,0.1852570320077594
GRU-D,0.7818930041152263,0.1859099804305283
GRU-D,0.7777777777777778,0.1865745310957551
GRU-D,0.7736625514403292,0.1870646766169154
GRU-D,0.7695473251028807,0.1877510040160642
GRU-D,0.7654320987654321,0.1884498480243161
GRU-D,0.757201646090535,0.187946884576098
GRU-D,0.7530864197530864,0.1886597938144329
GRU-D,0.7530864197530864,0.1904266389177939
GRU-D,0.7530864197530864,0.19202518363064
GRU-D,0.7448559670781894,0.1917372881355932
GRU-D,0.7366255144032922,0.1914438502673796
GRU-D,0.7325102880658436,0.192017259978425
GRU-D,0.7325102880658436,0.1938997821350762
GRU-D,0.7242798353909465,0.1936193619361936
GRU-D,0.7160493827160493,0.1931187569367369
GRU-D,0.7078189300411523,0.1928251121076233
GRU-D,0.7078189300411523,0.1945701357466063
GRU-D,0.7037037037037037,0.1954285714285714
GRU-D,0.6954732510288066,0.1951501154734411
GRU-D,0.6872427983539094,0.1946386946386946
GRU-D,0.6790123456790124,0.1943462897526501
GRU-D,0.6790123456790124,0.1964285714285714
GRU-D,0.6748971193415638,0.1971153846153846
GRU-D,0.6748971193415638,0.1992709599027946
GRU-D,0.6748971193415638,0.2014742014742014
GRU-D,0.6748971193415638,0.2034739454094292
GRU-D,0.6707818930041153,0.2045169385194479
GRU-D,0.6666666666666666,0.2055837563451776
GRU-D,0.6666666666666666,0.2076923076923077
GRU-D,0.6666666666666666,0.2101167315175097
GRU-D,0.654320987654321,0.2086614173228346
GRU-D,0.654320987654321,0.2108753315649867
GRU-D,0.6502057613168725,0.2120805369127516
GRU-D,0.6419753086419753,0.2119565217391304
GRU-D,0.6378600823045267,0.2129120879120879
GRU-D,0.6213991769547325,0.2100139082058414
GRU-D,0.6213991769547325,0.2126760563380281
GRU-D,0.6213991769547325,0.2150997150997151
GRU-D,0.6213991769547325,0.2178932178932179
GRU-D,0.6172839506172839,0.219298245614035
GRU-D,0.6131687242798354,0.2204142011834319
GRU-D,0.6049382716049383,0.2203898050974512
GRU-D,0.5967078189300411,0.2203647416413373
GRU-D,0.5925925925925926,0.2215384615384615
GRU-D,0.5802469135802469,0.21996879875195
GRU-D,0.5720164609053497,0.2199367088607595
GRU-D,0.5679012345679012,0.2211538461538461
GRU-D,0.5596707818930041,0.2211382113821138
GRU-D,0.5432098765432098,0.2178217821782178
GRU-D,0.5390946502057613,0.2190635451505016
GRU-D,0.522633744855967,0.2156196943972835
GRU-D,0.5185185185185185,0.216867469879518
GRU-D,0.51440329218107,0.2185314685314685
GRU-D,0.5061728395061729,0.2184724689165186
GRU-D,0.4979423868312757,0.218018018018018
GRU-D,0.4897119341563786,0.2179487179487179
GRU-D,0.48559670781893,0.2197392923649906
GRU-D,0.4814814814814814,0.22117202268431
GRU-D,0.4691358024691358,0.2192307692307692
GRU-D,0.4526748971193415,0.2152641878669275
GRU-D,0.4526748971193415,0.2186878727634194
GRU-D,0.4526748971193415,0.2226720647773279
GRU-D,0.4526748971193415,0.2268041237113402
GRU-D,0.4526748971193415,0.230607966457023
GRU-D,0.448559670781893,0.2329059829059829
GRU-D,0.4444444444444444,0.2352941176470588
GRU-D,0.4403292181069959,0.237250554323725
GRU-D,0.4320987654320987,0.2375565610859728
GRU-D,0.4279835390946502,0.2401847575057736
GRU-D,0.4238683127572016,0.2423529411764705
GRU-D,0.4238683127572016,0.2475961538461538
GRU-D,0.419753086419753,0.2506142506142506
GRU-D,0.419753086419753,0.2556390977443609
GRU-D,0.411522633744856,0.2564102564102564
GRU-D,0.4074074074074074,0.2598425196850393
GRU-D,0.3991769547325103,0.260053619302949
GRU-D,0.3950617283950617,0.2637362637362637
GRU-D,0.3868312757201646,0.2647887323943662
GRU-D,0.382716049382716,0.2680115273775216
GRU-D,0.3786008230452675,0.272189349112426
GRU-D,0.3703703703703703,0.2735562310030395
GRU-D,0.3621399176954732,0.2741433021806853
GRU-D,0.3580246913580246,0.2788461538461538
GRU-D,0.3539094650205761,0.2838283828382838
GRU-D,0.3497942386831276,0.288135593220339
GRU-D,0.345679012345679,0.2937062937062937
GRU-D,0.3415637860082304,0.2985611510791366
GRU-D,0.3292181069958848,0.2973977695167286
GRU-D,0.3168724279835391,0.2961538461538461
GRU-D,0.3086419753086419,0.2976190476190476
GRU-D,0.2921810699588477,0.2921810699588477
GRU-D,0.279835390946502,0.2905982905982906
GRU-D,0.2757201646090535,0.2964601769911504
GRU-D,0.2716049382716049,0.304147465437788
GRU-D,0.2510288065843621,0.2932692307692308
GRU-D,0.2386831275720164,0.29
GRU-D,0.2181069958847736,0.2774869109947644
GRU-D,0.2098765432098765,0.2802197802197802
GRU-D,0.2098765432098765,0.293103448275862
GRU-D,0.2016460905349794,0.296969696969697
GRU-D,0.1810699588477366,0.282051282051282
GRU-D,0.1604938271604938,0.2635135135135135
GRU-D,0.1481481481481481,0.2589928057553957
GRU-D,0.1481481481481481,0.2769230769230769
GRU-D,0.1275720164609053,0.2540983606557377
GRU-D,0.1069958847736625,0.2300884955752212
GRU-D,0.102880658436214,0.2403846153846154
GRU-D,0.0987654320987654,0.25
GRU-D,0.0781893004115226,0.2183908045977011
GRU-D,0.0699588477366255,0.2179487179487179
GRU-D,0.0617283950617283,0.2142857142857142
GRU-D,0.0534979423868312,0.2131147540983606
GRU-D,0.0452674897119341,0.2115384615384615
GRU-D,0.037037037037037,0.2045454545454545
GRU-D,0.037037037037037,0.2571428571428571
GRU-D,0.0288065843621399,0.2692307692307692
GRU-D,0.0288065843621399,0.3888888888888889
GRU-D,0.0041152263374485,0.1111111111111111
GRU-D,0.0,1.0


==> figures/data/pr_histgb.csv <==
model,recall,precision
HistGB,1.0,0.117391304347826
HistGB,1.0,0.117846750727449
HistGB,1.0,0.1183633706770579
HistGB,1.0,0.1188264058679706
HistGB,1.0,0.1193516699410609
HistGB,1.0,0.1198815984213122
HistGB,1.0,0.1203566121842496
HistGB,1.0,0.1208955223880597
HistGB,1.0,0.12143928035982
HistGB,1.0,0.1219267436026091
HistGB,0.9958847736625516,0.1219758064516129
HistGB,0.9958847736625516,0.1225316455696202
HistGB,0.9958847736625516,0.1230299949161159
HistGB,0.9917695473251028,0.1230847803881511
HistGB,0.9917695473251028,0.1236531554643406
HistGB,0.9917695473251028,0.1241628026790314
HistGB,0.9917695473251028,0.1247412008281573
HistGB,0.9917695473251028,0.12532501300052
HistGB,0.9917695473251028,0.1258485639686684
HistGB,0.9917695473251028,0.1264428121720881
HistGB,0.9876543209876544,0.1265155508697944
HistGB,0.9876543209876544,0.1270513499205929
HistGB,0.9876543209876544,0.1276595744680851
HistGB,0.9835390946502056,0.1277391769107429
HistGB,0.9835390946502056,0.1282877079978529
HistGB,0.9753086419753086,0.127831715210356
HistGB,0.97119341563786,0.1279132791327913
HistGB,0.9629629629629628,0.1273816004354926
HistGB,0.9629629629629628,0.1280087527352297
HistGB,0.9629629629629628,0.1286421110500274
HistGB,0.9629629629629628,0.1292103810049696
HistGB,0.9629629629629628,0.1298557158712541
HistGB,0.9629629629629628,0.1305075292805354
HistGB,0.9588477366255144,0.130532212885154
HistGB,0.9588477366255144,0.1311936936936936
HistGB,0.9588477366255144,0.1318619128466327
HistGB,0.9588477366255144,0.1324616259238203
HistGB,0.9547325102880658,0.1325714285714285
HistGB,0.9506172839506172,0.1326823664560597
HistGB,0.9465020576131687,0.1327178303519907
HistGB,0.9465020576131687,0.1334106728538283
HistGB,0.9382716049382716,0.1329446064139941
HistGB,0.9382716049382716,0.1335676625659051
HistGB,0.9300411522633744,0.1330977620730271
HistGB,0.925925925925926,0.1332149200710479
HistGB,0.925925925925926,0.1338488994646044
HistGB,0.9218106995884774,0.1339712918660287
HistGB,0.9218106995884774,0.1346963319302465
HistGB,0.9218106995884774,0.1353474320241691
HistGB,0.9135802469135802,0.134872417982989
HistGB,0.9094650205761317,0.1350030543677458
HistGB,0.9094650205761317,0.1356660527931246
HistGB,0.9053497942386832,0.1358024691358024
HistGB,0.9053497942386832,0.1365611421477343
HistGB,0.9053497942386832,0.1372426699937617
HistGB,0.9053497942386832,0.13801756587202
HistGB,0.9012345679012346,0.1381703470031546
HistGB,0.9012345679012346,0.1388712745719721
HistGB,0.9012345679012346,0.1396683673469387
HistGB,0.8930041152263375,0.1391917896087235
HistGB,0.8930041152263375,0.1399097356544165
HistGB,0.8930041152263375,0.1407263294422827
HistGB,0.8930041152263375,0.1414602346805736
HistGB,0.8930041152263375,0.1422950819672131
HistGB,0.8888888888888888,0.1424802110817942
HistGB,0.8847736625514403,0.1425729442970822
HistGB,0.8847736625514403,0.14342895263509
HistGB,0.8847736625514403,0.1442953020134228
HistGB,0.8847736625514403,0.1450742240215924
HistGB,0.8765432098765432,0.1446028513238289
HistGB,0.8724279835390947,0.1448087431693989
HistGB,0.8724279835390947,0.1456043956043956
HistGB,0.8683127572016461,0.1458189357290946
HistGB,0.8683127572016461,0.14673157162726
HistGB,0.8683127572016461,0.1475524475524475
HistGB,0.8683127572016461,0.1484869809992962
HistGB,0.8641975308641975,0.1487252124645892
HistGB,0.8600823045267489,0.1488603988603988
HistGB,0.8559670781893004,0.1491039426523297
HistGB,0.8559670781893004,0.15007215007215
HistGB,0.8559670781893004,0.1509433962264151
HistGB,0.8559670781893004,0.151935719503287
HistGB,0.8518518518518519,0.1522058823529411
HistGB,0.8518518518518519,0.1531065088757396
HistGB,0.8477366255144033,0.1533879374534624
HistGB,0.8477366255144033,0.1544227886056971
HistGB,0.8477366255144033,0.1553544494720965
HistGB,0.8436213991769548,0.1556567957479119
HistGB,0.8395061728395061,0.1559633027522936
HistGB,0.8353909465020576,0.1561538461538461
HistGB,0.8353909465020576,0.1572424477149496
HistGB,0.8271604938271605,0.156786271450858
HistGB,0.823045267489712,0.1569858712715855
HistGB,0.823045267489712,0.1581027667984189
HistGB,0.8189300411522634,0.1584394904458598
HistGB,0.8189300411522634,0.1594551282051282
HistGB,0.8189300411522634,0.1606133979015335
HistGB,0.8189300411522634,0.1617886178861788
HistGB,0.8189300411522634,0.1628477905073649
HistGB,0.8189300411522634,0.1640560593569662
HistGB,0.8148148148148148,0.1644518272425249
HistGB,0.8148148148148148,0.1655518394648829
HistGB,0.8148148148148148,0.1668070766638584
HistGB,0.8148148148148148,0.1680814940577249
HistGB,0.8148148148148148,0.1692307692307692
HistGB,0.8106995884773662,0.1696813092161929
HistGB,0.8106995884773662,0.1710069444444444
HistGB,0.8024691358024691,0.1704545454545454
HistGB,0.7942386831275721,0.1700440528634361
HistGB,0.7901234567901234,0.1705150976909414
HistGB,0.7901234567901234,0.1717352415026833
HistGB,0.7860082304526749,0.1722272317403065
HistGB,0.7860082304526749,0.1736363636363636
HistGB,0.7860082304526749,0.1749084249084249
HistGB,0.7818930041152263,0.175438596491228
HistGB,0.7777777777777778,0.1759776536312849
HistGB,0.7736625514403292,0.1763602251407129
HistGB,0.757201646090535,0.1740775780510879
HistGB,0.7489711934156379,0.1736641221374046
HistGB,0.7448559670781894,0.1740384615384615
HistGB,0.7407407407407407,0.1745877788554801
HistGB,0.7366255144032922,0.1749755620723362
HistGB,0.7366255144032922,0.1765285996055227
HistGB,0.7283950617283951,0.1761194029850746
HistGB,0.7283950617283951,0.1775325977933801
HistGB,0.7283950617283951,0.1791497975708502
HistGB,0.7242798353909465,0.1797752808988764
HistGB,0.7160493827160493,0.1791967044284243
HistGB,0.7037037037037037,0.1777546777546777
HistGB,0.6954732510288066,0.1773347324239244
HistGB,0.691358024691358,0.1777777777777777
HistGB,0.6872427983539094,0.1784188034188034
HistGB,0.6790123456790124,0.1779935275080906
HistGB,0.6790123456790124,0.1795429815016322
HistGB,0.6748971193415638,0.1802197802197802
HistGB,0.6707818930041153,0.1809100998890122
HistGB,0.6625514403292181,0.1802911534154535
HistGB,0.6625514403292181,0.1821266968325791
HistGB,0.6625514403292181,0.184
HistGB,0.6584362139917695,0.1845444059976932
HistGB,0.654320987654321,0.1853146853146853
HistGB,0.654320987654321,0.1872791519434629
HistGB,0.6419753086419753,0.1854934601664684
HistGB,0.6419753086419753,0.1875
HistGB,0.6419753086419753,0.18955042527339
HistGB,0.6337448559670782,0.1889570552147239
HistGB,0.6337448559670782,0.1910669975186104
HistGB,0.6255144032921811,0.1907151819322459
HistGB,0.6172839506172839,0.1901140684410646
HistGB,0.6172839506172839,0.1923076923076923
HistGB,0.6090534979423868,0.191958495460441
HistGB,0.6049382716049383,0.1926605504587156
HistGB,0.5967078189300411,0.1923076923076923
HistGB,0.5925925925925926,0.1932885906040268
HistGB,0.588477366255144,0.1940298507462686
HistGB,0.5802469135802469,0.1936813186813187
HistGB,0.5761316872427984,0.1947148817802503
HistGB,0.5720164609053497,0.1954992967651195
HistGB,0.5637860082304527,0.1951566951566951
HistGB,0.5596707818930041,0.1962481962481962
HistGB,0.5555555555555556,0.1970802919708029
HistGB,0.5555555555555556,0.1997041420118343
HistGB,0.551440329218107,0.2008995502248875
HistGB,0.5473251028806584,0.2018209408194233
HistGB,0.5349794238683128,0.2
HistGB,0.5267489711934157,0.1996879875195008
HistGB,0.522633744855967,0.2006319115323854
HistGB,0.522633744855967,0.203525641025641
HistGB,0.51440329218107,0.2032520325203252
HistGB,0.51440329218107,0.2059308072487644
HistGB,0.51440329218107,0.2090301003344481
HistGB,0.5061728395061729,0.2088285229202037
HistGB,0.4979423868312757,0.2082616179001721
HistGB,0.4897119341563786,0.208041958041958
HistGB,0.4897119341563786,0.2113676731793961
HistGB,0.4814814814814814,0.2108108108108108
HistGB,0.4773662551440329,0.2124542124542124
HistGB,0.4691358024691358,0.2122905027932961
HistGB,0.4567901234567901,0.2098298676748582
HistGB,0.4403292181069959,0.2057692307692307
HistGB,0.4362139917695473,0.20703125
HistGB,0.4238683127572016,0.2047713717693837
HistGB,0.4074074074074074,0.2004048582995951
HistGB,0.3950617283950617,0.1975308641975308
HistGB,0.3868312757201646,0.1970649895178197
HistGB,0.3786008230452675,0.1965811965811965
HistGB,0.3744855967078189,0.1978260869565217
HistGB,0.3621399176954732,0.1951219512195122
HistGB,0.3539094650205761,0.1945701357466063
HistGB,0.3415637860082304,0.1912442396313364
HistGB,0.3292181069958848,0.188235294117647
HistGB,0.3209876543209876,0.1875
HistGB,0.3209876543209876,0.1911764705882352
HistGB,0.3209876543209876,0.1954887218045112
HistGB,0.3168724279835391,0.1974358974358974
HistGB,0.3127572016460905,0.1989528795811518
HistGB,0.3127572016460905,0.2037533512064343
HistGB,0.3004115226337449,0.2005494505494505
HistGB,0.3004115226337449,0.2050561797752809
HistGB,0.2921810699588477,0.2046109510086455
HistGB,0.2880658436213992,0.2071005917159763
HistGB,0.2880658436213992,0.2121212121212121
HistGB,0.2839506172839506,0.2149532710280373
HistGB,0.2757201646090535,0.2147435897435897
HistGB,0.2674897119341564,0.2138157894736842
HistGB,0.2592592592592592,0.2135593220338983
HistGB,0.2510288065843621,0.2132867132867132
HistGB,0.2469135802469135,0.2158273381294964
HistGB,0.242798353909465,0.2193308550185873
HistGB,0.242798353909465,0.2269230769230769
HistGB,0.2386831275720164,0.2301587301587301
HistGB,0.2345679012345679,0.2345679012345679
HistGB,0.2181069958847736,0.2264957264957265
HistGB,0.2139917695473251,0.2300884955752212
HistGB,0.1975308641975308,0.2211981566820276
HistGB,0.1810699588477366,0.2115384615384615
HistGB,0.176954732510288,0.215
HistGB,0.1687242798353909,0.2146596858638743
HistGB,0.1563786008230452,0.2087912087912088
HistGB,0.1563786008230452,0.2183908045977011
HistGB,0.1522633744855967,0.2242424242424242
HistGB,0.139917695473251,0.2179487179487179
HistGB,0.139917695473251,0.2297297297297297
HistGB,0.1316872427983539,0.2302158273381295
HistGB,0.1234567901234567,0.2307692307692307
HistGB,0.1193415637860082,0.2377049180327868
HistGB,0.1152263374485596,0.247787610619469
HistGB,0.1111111111111111,0.2596153846153846
HistGB,0.102880658436214,0.2604166666666667
HistGB,0.0987654320987654,0.2758620689655172
HistGB,0.0864197530864197,0.2692307692307692
HistGB,0.0699588477366255,0.2428571428571428
HistGB,0.0617283950617283,0.2459016393442623
HistGB,0.0493827160493827,0.2307692307692307
HistGB,0.0493827160493827,0.2727272727272727
HistGB,0.0411522633744856,0.2857142857142857
HistGB,0.0411522633744856,0.3846153846153846
HistGB,0.0288065843621399,0.3888888888888889
HistGB,0.0082304526748971,0.2222222222222222
HistGB,0.0,1.0


==> figures/data/pr_temporaltransformer.csv <==
model,recall,precision
TemporalTransformer,1.0,0.117391304347826
TemporalTransformer,1.0,0.117846750727449
TemporalTransformer,1.0,0.1183633706770579
TemporalTransformer,1.0,0.1188264058679706
TemporalTransformer,1.0,0.1193516699410609
TemporalTransformer,1.0,0.1198815984213122
TemporalTransformer,1.0,0.1203566121842496
TemporalTransformer,1.0,0.1208955223880597
TemporalTransformer,1.0,0.12143928035982
TemporalTransformer,1.0,0.1219267436026091
TemporalTransformer,1.0,0.1224798387096774
TemporalTransformer,1.0,0.1230379746835443
TemporalTransformer,1.0,0.1235383833248602
TemporalTransformer,1.0,0.1241062308478038
TemporalTransformer,0.9958847736625516,0.1241662390969728
TemporalTransformer,0.9958847736625516,0.1246780010303967
TemporalTransformer,0.9958847736625516,0.1252587991718426
TemporalTransformer,0.9958847736625516,0.125845033801352
TemporalTransformer,0.9917695473251028,0.1258485639686684
TemporalTransformer,0.9917695473251028,0.1264428121720881
TemporalTransformer,0.9876543209876544,0.1265155508697944
TemporalTransformer,0.9876543209876544,0.1270513499205929
TemporalTransformer,0.9835390946502056,0.1271276595744681
TemporalTransformer,0.9835390946502056,0.1277391769107429
TemporalTransformer,0.9835390946502056,0.1282877079978529
TemporalTransformer,0.9835390946502056,0.1289104638619201
TemporalTransformer,0.9835390946502056,0.1295392953929539
TemporalTransformer,0.9835390946502056,0.1301034295046271
TemporalTransformer,0.9835390946502056,0.1307439824945295
TemporalTransformer,0.9835390946502056,0.131390874106652
TemporalTransformer,0.9835390946502056,0.1319712865819989
TemporalTransformer,0.9835390946502056,0.1326304106548279
TemporalTransformer,0.9835390946502056,0.1332961517010596
TemporalTransformer,0.9835390946502056,0.1338935574229691
TemporalTransformer,0.9835390946502056,0.134572072072072
TemporalTransformer,0.9835390946502056,0.1351809954751131
TemporalTransformer,0.9835390946502056,0.1359499431171786
TemporalTransformer,0.9794238683127572,0.1360777587192681
TemporalTransformer,0.97119341563786,0.1355542791499138
TemporalTransformer,0.97119341563786,0.1362586605080831
TemporalTransformer,0.9670781893004116,0.1363900174114916
TemporalTransformer,0.9670781893004116,0.1370262390670553
TemporalTransformer,0.9670781893004116,0.137749120750293
TemporalTransformer,0.9588477366255144,0.1373011196228638
TemporalTransformer,0.9588477366255144,0.137951450562463
TemporalTransformer,0.9506172839506172,0.1375
TemporalTransformer,0.9465020576131687,0.1376421304608019
TemporalTransformer,0.9423868312757202,0.1377029464822609
TemporalTransformer,0.9423868312757202,0.1384522370012091
TemporalTransformer,0.9423868312757202,0.139209726443769
TemporalTransformer,0.9423868312757202,0.1398900427611484
TemporalTransformer,0.9423868312757202,0.1406633906633906
TemporalTransformer,0.9423868312757202,0.1414453366275478
TemporalTransformer,0.9423868312757202,0.1421477343265052
TemporalTransformer,0.9382716049382716,0.1423220973782771
TemporalTransformer,0.934156378600823,0.1424984306340238
TemporalTransformer,0.934156378600823,0.1432176656151419
TemporalTransformer,0.934156378600823,0.1440355329949238
TemporalTransformer,0.9300411522633744,0.1442246330567964
TemporalTransformer,0.9300411522633744,0.1449647209749839
TemporalTransformer,0.925925925925926,0.1451612903225806
TemporalTransformer,0.9218106995884774,0.145360155743024
TemporalTransformer,0.9176954732510288,0.1454664057403783
TemporalTransformer,0.9176954732510288,0.1463254593175853
TemporalTransformer,0.9094650205761317,0.1458745874587458
TemporalTransformer,0.9094650205761317,0.1466489714664897
TemporalTransformer,0.9012345679012346,0.1461949265687583
TemporalTransformer,0.9012345679012346,0.1470785762256548
TemporalTransformer,0.897119341563786,0.1471978392977717
TemporalTransformer,0.897119341563786,0.1480978260869565
TemporalTransformer,0.8930041152263375,0.148224043715847
TemporalTransformer,0.8930041152263375,0.1491408934707903
TemporalTransformer,0.8930041152263375,0.1500691562932226
TemporalTransformer,0.8930041152263375,0.150904033379694
TemporalTransformer,0.8888888888888888,0.1511546536039188
TemporalTransformer,0.8888888888888888,0.152112676056338
TemporalTransformer,0.8888888888888888,0.1529745042492918
TemporalTransformer,0.8888888888888888,0.1539558089807555
TemporalTransformer,0.8888888888888888,0.1549497847919655
TemporalTransformer,0.8888888888888888,0.1558441558441558
TemporalTransformer,0.8888888888888888,0.1568627450980392
TemporalTransformer,0.8806584362139918,0.1564327485380117
TemporalTransformer,0.8765432098765432,0.1566176470588235
TemporalTransformer,0.8765432098765432,0.157660991857883
TemporalTransformer,0.8641975308641975,0.1564828614008941
TemporalTransformer,0.8641975308641975,0.1574212893553223
TemporalTransformer,0.8641975308641975,0.1584905660377358
TemporalTransformer,0.8641975308641975,0.1595744680851064
TemporalTransformer,0.8641975308641975,0.1605504587155963
TemporalTransformer,0.8600823045267489,0.1608929946112394
TemporalTransformer,0.8600823045267489,0.162015503875969
TemporalTransformer,0.8600823045267489,0.1630265210608424
TemporalTransformer,0.8559670781893004,0.1633935585231736
TemporalTransformer,0.8559670781893004,0.1645569620253164
TemporalTransformer,0.8518518518518519,0.1648089171974522
TemporalTransformer,0.8477366255144033,0.165196471531676
TemporalTransformer,0.8477366255144033,0.1663974151857835
TemporalTransformer,0.8477366255144033,0.1674796747967479
TemporalTransformer,0.8436213991769548,0.1678951678951679
TemporalTransformer,0.8436213991769548,0.1691419141914191
TemporalTransformer,0.8353909465020576,0.1686046511627907
TemporalTransformer,0.8353909465020576,0.1698744769874477
TemporalTransformer,0.831275720164609,0.1703204047217538
TemporalTransformer,0.8189300411522634,0.1689303904923599
TemporalTransformer,0.8148148148148148,0.1693755346449957
TemporalTransformer,0.8148148148148148,0.1705426356589147
TemporalTransformer,0.8148148148148148,0.171875
TemporalTransformer,0.8148148148148148,0.1732283464566929
TemporalTransformer,0.8148148148148148,0.1744493392070484
TemporalTransformer,0.8106995884773662,0.1749555950266429
TemporalTransformer,0.8065843621399177,0.1754700089525514
TemporalTransformer,0.8024691358024691,0.1758340847610459
TemporalTransformer,0.8024691358024691,0.1772727272727272
TemporalTransformer,0.8024691358024691,0.1787351054078826
TemporalTransformer,0.7983539094650206,0.1791320406278855
TemporalTransformer,0.7860082304526749,0.1778398510242085
TemporalTransformer,0.7818930041152263,0.1784037558685446
TemporalTransformer,0.7777777777777778,0.1788079470198675
TemporalTransformer,0.7777777777777778,0.1803435114503817
TemporalTransformer,0.7736625514403292,0.1809432146294514
TemporalTransformer,0.7695473251028807,0.1813773035887488
TemporalTransformer,0.7654320987654321,0.1819960861056751
TemporalTransformer,0.7613168724279835,0.1826258637709772
TemporalTransformer,0.7613168724279835,0.1840796019900497
TemporalTransformer,0.757201646090535,0.1847389558232931
TemporalTransformer,0.757201646090535,0.1864235055724417
TemporalTransformer,0.757201646090535,0.187946884576098
TemporalTransformer,0.7530864197530864,0.1886597938144329
TemporalTransformer,0.7530864197530864,0.1904266389177939
TemporalTransformer,0.7448559670781894,0.1899265477439664
TemporalTransformer,0.7325102880658436,0.1885593220338983
TemporalTransformer,0.7325102880658436,0.1903743315508021
TemporalTransformer,0.7325102880658436,0.192017259978425
TemporalTransformer,0.7283950617283951,0.1928104575163398
TemporalTransformer,0.720164609053498,0.1925192519251925
TemporalTransformer,0.7119341563786008,0.1920088790233074
TemporalTransformer,0.7037037037037037,0.1917040358744394
TemporalTransformer,0.7037037037037037,0.1934389140271493
TemporalTransformer,0.6954732510288066,0.1931428571428571
TemporalTransformer,0.6872427983539094,0.1928406466512702
TemporalTransformer,0.6790123456790124,0.1923076923076923
TemporalTransformer,0.6790123456790124,0.1943462897526501
TemporalTransformer,0.6748971193415638,0.1952380952380952
TemporalTransformer,0.6707818930041153,0.1959134615384615
TemporalTransformer,0.6707818930041153,0.198055893074119
TemporalTransformer,0.6707818930041153,0.2002457002457002
TemporalTransformer,0.6707818930041153,0.2022332506203474
TemporalTransformer,0.6666666666666666,0.2032622333751568
TemporalTransformer,0.6625514403292181,0.2043147208121827
TemporalTransformer,0.654320987654321,0.2038461538461538
TemporalTransformer,0.6419753086419753,0.2023346303501945
TemporalTransformer,0.6378600823045267,0.2034120734908136
TemporalTransformer,0.6378600823045267,0.2055702917771883
TemporalTransformer,0.6337448559670782,0.2067114093959731
TemporalTransformer,0.6337448559670782,0.2092391304347826
TemporalTransformer,0.6172839506172839,0.206043956043956
TemporalTransformer,0.6049382716049383,0.2044506258692628
TemporalTransformer,0.6049382716049383,0.2070422535211267
TemporalTransformer,0.6008230452674898,0.2079772079772079
TemporalTransformer,0.5925925925925926,0.2077922077922078
TemporalTransformer,0.5802469135802469,0.2061403508771929
TemporalTransformer,0.5802469135802469,0.2085798816568047
TemporalTransformer,0.5761316872427984,0.2098950524737631
TemporalTransformer,0.5679012345679012,0.2097264437689969
TemporalTransformer,0.5637860082304527,0.2107692307692307
TemporalTransformer,0.5555555555555556,0.2106084243369734
TemporalTransformer,0.551440329218107,0.2120253164556962
TemporalTransformer,0.5473251028806584,0.2131410256410256
TemporalTransformer,0.5432098765432098,0.2146341463414634
TemporalTransformer,0.5308641975308642,0.2128712871287128
TemporalTransformer,0.5308641975308642,0.2157190635451505
TemporalTransformer,0.5308641975308642,0.2190152801358234
TemporalTransformer,0.5308641975308642,0.2220309810671256
TemporalTransformer,0.5308641975308642,0.2255244755244755
TemporalTransformer,0.522633744855967,0.2255772646536412
TemporalTransformer,0.51440329218107,0.2252252252252252
TemporalTransformer,0.5020576131687243,0.2234432234432234
TemporalTransformer,0.48559670781893,0.2197392923649906
TemporalTransformer,0.4814814814814814,0.22117202268431
TemporalTransformer,0.4814814814814814,0.225
TemporalTransformer,0.4773662551440329,0.2270058708414872
TemporalTransformer,0.4691358024691358,0.2266401590457256
TemporalTransformer,0.4609053497942387,0.2267206477732793
TemporalTransformer,0.4526748971193415,0.2268041237113402
TemporalTransformer,0.4444444444444444,0.2264150943396226
TemporalTransformer,0.4362139917695473,0.2264957264957265
TemporalTransformer,0.4362139917695473,0.2309368191721132
TemporalTransformer,0.4320987654320987,0.2328159645232816
TemporalTransformer,0.4320987654320987,0.2375565610859728
TemporalTransformer,0.419753086419753,0.2355658198614318
TemporalTransformer,0.411522633744856,0.2352941176470588
TemporalTransformer,0.4032921810699588,0.235576923076923
TemporalTransformer,0.3909465020576131,0.2334152334152334
TemporalTransformer,0.3786008230452675,0.2305764411027568
TemporalTransformer,0.3662551440329218,0.2282051282051282
TemporalTransformer,0.3621399176954732,0.2309711286089238
TemporalTransformer,0.3621399176954732,0.2359249329758713
TemporalTransformer,0.3580246913580246,0.239010989010989
TemporalTransformer,0.3539094650205761,0.2422535211267605
TemporalTransformer,0.3539094650205761,0.2478386167146974
TemporalTransformer,0.3497942386831276,0.2514792899408284
TemporalTransformer,0.3415637860082304,0.2522796352583586
TemporalTransformer,0.3374485596707819,0.2554517133956386
TemporalTransformer,0.3168724279835391,0.2467948717948718
TemporalTransformer,0.3045267489711934,0.2442244224422442
TemporalTransformer,0.3004115226337449,0.247457627118644
TemporalTransformer,0.2839506172839506,0.2412587412587412
TemporalTransformer,0.2757201646090535,0.2410071942446043
TemporalTransformer,0.2674897119341564,0.241635687732342
TemporalTransformer,0.2510288065843621,0.2346153846153846
TemporalTransformer,0.242798353909465,0.2341269841269841
TemporalTransformer,0.2345679012345679,0.2345679012345679
TemporalTransformer,0.2345679012345679,0.2435897435897435
TemporalTransformer,0.2304526748971193,0.247787610619469
TemporalTransformer,0.2181069958847736,0.2442396313364055
TemporalTransformer,0.2139917695473251,0.25
TemporalTransformer,0.2098765432098765,0.255
TemporalTransformer,0.205761316872428,0.2617801047120419
TemporalTransformer,0.2016460905349794,0.2692307692307692
TemporalTransformer,0.1934156378600823,0.2701149425287356
TemporalTransformer,0.1851851851851851,0.2727272727272727
TemporalTransformer,0.1851851851851851,0.2884615384615384
TemporalTransformer,0.1810699588477366,0.2972972972972973
TemporalTransformer,0.1810699588477366,0.316546762589928
TemporalTransformer,0.1646090534979424,0.3076923076923077
TemporalTransformer,0.1522633744855967,0.3032786885245901
TemporalTransformer,0.139917695473251,0.3008849557522124
TemporalTransformer,0.1358024691358024,0.3173076923076923
TemporalTransformer,0.1234567901234567,0.3125
TemporalTransformer,0.1069958847736625,0.2988505747126437
TemporalTransformer,0.0987654320987654,0.3076923076923077
TemporalTransformer,0.0864197530864197,0.3
TemporalTransformer,0.0823045267489712,0.3278688524590163
TemporalTransformer,0.0699588477366255,0.3269230769230769
TemporalTransformer,0.0576131687242798,0.3181818181818182
TemporalTransformer,0.0493827160493827,0.3428571428571428
TemporalTransformer,0.037037037037037,0.3461538461538461
TemporalTransformer,0.0246913580246913,0.3333333333333333
TemporalTransformer,0.0164609053497942,0.4444444444444444
TemporalTransformer,0.0,1.0


==> figures/data/roc_calibra.csv <==
model,fpr,tpr
CALIBRA,0.0,0.0
CALIBRA,0.0,0.0041152263374485
CALIBRA,0.0005473453749315,0.0082304526748971
CALIBRA,0.0032840722495894,0.0082304526748971
CALIBRA,0.0043787629994526,0.0164609053497942
CALIBRA,0.0065681444991789,0.0205761316872428
CALIBRA,0.0065681444991789,0.0246913580246913
CALIBRA,0.0082101806239737,0.0288065843621399
CALIBRA,0.0093048713738368,0.037037037037037
CALIBRA,0.0109469074986316,0.037037037037037
CALIBRA,0.0120415982484948,0.0452674897119341
CALIBRA,0.0147783251231527,0.0493827160493827
CALIBRA,0.0147783251231527,0.0534979423868312
CALIBRA,0.0164203612479474,0.0576131687242798
CALIBRA,0.0191570881226053,0.0617283950617283
CALIBRA,0.0224411603721948,0.0617283950617283
CALIBRA,0.027367268746579,0.0658436213991769
CALIBRA,0.0290093048713738,0.0699588477366255
CALIBRA,0.0290093048713738,0.074074074074074
CALIBRA,0.0344827586206896,0.0781893004115226
CALIBRA,0.0350301039956212,0.0823045267489712
CALIBRA,0.0361247947454844,0.0823045267489712
CALIBRA,0.0410509031198686,0.0864197530864197
CALIBRA,0.0421455938697318,0.0946502057613168
CALIBRA,0.0421455938697318,0.102880658436214
CALIBRA,0.0454296661193212,0.1069958847736625
CALIBRA,0.0465243568691844,0.1152263374485596
CALIBRA,0.047071702244116,0.1152263374485596
CALIBRA,0.0558292282430213,0.1193415637860082
CALIBRA,0.0563765736179529,0.1234567901234567
CALIBRA,0.0563765736179529,0.1275720164609053
CALIBRA,0.0580186097427476,0.1316872427983539
CALIBRA,0.0585659551176792,0.1358024691358024
CALIBRA,0.0613026819923371,0.1358024691358024
CALIBRA,0.0645867542419266,0.1481481481481481
CALIBRA,0.0656814449917898,0.1522633744855967
CALIBRA,0.0656814449917898,0.1563786008230452
CALIBRA,0.0662287903667214,0.1604938271604938
CALIBRA,0.0667761357416529,0.1646090534979424
CALIBRA,0.0700602079912424,0.1646090534979424
CALIBRA,0.0717022441160372,0.1893004115226337
CALIBRA,0.0749863163656267,0.1934156378600823
CALIBRA,0.0749863163656267,0.1975308641975308
CALIBRA,0.0755336617405583,0.2016460905349794
CALIBRA,0.0766283524904214,0.205761316872428
CALIBRA,0.0782703886152162,0.205761316872428
CALIBRA,0.0799124247400109,0.2098765432098765
CALIBRA,0.087575259989053,0.2139917695473251
CALIBRA,0.087575259989053,0.2181069958847736
CALIBRA,0.0914066776135741,0.2263374485596707
CALIBRA,0.0930487137383689,0.2304526748971193
CALIBRA,0.0968801313628899,0.2304526748971193
CALIBRA,0.0974274767378215,0.242798353909465
CALIBRA,0.0979748221127531,0.2510288065843621
CALIBRA,0.0979748221127531,0.2592592592592592
CALIBRA,0.0996168582375478,0.2633744855967078
CALIBRA,0.1001642036124794,0.2674897119341564
CALIBRA,0.1012588943623426,0.2674897119341564
CALIBRA,0.1034482758620689,0.279835390946502
CALIBRA,0.1045429666119321,0.2839506172839506
CALIBRA,0.1045429666119321,0.2880658436213992
CALIBRA,0.1100164203612479,0.2921810699588477
CALIBRA,0.1111111111111111,0.2962962962962963
CALIBRA,0.1171319102353585,0.2962962962962963
CALIBRA,0.1198686371100164,0.3004115226337449
CALIBRA,0.1220580186097427,0.3086419753086419
CALIBRA,0.1220580186097427,0.3127572016460905
CALIBRA,0.1247947454844006,0.3209876543209876
CALIBRA,0.1297208538587849,0.3292181069958848
CALIBRA,0.130815544608648,0.3292181069958848
CALIBRA,0.1313628899835796,0.3333333333333333
CALIBRA,0.1340996168582375,0.3374485596707819
CALIBRA,0.1340996168582375,0.3415637860082304
CALIBRA,0.1357416529830322,0.345679012345679
CALIBRA,0.1368363437328954,0.3539094650205761
CALIBRA,0.1395730706075533,0.3539094650205761
CALIBRA,0.1417624521072797,0.3621399176954732
CALIBRA,0.1428571428571428,0.3662551440329218
CALIBRA,0.1428571428571428,0.3703703703703703
CALIBRA,0.143951833607006,0.3744855967078189
CALIBRA,0.1444991789819376,0.382716049382716
CALIBRA,0.1472359058565955,0.382716049382716
CALIBRA,0.1483305966064586,0.3868312757201646
CALIBRA,0.1499726327312534,0.3909465020576131
CALIBRA,0.1499726327312534,0.3950617283950617
CALIBRA,0.150519978106185,0.3991769547325103
CALIBRA,0.1548987411056376,0.4032921810699588
CALIBRA,0.1559934318555008,0.4032921810699588
CALIBRA,0.1570881226053639,0.4074074074074074
CALIBRA,0.1592775041050903,0.411522633744856
CALIBRA,0.1592775041050903,0.4156378600823045
CALIBRA,0.1620142309797482,0.419753086419753
CALIBRA,0.1631089217296114,0.4238683127572016
CALIBRA,0.1636562671045429,0.4238683127572016
CALIBRA,0.1669403393541324,0.4279835390946502
CALIBRA,0.1691297208538587,0.4320987654320987
CALIBRA,0.1691297208538587,0.4362139917695473
CALIBRA,0.1696770662287903,0.4403292181069959
CALIBRA,0.1702244116037219,0.4444444444444444
CALIBRA,0.1729611384783798,0.4444444444444444
CALIBRA,0.1811713191023536,0.448559670781893
CALIBRA,0.1822660098522167,0.4526748971193415
CALIBRA,0.1822660098522167,0.4567901234567901
CALIBRA,0.1839080459770115,0.4609053497942387
CALIBRA,0.1855500821018062,0.4650205761316872
CALIBRA,0.1866447728516694,0.4650205761316872
CALIBRA,0.1877394636015325,0.4691358024691358
CALIBRA,0.1899288451012589,0.4773662551440329
CALIBRA,0.1899288451012589,0.4814814814814814
CALIBRA,0.1943076081007115,0.48559670781893
CALIBRA,0.1970443349753694,0.4897119341563786
CALIBRA,0.1981390257252326,0.4897119341563786
CALIBRA,0.2014230979748221,0.4979423868312757
CALIBRA,0.20415982484948,0.5020576131687243
CALIBRA,0.20415982484948,0.5061728395061729
CALIBRA,0.2090859332238642,0.5102880658436214
CALIBRA,0.2096332785987958,0.51440329218107
CALIBRA,0.2101806239737274,0.51440329218107
CALIBRA,0.2386425834701696,0.5185185185185185
CALIBRA,0.2391899288451012,0.522633744855967
CALIBRA,0.2391899288451012,0.5267489711934157
CALIBRA,0.2474001094690749,0.5308641975308642
CALIBRA,0.2506841817186644,0.5349794238683128
CALIBRA,0.2512315270935961,0.5349794238683128
CALIBRA,0.2534209085933224,0.5390946502057613
CALIBRA,0.2572523262178434,0.5432098765432098
CALIBRA,0.2572523262178434,0.5473251028806584
CALIBRA,0.2681992337164751,0.551440329218107
CALIBRA,0.2698412698412698,0.5555555555555556
CALIBRA,0.2753147235905857,0.5555555555555556
CALIBRA,0.2796934865900383,0.5596707818930041
CALIBRA,0.2862616310892173,0.5637860082304527
CALIBRA,0.2862616310892173,0.5679012345679012
CALIBRA,0.2884510125889436,0.5720164609053497
CALIBRA,0.2928297755883963,0.5802469135802469
CALIBRA,0.3015873015873015,0.5802469135802469
CALIBRA,0.3037766830870279,0.5843621399176955
CALIBRA,0.3136288998357964,0.588477366255144
CALIBRA,0.3136288998357964,0.5925925925925926
CALIBRA,0.3185550082101806,0.5967078189300411
CALIBRA,0.3278598795840175,0.6008230452674898
CALIBRA,0.3284072249589491,0.6008230452674898
CALIBRA,0.334975369458128,0.6090534979423868
CALIBRA,0.3360700602079912,0.6131687242798354
CALIBRA,0.3360700602079912,0.6172839506172839
CALIBRA,0.3366174055829228,0.6213991769547325
CALIBRA,0.3459222769567597,0.6296296296296297
CALIBRA,0.3492063492063492,0.6296296296296297
CALIBRA,0.3557744937055281,0.6337448559670782
CALIBRA,0.3568691844553913,0.6378600823045267
CALIBRA,0.3568691844553913,0.6419753086419753
CALIBRA,0.3661740558292282,0.6460905349794238
CALIBRA,0.3732895457033388,0.6502057613168725
CALIBRA,0.3787629994526546,0.6502057613168725
CALIBRA,0.384783798576902,0.6584362139917695
CALIBRA,0.3858784893267651,0.6625514403292181
CALIBRA,0.3858784893267651,0.6666666666666666
CALIBRA,0.3924466338259442,0.6707818930041153
CALIBRA,0.3929939792008757,0.6790123456790124
CALIBRA,0.3957307060755337,0.6790123456790124
CALIBRA,0.3995621237000547,0.6872427983539094
CALIBRA,0.4072249589490969,0.691358024691358
CALIBRA,0.4072249589490969,0.6954732510288066
CALIBRA,0.4220032840722496,0.6995884773662552
CALIBRA,0.4225506294471812,0.7037037037037037
CALIBRA,0.4247400109469075,0.7037037037037037
CALIBRA,0.428024083196497,0.7078189300411523
CALIBRA,0.4345922276956759,0.7119341563786008
CALIBRA,0.4345922276956759,0.7160493827160493
CALIBRA,0.4356869184455391,0.720164609053498
CALIBRA,0.4411603721948549,0.7283950617283951
CALIBRA,0.4532019704433497,0.7283950617283951
CALIBRA,0.4559386973180077,0.7325102880658436
CALIBRA,0.4603174603174603,0.7366255144032922
CALIBRA,0.4603174603174603,0.7407407407407407
CALIBRA,0.4657909140667761,0.7448559670781894
CALIBRA,0.4679802955665024,0.7489711934156379
CALIBRA,0.4712643678160919,0.7489711934156379
CALIBRA,0.4729064039408867,0.7613168724279835
CALIBRA,0.4811165845648604,0.7654320987654321
CALIBRA,0.4811165845648604,0.7695473251028807
CALIBRA,0.4898741105637657,0.7777777777777778
CALIBRA,0.4926108374384236,0.7901234567901234
CALIBRA,0.4953475643130816,0.7901234567901234
CALIBRA,0.4964422550629447,0.7942386831275721
CALIBRA,0.5002736726874658,0.7983539094650206
CALIBRA,0.5002736726874658,0.8024691358024691
CALIBRA,0.5090311986863711,0.8106995884773662
CALIBRA,0.5095785440613027,0.8148148148148148
CALIBRA,0.518336070060208,0.8148148148148148
CALIBRA,0.5216201423097975,0.8189300411522634
CALIBRA,0.5221674876847291,0.823045267489712
CALIBRA,0.5221674876847291,0.8271604938271605
CALIBRA,0.5243568691844553,0.831275720164609
CALIBRA,0.5314723590585659,0.8353909465020576
CALIBRA,0.5374931581828134,0.8353909465020576
CALIBRA,0.5446086480569239,0.8395061728395061
CALIBRA,0.5473453749315819,0.8436213991769548
CALIBRA,0.5473453749315819,0.8477366255144033
CALIBRA,0.548440065681445,0.8518518518518519
CALIBRA,0.5615763546798029,0.8559670781893004
CALIBRA,0.565407772304324,0.8559670781893004
CALIBRA,0.5670498084291188,0.8600823045267489
CALIBRA,0.5675971538040504,0.8683127572016461
CALIBRA,0.5675971538040504,0.8724279835390947
CALIBRA,0.5703338806787083,0.8765432098765432
CALIBRA,0.595511767925561,0.8806584362139918
CALIBRA,0.6119321291735085,0.8806584362139918
CALIBRA,0.6327312534209086,0.8847736625514403
CALIBRA,0.6360153256704981,0.8888888888888888
CALIBRA,0.6360153256704981,0.8930041152263375
CALIBRA,0.6409414340448824,0.897119341563786
CALIBRA,0.6414887794198139,0.9053497942386832
CALIBRA,0.6458675424192666,0.9053497942386832
CALIBRA,0.6633825944170771,0.9094650205761317
CALIBRA,0.6644772851669404,0.9135802469135802
CALIBRA,0.6644772851669404,0.9176954732510288
CALIBRA,0.6661193212917351,0.9218106995884774
CALIBRA,0.6694033935413246,0.925925925925926
CALIBRA,0.6726874657909141,0.925925925925926
CALIBRA,0.6732348111658456,0.9300411522633744
CALIBRA,0.7082649151614668,0.934156378600823
CALIBRA,0.7082649151614668,0.9382716049382716
CALIBRA,0.7137383689107827,0.9465020576131687
CALIBRA,0.7164750957854407,0.9506172839506172
CALIBRA,0.7235905856595511,0.9506172839506172
CALIBRA,0.7328954570333881,0.9547325102880658
CALIBRA,0.7345374931581828,0.9588477366255144
CALIBRA,0.7345374931581828,0.9629629629629628
CALIBRA,0.7471264367816092,0.9670781893004116
CALIBRA,0.7580733442802409,0.97119341563786
CALIBRA,0.7662835249042146,0.97119341563786
CALIBRA,0.7766830870279147,0.9753086419753086
CALIBRA,0.7772304324028462,0.9794238683127572
CALIBRA,0.7772304324028462,0.9835390946502056
CALIBRA,0.7920087575259989,0.9876543209876544
CALIBRA,0.8221127531472359,0.9917695473251028
CALIBRA,0.8686371100164204,0.9917695473251028
CALIBRA,0.9091406677613574,0.9958847736625516
CALIBRA,1.0,1.0


==> figures/data/roc_dann_gru.csv <==
model,fpr,tpr
DANN-GRU,0.0,0.0
DANN-GRU,0.0005473453749315,0.0
DANN-GRU,0.0027367268746579,0.0041152263374485
DANN-GRU,0.0027367268746579,0.0082304526748971
DANN-GRU,0.0043787629994526,0.0164609053497942
DANN-GRU,0.0054734537493158,0.0164609053497942
DANN-GRU,0.0114942528735632,0.0288065843621399
DANN-GRU,0.0120415982484948,0.0329218106995884
DANN-GRU,0.0120415982484948,0.037037037037037
DANN-GRU,0.0213464696223316,0.0411522633744856
DANN-GRU,0.0229885057471264,0.0411522633744856
DANN-GRU,0.0257252326217843,0.0452674897119341
DANN-GRU,0.0257252326217843,0.0576131687242798
DANN-GRU,0.0295566502463054,0.0658436213991769
DANN-GRU,0.0306513409961685,0.074074074074074
DANN-GRU,0.0344827586206896,0.074074074074074
DANN-GRU,0.0372194854953475,0.0864197530864197
DANN-GRU,0.0372194854953475,0.0905349794238683
DANN-GRU,0.0410509031198686,0.0946502057613168
DANN-GRU,0.0443349753694581,0.102880658436214
DANN-GRU,0.0459770114942528,0.102880658436214
DANN-GRU,0.0465243568691844,0.1111111111111111
DANN-GRU,0.0465243568691844,0.1316872427983539
DANN-GRU,0.047071702244116,0.1358024691358024
DANN-GRU,0.0481663929939792,0.1358024691358024
DANN-GRU,0.0503557744937055,0.139917695473251
DANN-GRU,0.0547345374931581,0.1522633744855967
DANN-GRU,0.0547345374931581,0.1563786008230452
DANN-GRU,0.0552818828680897,0.1604938271604938
DANN-GRU,0.0591133004926108,0.1604938271604938
DANN-GRU,0.0596606458675424,0.1728395061728395
DANN-GRU,0.060207991242474,0.1810699588477366
DANN-GRU,0.060207991242474,0.1851851851851851
DANN-GRU,0.0607553366174055,0.1934156378600823
DANN-GRU,0.0613026819923371,0.1934156378600823
DANN-GRU,0.0629447181171319,0.1975308641975308
DANN-GRU,0.0629447181171319,0.205761316872428
DANN-GRU,0.064039408866995,0.2098765432098765
DANN-GRU,0.0662287903667214,0.2139917695473251
DANN-GRU,0.0733442802408319,0.2139917695473251
DANN-GRU,0.0744389709906951,0.2222222222222222
DANN-GRU,0.0744389709906951,0.2263374485596707
DANN-GRU,0.0755336617405583,0.242798353909465
DANN-GRU,0.077175697865353,0.2469135802469135
DANN-GRU,0.0782703886152162,0.2469135802469135
DANN-GRU,0.0788177339901477,0.2510288065843621
DANN-GRU,0.0788177339901477,0.2633744855967078
DANN-GRU,0.0799124247400109,0.2674897119341564
DANN-GRU,0.0826491516146688,0.2674897119341564
DANN-GRU,0.0831964969896004,0.2757201646090535
DANN-GRU,0.0842911877394636,0.279835390946502
DANN-GRU,0.0842911877394636,0.2839506172839506
DANN-GRU,0.0864805692391899,0.2880658436213992
DANN-GRU,0.0886699507389162,0.2880658436213992
DANN-GRU,0.090311986863711,0.2921810699588477
DANN-GRU,0.090311986863711,0.3045267489711934
DANN-GRU,0.0919540229885057,0.3086419753086419
DANN-GRU,0.0952380952380952,0.3168724279835391
DANN-GRU,0.0957854406130268,0.3168724279835391
DANN-GRU,0.0985221674876847,0.3251028806584362
DANN-GRU,0.0985221674876847,0.3292181069958848
DANN-GRU,0.0996168582375478,0.3333333333333333
DANN-GRU,0.1050903119868637,0.3374485596707819
DANN-GRU,0.1061850027367268,0.3374485596707819
DANN-GRU,0.1133004926108374,0.3415637860082304
DANN-GRU,0.1133004926108374,0.345679012345679
DANN-GRU,0.1215106732348111,0.3497942386831276
DANN-GRU,0.1220580186097427,0.3497942386831276
DANN-GRU,0.1237000547345374,0.3539094650205761
DANN-GRU,0.1340996168582375,0.3580246913580246
DANN-GRU,0.1340996168582375,0.3662551440329218
DANN-GRU,0.1368363437328954,0.3744855967078189
DANN-GRU,0.1379310344827586,0.3744855967078189
DANN-GRU,0.1390257252326217,0.382716049382716
DANN-GRU,0.1412151067323481,0.3868312757201646
DANN-GRU,0.1412151067323481,0.3909465020576131
DANN-GRU,0.1450465243568691,0.3950617283950617
DANN-GRU,0.1455938697318007,0.3950617283950617
DANN-GRU,0.1527093596059113,0.3991769547325103
DANN-GRU,0.1527093596059113,0.4074074074074074
DANN-GRU,0.1576354679802955,0.411522633744856
DANN-GRU,0.1669403393541324,0.419753086419753
DANN-GRU,0.1707717569786535,0.419753086419753
DANN-GRU,0.1762452107279693,0.4238683127572016
DANN-GRU,0.1762452107279693,0.4279835390946502
DANN-GRU,0.180623973727422,0.4320987654320987
DANN-GRU,0.1822660098522167,0.4362139917695473
DANN-GRU,0.184455391351943,0.4362139917695473
DANN-GRU,0.1986863711001642,0.4403292181069959
DANN-GRU,0.1986863711001642,0.4444444444444444
DANN-GRU,0.210727969348659,0.4526748971193415
DANN-GRU,0.2162014230979748,0.4526748971193415
DANN-GRU,0.2244116037219485,0.4567901234567901
DANN-GRU,0.2255062944718117,0.4609053497942387
DANN-GRU,0.2255062944718117,0.4650205761316872
DANN-GRU,0.2260536398467433,0.4691358024691358
DANN-GRU,0.2287903667214012,0.4691358024691358
DANN-GRU,0.2293377120963327,0.4732510288065844
DANN-GRU,0.2293377120963327,0.4773662551440329
DANN-GRU,0.2304324028461959,0.4814814814814814
DANN-GRU,0.2309797482211275,0.48559670781893
DANN-GRU,0.2320744389709907,0.48559670781893
DANN-GRU,0.2359058565955117,0.4897119341563786
DANN-GRU,0.2359058565955117,0.4979423868312757
DANN-GRU,0.2506841817186644,0.5020576131687243
DANN-GRU,0.2545155993431856,0.5061728395061729
DANN-GRU,0.2567049808429119,0.5061728395061729
DANN-GRU,0.2583470169677066,0.51440329218107
DANN-GRU,0.2583470169677066,0.522633744855967
DANN-GRU,0.2605363984674329,0.5267489711934157
DANN-GRU,0.2638204707170224,0.5267489711934157
DANN-GRU,0.264367816091954,0.5390946502057613
DANN-GRU,0.2649151614668856,0.5473251028806584
DANN-GRU,0.2654625068418172,0.5473251028806584
DANN-GRU,0.2676518883415435,0.551440329218107
DANN-GRU,0.2676518883415435,0.5596707818930041
DANN-GRU,0.2687465790914067,0.5637860082304527
DANN-GRU,0.2703886152162014,0.5679012345679012
DANN-GRU,0.2714833059660645,0.5679012345679012
DANN-GRU,0.2736726874657909,0.5720164609053497
DANN-GRU,0.2736726874657909,0.5761316872427984
DANN-GRU,0.274767378215654,0.5802469135802469
DANN-GRU,0.2769567597153804,0.5802469135802469
DANN-GRU,0.2780514504652435,0.588477366255144
DANN-GRU,0.2813355227148331,0.5925925925925926
DANN-GRU,0.2813355227148331,0.5967078189300411
DANN-GRU,0.2835249042145594,0.6008230452674898
DANN-GRU,0.2900930487137383,0.6008230452674898
DANN-GRU,0.2906403940886699,0.6049382716049383
DANN-GRU,0.2928297755883963,0.6090534979423868
DANN-GRU,0.2928297755883963,0.6131687242798354
DANN-GRU,0.2999452654625068,0.6172839506172839
DANN-GRU,0.3004926108374384,0.6172839506172839
DANN-GRU,0.3037766830870279,0.6213991769547325
DANN-GRU,0.3037766830870279,0.6255144032921811
DANN-GRU,0.3070607553366174,0.6337448559670782
DANN-GRU,0.3207443897099069,0.6378600823045267
DANN-GRU,0.3229337712096333,0.6378600823045267
DANN-GRU,0.3267651888341543,0.6419753086419753
DANN-GRU,0.3267651888341543,0.6502057613168725
DANN-GRU,0.3289545703338807,0.6584362139917695
DANN-GRU,0.3300492610837438,0.6625514403292181
DANN-GRU,0.3338806787082649,0.6625514403292181
DANN-GRU,0.337712096332786,0.6666666666666666
DANN-GRU,0.337712096332786,0.6707818930041153
DANN-GRU,0.3579638752052545,0.6748971193415638
DANN-GRU,0.3617952928297755,0.6748971193415638
DANN-GRU,0.3623426382047072,0.6790123456790124
DANN-GRU,0.3683634373289545,0.6831275720164609
DANN-GRU,0.3683634373289545,0.6872427983539094
DANN-GRU,0.3738368910782704,0.691358024691358
DANN-GRU,0.3793103448275862,0.691358024691358
DANN-GRU,0.3820470717022441,0.6954732510288066
DANN-GRU,0.3820470717022441,0.6995884773662552
DANN-GRU,0.3825944170771757,0.7037037037037037
DANN-GRU,0.3831417624521073,0.7078189300411523
DANN-GRU,0.3869731800766283,0.7078189300411523
DANN-GRU,0.3918992884510126,0.7160493827160493
DANN-GRU,0.3918992884510126,0.720164609053498
DANN-GRU,0.3935413245758073,0.7242798353909465
DANN-GRU,0.4001094690749863,0.7283950617283951
DANN-GRU,0.4105090311986863,0.7283950617283951
DANN-GRU,0.4126984126984127,0.7325102880658436
DANN-GRU,0.4126984126984127,0.7366255144032922
DANN-GRU,0.4159824849480021,0.7407407407407407
DANN-GRU,0.4176245210727969,0.7407407407407407
DANN-GRU,0.4209085933223864,0.7448559670781894
DANN-GRU,0.421455938697318,0.7489711934156379
DANN-GRU,0.421455938697318,0.7530864197530864
DANN-GRU,0.4274767378215654,0.7613168724279835
DANN-GRU,0.4340448823207444,0.7613168724279835
DANN-GRU,0.4411603721948549,0.7654320987654321
DANN-GRU,0.4422550629447181,0.7695473251028807
DANN-GRU,0.4422550629447181,0.7736625514403292
DANN-GRU,0.4438970990695128,0.7777777777777778
DANN-GRU,0.4444444444444444,0.7777777777777778
DANN-GRU,0.4455391351943076,0.7818930041152263
DANN-GRU,0.4455391351943076,0.7860082304526749
DANN-GRU,0.4482758620689655,0.7901234567901234
DANN-GRU,0.4559386973180077,0.7942386831275721
DANN-GRU,0.458128078817734,0.7942386831275721
DANN-GRU,0.4657909140667761,0.7983539094650206
DANN-GRU,0.4657909140667761,0.8024691358024691
DANN-GRU,0.4761904761904761,0.8065843621399177
DANN-GRU,0.4794745484400657,0.8106995884773662
DANN-GRU,0.4849480021893815,0.8106995884773662
DANN-GRU,0.488232074438971,0.8148148148148148
DANN-GRU,0.488232074438971,0.8189300411522634
DANN-GRU,0.4904214559386973,0.823045267489712
DANN-GRU,0.4926108374384236,0.823045267489712
DANN-GRU,0.4980842911877394,0.8271604938271605
DANN-GRU,0.498631636562671,0.831275720164609
DANN-GRU,0.498631636562671,0.8353909465020576
DANN-GRU,0.5259989053092501,0.8395061728395061
DANN-GRU,0.5292829775588396,0.8395061728395061
DANN-GRU,0.5424192665571976,0.8436213991769548
DANN-GRU,0.5424192665571976,0.8477366255144033
DANN-GRU,0.5588396278051451,0.8518518518518519
DANN-GRU,0.5774493705528189,0.8559670781893004
DANN-GRU,0.5796387520525451,0.8559670781893004
DANN-GRU,0.5938697318007663,0.8641975308641975
DANN-GRU,0.5938697318007663,0.8683127572016461
DANN-GRU,0.5998905309250137,0.8724279835390947
DANN-GRU,0.6097427476737821,0.8765432098765432
DANN-GRU,0.6185002736726875,0.8765432098765432
DANN-GRU,0.6261631089217297,0.8806584362139918
DANN-GRU,0.6261631089217297,0.8847736625514403
DANN-GRU,0.6436781609195402,0.8888888888888888
DANN-GRU,0.6600985221674877,0.8888888888888888
DANN-GRU,0.6715927750410509,0.8930041152263375
DANN-GRU,0.6732348111658456,0.897119341563786
DANN-GRU,0.6732348111658456,0.9012345679012346
DANN-GRU,0.6759715380405036,0.9053497942386832
DANN-GRU,0.6847290640394089,0.9053497942386832
DANN-GRU,0.6874657909140668,0.9094650205761317
DANN-GRU,0.7022441160372195,0.9135802469135802
DANN-GRU,0.7022441160372195,0.9176954732510288
DANN-GRU,0.7104542966611932,0.925925925925926
DANN-GRU,0.7142857142857143,0.925925925925926
DANN-GRU,0.715927750410509,0.9300411522633744
DANN-GRU,0.715927750410509,0.934156378600823
DANN-GRU,0.7214012041598249,0.9382716049382716
DANN-GRU,0.7394636015325671,0.9423868312757202
DANN-GRU,0.7432950191570882,0.9423868312757202
DANN-GRU,0.7471264367816092,0.9465020576131687
DANN-GRU,0.7471264367816092,0.9506172839506172
DANN-GRU,0.7487684729064039,0.9588477366255144
DANN-GRU,0.7504105090311987,0.9629629629629628
DANN-GRU,0.7602627257799671,0.9629629629629628
DANN-GRU,0.7629994526546251,0.9670781893004116
DANN-GRU,0.7629994526546251,0.97119341563786
DANN-GRU,0.7684729064039408,0.9753086419753086
DANN-GRU,0.7881773399014779,0.9753086419753086
DANN-GRU,0.7925561029009305,0.9794238683127572
DANN-GRU,0.8598795840175151,0.9835390946502056
DANN-GRU,0.8598795840175151,0.9876543209876544
DANN-GRU,0.8686371100164204,0.9917695473251028
DANN-GRU,0.926655719759168,0.9917695473251028
DANN-GRU,0.9403393541324576,0.9958847736625516
DANN-GRU,1.0,1.0


==> figures/data/roc_elasticnet.csv <==
model,fpr,tpr
ElasticNet,0.0,0.0
ElasticNet,0.0005473453749315,0.0
ElasticNet,0.0010946907498631,0.0041152263374485
ElasticNet,0.0103995621237,0.0082304526748971
ElasticNet,0.0103995621237,0.0123456790123456
ElasticNet,0.0147783251231527,0.0164609053497942
ElasticNet,0.0186097427476737,0.0205761316872428
ElasticNet,0.023535851122058,0.0205761316872428
ElasticNet,0.0240831964969896,0.0246913580246913
ElasticNet,0.0251778872468527,0.0288065843621399
ElasticNet,0.0251778872468527,0.0329218106995884
ElasticNet,0.0284619594964422,0.0452674897119341
ElasticNet,0.0295566502463054,0.0534979423868312
ElasticNet,0.030103995621237,0.0534979423868312
ElasticNet,0.0311986863711001,0.0576131687242798
ElasticNet,0.0366721401204159,0.0699588477366255
ElasticNet,0.0366721401204159,0.074074074074074
ElasticNet,0.0372194854953475,0.0781893004115226
ElasticNet,0.0394088669950738,0.0864197530864197
ElasticNet,0.040503557744937,0.0864197530864197
ElasticNet,0.0410509031198686,0.0905349794238683
ElasticNet,0.0426929392446633,0.0946502057613168
ElasticNet,0.0426929392446633,0.0987654320987654
ElasticNet,0.0437876299945265,0.102880658436214
ElasticNet,0.0465243568691844,0.1111111111111111
ElasticNet,0.0481663929939792,0.1111111111111111
ElasticNet,0.0514504652435686,0.1152263374485596
ElasticNet,0.0552818828680897,0.1234567901234567
ElasticNet,0.0552818828680897,0.1275720164609053
ElasticNet,0.0558292282430213,0.1316872427983539
ElasticNet,0.0580186097427476,0.139917695473251
ElasticNet,0.0629447181171319,0.1522633744855967
ElasticNet,0.064039408866995,0.1522633744855967
ElasticNet,0.0667761357416529,0.1563786008230452
ElasticNet,0.0722495894909688,0.1604938271604938
ElasticNet,0.0722495894909688,0.1646090534979424
ElasticNet,0.0733442802408319,0.1687242798353909
ElasticNet,0.0738916256157635,0.1728395061728395
ElasticNet,0.077175697865353,0.1728395061728395
ElasticNet,0.0821018062397372,0.1810699588477366
ElasticNet,0.0881226053639846,0.1851851851851851
ElasticNet,0.0881226053639846,0.1893004115226337
ElasticNet,0.0930487137383689,0.1975308641975308
ElasticNet,0.0946907498631636,0.205761316872428
ElasticNet,0.0990695128626163,0.205761316872428
ElasticNet,0.0996168582375478,0.2098765432098765
ElasticNet,0.1001642036124794,0.2181069958847736
ElasticNet,0.1001642036124794,0.2222222222222222
ElasticNet,0.1045429666119321,0.2263374485596707
ElasticNet,0.1050903119868637,0.2304526748971193
ElasticNet,0.10727969348659,0.2304526748971193
ElasticNet,0.1111111111111111,0.2386831275720164
ElasticNet,0.1122058018609742,0.242798353909465
ElasticNet,0.1122058018609742,0.2469135802469135
ElasticNet,0.1165845648604269,0.2510288065843621
ElasticNet,0.1231527093596059,0.2551440329218107
ElasticNet,0.1264367816091954,0.2551440329218107
ElasticNet,0.1302681992337164,0.2592592592592592
ElasticNet,0.130815544608648,0.2633744855967078
ElasticNet,0.130815544608648,0.2674897119341564
ElasticNet,0.1313628899835796,0.2716049382716049
ElasticNet,0.1351943076081007,0.2757201646090535
ElasticNet,0.137383689107827,0.2839506172839506
ElasticNet,0.1379310344827586,0.2839506172839506
ElasticNet,0.1412151067323481,0.3004115226337449
ElasticNet,0.143951833607006,0.3045267489711934
ElasticNet,0.143951833607006,0.3127572016460905
ElasticNet,0.1477832512315271,0.3168724279835391
ElasticNet,0.1483305966064586,0.3209876543209876
ElasticNet,0.1488779419813902,0.3209876543209876
ElasticNet,0.1510673234811166,0.3251028806584362
ElasticNet,0.1565407772304324,0.3292181069958848
ElasticNet,0.1565407772304324,0.3333333333333333
ElasticNet,0.1603721948549534,0.3415637860082304
ElasticNet,0.1713191023535851,0.345679012345679
ElasticNet,0.1735084838533114,0.345679012345679
ElasticNet,0.174055829228243,0.3497942386831276
ElasticNet,0.1773399014778325,0.3539094650205761
ElasticNet,0.1773399014778325,0.3621399176954732
ElasticNet,0.1800766283524904,0.3662551440329218
ElasticNet,0.180623973727422,0.3703703703703703
ElasticNet,0.1828133552271483,0.3703703703703703
ElasticNet,0.1888341543513957,0.3744855967078189
ElasticNet,0.1926655719759168,0.382716049382716
ElasticNet,0.1926655719759168,0.3868312757201646
ElasticNet,0.1932129173508484,0.3950617283950617
ElasticNet,0.1948549534756431,0.3991769547325103
ElasticNet,0.1954022988505747,0.3991769547325103
ElasticNet,0.1959496442255063,0.4032921810699588
ElasticNet,0.1970443349753694,0.4074074074074074
ElasticNet,0.1986863711001642,0.411522633744856
ElasticNet,0.1986863711001642,0.4156378600823045
ElasticNet,0.2085385878489326,0.419753086419753
ElasticNet,0.2101806239737274,0.4279835390946502
ElasticNet,0.2129173508483853,0.4279835390946502
ElasticNet,0.2140120415982485,0.4320987654320987
ElasticNet,0.2151067323481116,0.4362139917695473
ElasticNet,0.2151067323481116,0.448559670781893
ElasticNet,0.2162014230979748,0.4526748971193415
ElasticNet,0.2172961138478379,0.4567901234567901
ElasticNet,0.2189381499726327,0.4567901234567901
ElasticNet,0.2200328407224959,0.4609053497942387
ElasticNet,0.2238642583470169,0.4650205761316872
ElasticNet,0.2238642583470169,0.4691358024691358
ElasticNet,0.2249589490968801,0.4732510288065844
ElasticNet,0.2304324028461959,0.4773662551440329
ElasticNet,0.2309797482211275,0.4773662551440329
ElasticNet,0.2353585112205801,0.48559670781893
ElasticNet,0.2359058565955117,0.4897119341563786
ElasticNet,0.2359058565955117,0.4938271604938271
ElasticNet,0.2506841817186644,0.4979423868312757
ElasticNet,0.2512315270935961,0.5061728395061729
ElasticNet,0.2523262178434592,0.5061728395061729
ElasticNet,0.2534209085933224,0.5102880658436214
ElasticNet,0.2539682539682539,0.51440329218107
ElasticNet,0.2539682539682539,0.5308641975308642
ElasticNet,0.2572523262178434,0.5349794238683128
ElasticNet,0.2588943623426382,0.5390946502057613
ElasticNet,0.270935960591133,0.5390946502057613
ElasticNet,0.2736726874657909,0.5432098765432098
ElasticNet,0.2769567597153804,0.5473251028806584
ElasticNet,0.277504105090312,0.551440329218107
ElasticNet,0.277504105090312,0.5555555555555556
ElasticNet,0.2829775588396278,0.5596707818930041
ElasticNet,0.2851669403393541,0.5679012345679012
ElasticNet,0.2900930487137383,0.5679012345679012
ElasticNet,0.2911877394636015,0.5761316872427984
ElasticNet,0.294471811713191,0.5843621399176955
ElasticNet,0.294471811713191,0.588477366255144
ElasticNet,0.2955665024630542,0.5925925925925926
ElasticNet,0.2983032293377121,0.5967078189300411
ElasticNet,0.3059660645867542,0.5967078189300411
ElasticNet,0.3070607553366174,0.6008230452674898
ElasticNet,0.3114395183360701,0.6049382716049383
ElasticNet,0.3114395183360701,0.6090534979423868
ElasticNet,0.3163656267104543,0.6131687242798354
ElasticNet,0.3185550082101806,0.6172839506172839
ElasticNet,0.3229337712096333,0.6172839506172839
ElasticNet,0.3234811165845648,0.6213991769547325
ElasticNet,0.3262178434592228,0.6255144032921811
ElasticNet,0.3262178434592228,0.6296296296296297
ElasticNet,0.3273125342090859,0.6337448559670782
ElasticNet,0.3360700602079912,0.6460905349794238
ElasticNet,0.3366174055829228,0.6460905349794238
ElasticNet,0.3388067870826491,0.6502057613168725
ElasticNet,0.3431855500821018,0.6584362139917695
ElasticNet,0.3431855500821018,0.6625514403292181
ElasticNet,0.3574165298303229,0.6707818930041153
ElasticNet,0.361247947454844,0.6748971193415638
ElasticNet,0.3634373289545703,0.6748971193415638
ElasticNet,0.3683634373289545,0.6790123456790124
ElasticNet,0.3771209633278599,0.6831275720164609
ElasticNet,0.3902572523262178,0.6872427983539094
ElasticNet,0.3902572523262178,0.691358024691358
ElasticNet,0.3908045977011494,0.6954732510288066
ElasticNet,0.3918992884510126,0.6995884773662552
ElasticNet,0.3924466338259442,0.6995884773662552
ElasticNet,0.3968253968253968,0.7037037037037037
ElasticNet,0.4017515051997811,0.7078189300411523
ElasticNet,0.4017515051997811,0.7119341563786008
ElasticNet,0.4094143404488232,0.7160493827160493
ElasticNet,0.425287356321839,0.720164609053498
ElasticNet,0.4263820470717022,0.720164609053498
ElasticNet,0.4313081554460864,0.7242798353909465
ElasticNet,0.438423645320197,0.7283950617283951
ElasticNet,0.438423645320197,0.7325102880658436
ElasticNet,0.4471811713191023,0.7366255144032922
ElasticNet,0.4510125889436234,0.7407407407407407
ElasticNet,0.4526546250684182,0.7407407407407407
ElasticNet,0.4537493158182813,0.7448559670781894
ElasticNet,0.4559386973180077,0.7489711934156379
ElasticNet,0.4559386973180077,0.7530864197530864
ElasticNet,0.458128078817734,0.757201646090535
ElasticNet,0.4592227695675971,0.7613168724279835
ElasticNet,0.4597701149425287,0.7613168724279835
ElasticNet,0.4614121510673235,0.7654320987654321
ElasticNet,0.4718117131910235,0.7695473251028807
ElasticNet,0.4718117131910235,0.7736625514403292
ElasticNet,0.4734537493158183,0.7777777777777778
ElasticNet,0.4876847290640394,0.7818930041152263
ElasticNet,0.4887794198139025,0.7860082304526749
ElasticNet,0.492063492063492,0.7860082304526749
ElasticNet,0.4980842911877394,0.7901234567901234
ElasticNet,0.5035577449370553,0.7942386831275721
ElasticNet,0.5035577449370553,0.7983539094650206
ElasticNet,0.5161466885604816,0.8024691358024691
ElasticNet,0.518336070060208,0.8065843621399177
ElasticNet,0.5303776683087028,0.8065843621399177
ElasticNet,0.5347564313081554,0.8106995884773662
ElasticNet,0.5511767925561029,0.8148148148148148
ElasticNet,0.5511767925561029,0.8189300411522634
ElasticNet,0.5615763546798029,0.823045267489712
ElasticNet,0.5648604269293924,0.8271604938271605
ElasticNet,0.5659551176792557,0.8271604938271605
ElasticNet,0.5758073344280241,0.831275720164609
ElasticNet,0.585112205801861,0.8353909465020576
ElasticNet,0.585112205801861,0.8395061728395061
ElasticNet,0.6053639846743295,0.8436213991769548
ElasticNet,0.608648056923919,0.8477366255144033
ElasticNet,0.6261631089217297,0.8477366255144033
ElasticNet,0.6409414340448824,0.8518518518518519
ElasticNet,0.6475095785440613,0.8559670781893004
ElasticNet,0.6475095785440613,0.8600823045267489
ElasticNet,0.6496989600437876,0.8641975308641975
ElasticNet,0.6524356869184456,0.8683127572016461
ElasticNet,0.6683087027914614,0.8683127572016461
ElasticNet,0.6699507389162561,0.8724279835390947
ElasticNet,0.6885604816639299,0.8765432098765432
ElasticNet,0.6885604816639299,0.8847736625514403
ElasticNet,0.6907498631636563,0.8888888888888888
ElasticNet,0.7000547345374931,0.8930041152263375
ElasticNet,0.7181171319102354,0.9012345679012346
ElasticNet,0.7219485495347564,0.9012345679012346
ElasticNet,0.7241379310344828,0.9053497942386832
ElasticNet,0.7405582922824302,0.9094650205761317
ElasticNet,0.7405582922824302,0.9135802469135802
ElasticNet,0.759168035030104,0.9176954732510288
ElasticNet,0.7788724685276409,0.9218106995884774
ElasticNet,0.7865353037766831,0.9218106995884774
ElasticNet,0.7969348659003831,0.925925925925926
ElasticNet,0.8024083196496989,0.9300411522633744
ElasticNet,0.8024083196496989,0.934156378600823
ElasticNet,0.8073344280240832,0.9382716049382716
ElasticNet,0.8111658456486043,0.9423868312757202
ElasticNet,0.8489326765188834,0.9423868312757202
ElasticNet,0.8697318007662835,0.9465020576131687
ElasticNet,0.873015873015873,0.9506172839506172
ElasticNet,0.873015873015873,0.9547325102880658
ElasticNet,0.8768472906403941,0.9588477366255144
ElasticNet,0.8850574712643678,0.9629629629629628
ElasticNet,0.9140667761357416,0.9629629629629628
ElasticNet,0.922824302134647,0.9670781893004116
ElasticNet,0.9518336070060208,0.97119341563786
ElasticNet,0.9518336070060208,0.9753086419753086
ElasticNet,0.9545703338806788,0.9835390946502056
ElasticNet,0.9573070607553368,0.9876543209876544
ElasticNet,0.9781061850027368,0.9876543209876544
ElasticNet,0.9912424740010948,0.9917695473251028
ElasticNet,0.992337164750958,0.9958847736625516
ElasticNet,1.0,1.0


==> figures/data/roc_gru_d.csv <==
model,fpr,tpr
GRU-D,0.0,0.0
GRU-D,0.0005473453749315,0.0
GRU-D,0.0043787629994526,0.0041152263374485
GRU-D,0.0060207991242474,0.0205761316872428
GRU-D,0.0136836343732895,0.0288065843621399
GRU-D,0.0136836343732895,0.0329218106995884
GRU-D,0.0142309797482211,0.037037037037037
GRU-D,0.0213464696223316,0.0452674897119341
GRU-D,0.0246305418719211,0.0493827160493827
GRU-D,0.0251778872468527,0.0493827160493827
GRU-D,0.0262725779967159,0.0534979423868312
GRU-D,0.0279146141215106,0.0576131687242798
GRU-D,0.0306513409961685,0.0617283950617283
GRU-D,0.0306513409961685,0.0658436213991769
GRU-D,0.0328407224958949,0.0699588477366255
GRU-D,0.0355774493705528,0.074074074074074
GRU-D,0.0366721401204159,0.0781893004115226
GRU-D,0.0377668308702791,0.0781893004115226
GRU-D,0.0383141762452107,0.0864197530864197
GRU-D,0.0394088669950738,0.0946502057613168
GRU-D,0.0415982484948002,0.0987654320987654
GRU-D,0.0415982484948002,0.102880658436214
GRU-D,0.0448823207443897,0.1069958847736625
GRU-D,0.0476190476190476,0.1111111111111111
GRU-D,0.0481663929939792,0.1234567901234567
GRU-D,0.0487137383689107,0.1234567901234567
GRU-D,0.0503557744937055,0.1275720164609053
GRU-D,0.0509031198686371,0.1316872427983539
GRU-D,0.0514504652435686,0.1440329218106996
GRU-D,0.0514504652435686,0.1481481481481481
GRU-D,0.0563765736179529,0.1522633744855967
GRU-D,0.0580186097427476,0.1563786008230452
GRU-D,0.0591133004926108,0.1604938271604938
GRU-D,0.0596606458675424,0.1604938271604938
GRU-D,0.0607553366174055,0.1646090534979424
GRU-D,0.0613026819923371,0.1810699588477366
GRU-D,0.0618500273672687,0.1851851851851851
GRU-D,0.0618500273672687,0.1893004115226337
GRU-D,0.0623973727422003,0.2016460905349794
GRU-D,0.064039408866995,0.205761316872428
GRU-D,0.0656814449917898,0.2098765432098765
GRU-D,0.0717022441160372,0.2098765432098765
GRU-D,0.0744389709906951,0.2139917695473251
GRU-D,0.0755336617405583,0.2181069958847736
GRU-D,0.0766283524904214,0.2263374485596707
GRU-D,0.0766283524904214,0.2345679012345679
GRU-D,0.0777230432402846,0.2386831275720164
GRU-D,0.0788177339901477,0.242798353909465
GRU-D,0.0799124247400109,0.2469135802469135
GRU-D,0.0804597701149425,0.2469135802469135
GRU-D,0.0810071154898741,0.2510288065843621
GRU-D,0.0815544608648057,0.2551440329218107
GRU-D,0.0821018062397372,0.2633744855967078
GRU-D,0.0821018062397372,0.2674897119341564
GRU-D,0.0826491516146688,0.2716049382716049
GRU-D,0.083743842364532,0.2757201646090535
GRU-D,0.0881226053639846,0.279835390946502
GRU-D,0.0930487137383689,0.279835390946502
GRU-D,0.094143404488232,0.2880658436213992
GRU-D,0.0952380952380952,0.2921810699588477
GRU-D,0.0957854406130268,0.2962962962962963
GRU-D,0.0957854406130268,0.3004115226337449
GRU-D,0.0963327859879584,0.3086419753086419
GRU-D,0.0974274767378215,0.3127572016460905
GRU-D,0.0985221674876847,0.3168724279835391
GRU-D,0.1023535851122058,0.3168724279835391
GRU-D,0.1034482758620689,0.3251028806584362
GRU-D,0.1045429666119321,0.3292181069958848
GRU-D,0.1050903119868637,0.3333333333333333
GRU-D,0.1050903119868637,0.3415637860082304
GRU-D,0.1067323481116584,0.345679012345679
GRU-D,0.1133004926108374,0.3497942386831276
GRU-D,0.1165845648604269,0.3539094650205761
GRU-D,0.1220580186097427,0.3539094650205761
GRU-D,0.1275314723590585,0.3580246913580246
GRU-D,0.1297208538587849,0.3621399176954732
GRU-D,0.130815544608648,0.3662551440329218
GRU-D,0.130815544608648,0.3703703703703703
GRU-D,0.1319102353585112,0.3786008230452675
GRU-D,0.1351943076081007,0.382716049382716
GRU-D,0.1401204159824849,0.3868312757201646
GRU-D,0.1434044882320744,0.3909465020576131
GRU-D,0.1461412151067323,0.3909465020576131
GRU-D,0.1477832512315271,0.3950617283950617
GRU-D,0.1521620142309797,0.3991769547325103
GRU-D,0.1527093596059113,0.4032921810699588
GRU-D,0.1527093596059113,0.4074074074074074
GRU-D,0.1576354679802955,0.411522633744856
GRU-D,0.1603721948549534,0.4156378600823045
GRU-D,0.1620142309797482,0.419753086419753
GRU-D,0.1696770662287903,0.419753086419753
GRU-D,0.177887246852764,0.4238683127572016
GRU-D,0.1828133552271483,0.4279835390946502
GRU-D,0.1855500821018062,0.4320987654320987
GRU-D,0.1855500821018062,0.4362139917695473
GRU-D,0.1860974274767378,0.4403292181069959
GRU-D,0.1899288451012589,0.4444444444444444
GRU-D,0.1948549534756431,0.448559670781893
GRU-D,0.2003284072249589,0.448559670781893
GRU-D,0.2205801860974274,0.4526748971193415
GRU-D,0.2216748768472906,0.4609053497942387
GRU-D,0.2222222222222222,0.4650205761316872
GRU-D,0.2222222222222222,0.4691358024691358
GRU-D,0.2233169129720854,0.4773662551440329
GRU-D,0.2238642583470169,0.4814814814814814
GRU-D,0.2260536398467433,0.48559670781893
GRU-D,0.2315270935960591,0.48559670781893
GRU-D,0.2359058565955117,0.4897119341563786
GRU-D,0.2364532019704433,0.4938271604938271
GRU-D,0.2386425834701696,0.4979423868312757
GRU-D,0.2386425834701696,0.5061728395061729
GRU-D,0.2413793103448276,0.5102880658436214
GRU-D,0.2424740010946907,0.51440329218107
GRU-D,0.2457580733442802,0.5185185185185185
GRU-D,0.2495894909688013,0.5185185185185185
GRU-D,0.2528735632183908,0.522633744855967
GRU-D,0.2550629447181171,0.5308641975308642
GRU-D,0.2556102900930487,0.5349794238683128
GRU-D,0.2556102900930487,0.5390946502057613
GRU-D,0.2588943623426382,0.5432098765432098
GRU-D,0.2599890530925013,0.5473251028806584
GRU-D,0.2616310892172961,0.551440329218107
GRU-D,0.2621784345922276,0.551440329218107
GRU-D,0.2654625068418172,0.5637860082304527
GRU-D,0.2671045429666119,0.5679012345679012
GRU-D,0.2698412698412698,0.5720164609053497
GRU-D,0.2698412698412698,0.5761316872427984
GRU-D,0.2731253420908593,0.5802469135802469
GRU-D,0.274767378215654,0.5843621399176955
GRU-D,0.2764094143404488,0.588477366255144
GRU-D,0.2769567597153804,0.588477366255144
GRU-D,0.2791461412151067,0.5925925925925926
GRU-D,0.2818828680897646,0.5967078189300411
GRU-D,0.2846195949644226,0.6008230452674898
GRU-D,0.2846195949644226,0.6049382716049383
GRU-D,0.2868089764641489,0.6090534979423868
GRU-D,0.2873563218390804,0.6131687242798354
GRU-D,0.2906403940886699,0.6172839506172839
GRU-D,0.2928297755883963,0.6172839506172839
GRU-D,0.3108921729611384,0.6213991769547325
GRU-D,0.3125342090859332,0.6255144032921811
GRU-D,0.3130815544608648,0.6337448559670782
GRU-D,0.3130815544608648,0.6378600823045267
GRU-D,0.3136288998357964,0.6419753086419753
GRU-D,0.3174603174603174,0.6502057613168725
GRU-D,0.3256704980842911,0.654320987654321
GRU-D,0.3305966064586754,0.654320987654321
GRU-D,0.3327859879584017,0.6584362139917695
GRU-D,0.3431855500821018,0.6666666666666666
GRU-D,0.3497536945812808,0.6707818930041153
GRU-D,0.3497536945812808,0.6748971193415638
GRU-D,0.3672687465790914,0.6790123456790124
GRU-D,0.3754789272030651,0.6831275720164609
GRU-D,0.3760262725779967,0.6872427983539094
GRU-D,0.378215654077723,0.6872427983539094
GRU-D,0.3798576902025178,0.691358024691358
GRU-D,0.3825944170771757,0.6954732510288066
GRU-D,0.384783798576902,0.6995884773662552
GRU-D,0.384783798576902,0.7037037037037037
GRU-D,0.3853311439518336,0.7078189300411523
GRU-D,0.3968253968253968,0.7119341563786008
GRU-D,0.39792008757526,0.7160493827160493
GRU-D,0.3984674329501915,0.720164609053498
GRU-D,0.4006568144499179,0.720164609053498
GRU-D,0.4022988505747126,0.7242798353909465
GRU-D,0.4033935413245758,0.7283950617283951
GRU-D,0.4110563765736179,0.7325102880658436
GRU-D,0.4110563765736179,0.7366255144032922
GRU-D,0.414887794198139,0.7407407407407407
GRU-D,0.4170771756978653,0.7448559670781894
GRU-D,0.4192665571975917,0.7489711934156379
GRU-D,0.4198139025725232,0.7489711934156379
GRU-D,0.4351395730706076,0.7530864197530864
GRU-D,0.4356869184455391,0.757201646090535
GRU-D,0.4378762999452654,0.7613168724279835
GRU-D,0.4378762999452654,0.7654320987654321
GRU-D,0.4422550629447181,0.7695473251028807
GRU-D,0.4471811713191023,0.7736625514403292
GRU-D,0.4504652435686918,0.7777777777777778
GRU-D,0.4532019704433497,0.7777777777777778
GRU-D,0.4570333880678708,0.7818930041152263
GRU-D,0.468527640941434,0.7860082304526749
GRU-D,0.4729064039408867,0.7942386831275721
GRU-D,0.4729064039408867,0.7983539094650206
GRU-D,0.4783798576902025,0.8024691358024691
GRU-D,0.4805692391899288,0.8065843621399177
GRU-D,0.481663929939792,0.8106995884773662
GRU-D,0.4833059660645867,0.8106995884773662
GRU-D,0.4871373836891078,0.8148148148148148
GRU-D,0.5030103995621237,0.8189300411522634
GRU-D,0.5073891625615764,0.823045267489712
GRU-D,0.5073891625615764,0.8271604938271605
GRU-D,0.5139573070607554,0.831275720164609
GRU-D,0.518336070060208,0.8353909465020576
GRU-D,0.5216201423097975,0.8395061728395061
GRU-D,0.5243568691844553,0.8395061728395061
GRU-D,0.5270935960591133,0.8436213991769548
GRU-D,0.5396825396825397,0.8477366255144033
GRU-D,0.5539135194307608,0.8518518518518519
GRU-D,0.5539135194307608,0.8559670781893004
GRU-D,0.5626710454296662,0.8600823045267489
GRU-D,0.578544061302682,0.8641975308641975
GRU-D,0.5807334428024084,0.8683127572016461
GRU-D,0.5993431855500821,0.8683127572016461
GRU-D,0.6299945265462507,0.8724279835390947
GRU-D,0.6354679802955665,0.8806584362139918
GRU-D,0.6425834701696771,0.8806584362139918
GRU-D,0.6425834701696771,0.8847736625514403
GRU-D,0.6458675424192666,0.8888888888888888
GRU-D,0.6546250684181719,0.8930041152263375
GRU-D,0.6628352490421456,0.897119341563786
GRU-D,0.6677613574165299,0.897119341563786
GRU-D,0.675424192665572,0.9012345679012346
GRU-D,0.6759715380405036,0.9053497942386832
GRU-D,0.6902025177887247,0.9094650205761317
GRU-D,0.6902025177887247,0.9135802469135802
GRU-D,0.6984126984126984,0.9176954732510288
GRU-D,0.7038861521620142,0.9218106995884774
GRU-D,0.7049808429118773,0.925925925925926
GRU-D,0.7060755336617406,0.925925925925926
GRU-D,0.7192118226600985,0.9300411522633744
GRU-D,0.7197591680350302,0.934156378600823
GRU-D,0.7274220032840722,0.9382716049382716
GRU-D,0.7274220032840722,0.9423868312757202
GRU-D,0.7301587301587301,0.9465020576131687
GRU-D,0.7443897099069513,0.9506172839506172
GRU-D,0.7504105090311987,0.9547325102880658
GRU-D,0.7575259989053093,0.9547325102880658
GRU-D,0.7586206896551724,0.9588477366255144
GRU-D,0.7640941434044882,0.9629629629629628
GRU-D,0.7684729064039408,0.9670781893004116
GRU-D,0.7684729064039408,0.97119341563786
GRU-D,0.7701149425287356,0.9753086419753086
GRU-D,0.776135741652983,0.9794238683127572
GRU-D,0.7766830870279147,0.9835390946502056
GRU-D,0.8653530377668309,0.9835390946502056
GRU-D,0.8806787082649151,0.9876543209876544
GRU-D,0.9189928845101258,0.9917695473251028
GRU-D,0.9441707717569786,0.9958847736625516
GRU-D,1.0,1.0


==> figures/data/roc_histgb.csv <==
model,fpr,tpr
HistGB,0.0,0.0
HistGB,0.0005473453749315,0.0
HistGB,0.0021893814997263,0.0041152263374485
HistGB,0.0032840722495894,0.0082304526748971
HistGB,0.003831417624521,0.0082304526748971
HistGB,0.0049261083743842,0.0164609053497942
HistGB,0.0087575259989053,0.0288065843621399
HistGB,0.0147783251231527,0.0411522633744856
HistGB,0.0147783251231527,0.0493827160493827
HistGB,0.0240831964969896,0.0534979423868312
HistGB,0.0251778872468527,0.0617283950617283
HistGB,0.027367268746579,0.0617283950617283
HistGB,0.0279146141215106,0.0658436213991769
HistGB,0.0295566502463054,0.0699588477366255
HistGB,0.0306513409961685,0.0781893004115226
HistGB,0.0306513409961685,0.0864197530864197
HistGB,0.0311986863711001,0.0946502057613168
HistGB,0.0333880678708264,0.0987654320987654
HistGB,0.0350301039956212,0.0987654320987654
HistGB,0.0399562123700054,0.102880658436214
HistGB,0.040503557744937,0.1069958847736625
HistGB,0.0443349753694581,0.1111111111111111
HistGB,0.0443349753694581,0.1152263374485596
HistGB,0.0498084291187739,0.1193415637860082
HistGB,0.0519978106185002,0.1234567901234567
HistGB,0.0552818828680897,0.1234567901234567
HistGB,0.0580186097427476,0.1275720164609053
HistGB,0.0623973727422003,0.1316872427983539
HistGB,0.0673234811165845,0.139917695473251
HistGB,0.0673234811165845,0.1440329218106996
HistGB,0.0684181718664477,0.1522633744855967
HistGB,0.0711548987411056,0.1563786008230452
HistGB,0.0810071154898741,0.1563786008230452
HistGB,0.0821018062397372,0.1604938271604938
HistGB,0.0848385331143951,0.1687242798353909
HistGB,0.0853858784893267,0.1728395061728395
HistGB,0.0853858784893267,0.176954732510288
HistGB,0.0892172961138478,0.1810699588477366
HistGB,0.0908593322386425,0.1851851851851851
HistGB,0.0914066776135741,0.1851851851851851
HistGB,0.0925013683634373,0.1975308641975308
HistGB,0.0930487137383689,0.205761316872428
HistGB,0.0952380952380952,0.2098765432098765
HistGB,0.0952380952380952,0.2139917695473251
HistGB,0.0990695128626163,0.2222222222222222
HistGB,0.1001642036124794,0.2304526748971193
HistGB,0.1012588943623426,0.2304526748971193
HistGB,0.1045429666119321,0.2345679012345679
HistGB,0.1089217296113847,0.2386831275720164
HistGB,0.1182266009852216,0.242798353909465
HistGB,0.1182266009852216,0.2469135802469135
HistGB,0.1198686371100164,0.2510288065843621
HistGB,0.1253420908593322,0.2551440329218107
HistGB,0.1264367816091954,0.2551440329218107
HistGB,0.1280788177339901,0.2592592592592592
HistGB,0.1291735084838533,0.2633744855967078
HistGB,0.1330049261083744,0.2674897119341564
HistGB,0.1330049261083744,0.2716049382716049
HistGB,0.1335522714833059,0.2757201646090535
HistGB,0.1340996168582375,0.2839506172839506
HistGB,0.1401204159824849,0.2839506172839506
HistGB,0.1472359058565955,0.2880658436213992
HistGB,0.1521620142309797,0.2921810699588477
HistGB,0.1527093596059113,0.2962962962962963
HistGB,0.1527093596059113,0.3004115226337449
HistGB,0.1592775041050903,0.3045267489711934
HistGB,0.1598248494800219,0.3086419753086419
HistGB,0.1625615763546798,0.3086419753086419
HistGB,0.1680350301039956,0.3127572016460905
HistGB,0.174055829228243,0.3168724279835391
HistGB,0.1855500821018062,0.3209876543209876
HistGB,0.1855500821018062,0.3251028806584362
HistGB,0.1860974274767378,0.3292181069958848
HistGB,0.1899288451012589,0.3333333333333333
HistGB,0.191023535851122,0.3333333333333333
HistGB,0.1921182266009852,0.3374485596707819
HistGB,0.1932129173508484,0.3415637860082304
HistGB,0.1943076081007115,0.345679012345679
HistGB,0.1943076081007115,0.3539094650205761
HistGB,0.1959496442255063,0.3580246913580246
HistGB,0.1970443349753694,0.3621399176954732
HistGB,0.1992337164750957,0.3621399176954732
HistGB,0.2014230979748221,0.3703703703703703
HistGB,0.2058018609742747,0.3744855967078189
HistGB,0.207991242474001,0.382716049382716
HistGB,0.207991242474001,0.3868312757201646
HistGB,0.2112753147235906,0.3950617283950617
HistGB,0.2134646962233169,0.3991769547325103
HistGB,0.2140120415982485,0.3991769547325103
HistGB,0.2162014230979748,0.4074074074074074
HistGB,0.2172961138478379,0.411522633744856
HistGB,0.2189381499726327,0.419753086419753
HistGB,0.2189381499726327,0.4279835390946502
HistGB,0.2200328407224959,0.4320987654320987
HistGB,0.2205801860974274,0.4362139917695473
HistGB,0.2260536398467433,0.4362139917695473
HistGB,0.2266009852216748,0.4403292181069959
HistGB,0.227695675971538,0.4444444444444444
HistGB,0.2287903667214012,0.4567901234567901
HistGB,0.2287903667214012,0.4609053497942387
HistGB,0.2293377120963327,0.4650205761316872
HistGB,0.2309797482211275,0.4691358024691358
HistGB,0.2320744389709907,0.4691358024691358
HistGB,0.2370005473453749,0.4773662551440329
HistGB,0.2402846195949644,0.4814814814814814
HistGB,0.2430213464696223,0.48559670781893
HistGB,0.2430213464696223,0.4897119341563786
HistGB,0.2484948002189381,0.4938271604938271
HistGB,0.2506841817186644,0.4979423868312757
HistGB,0.2534209085933224,0.4979423868312757
HistGB,0.2567049808429119,0.5061728395061729
HistGB,0.257799671592775,0.5102880658436214
HistGB,0.2687465790914067,0.51440329218107
HistGB,0.2687465790914067,0.5185185185185185
HistGB,0.2703886152162014,0.522633744855967
HistGB,0.2807881773399014,0.5267489711934157
HistGB,0.2829775588396278,0.5267489711934157
HistGB,0.2840722495894909,0.5308641975308642
HistGB,0.2873563218390804,0.5349794238683128
HistGB,0.287903667214012,0.5432098765432098
HistGB,0.287903667214012,0.551440329218107
HistGB,0.2939244663382594,0.5555555555555556
HistGB,0.3043240284619595,0.5596707818930041
HistGB,0.3087027914614121,0.5637860082304527
HistGB,0.3114395183360701,0.5637860082304527
HistGB,0.3130815544608648,0.5679012345679012
HistGB,0.3163656267104543,0.5720164609053497
HistGB,0.3163656267104543,0.5761316872427984
HistGB,0.318007662835249,0.5802469135802469
HistGB,0.3223864258347017,0.5843621399176955
HistGB,0.3234811165845648,0.588477366255144
HistGB,0.3278598795840175,0.588477366255144
HistGB,0.3327859879584017,0.5925925925925926
HistGB,0.3333333333333333,0.5967078189300411
HistGB,0.3333333333333333,0.6008230452674898
HistGB,0.3360700602079912,0.6049382716049383
HistGB,0.3404488232074439,0.6090534979423868
HistGB,0.3415435139573071,0.6131687242798354
HistGB,0.3420908593322386,0.6131687242798354
HistGB,0.3513957307060755,0.6172839506172839
HistGB,0.3530377668308703,0.6213991769547325
HistGB,0.3530377668308703,0.6255144032921811
HistGB,0.3535851122058018,0.6296296296296297
HistGB,0.3563218390804598,0.6337448559670782
HistGB,0.3634373289545703,0.6378600823045267
HistGB,0.3645320197044335,0.6378600823045267
HistGB,0.3749315818281336,0.6419753086419753
HistGB,0.3765736179529283,0.6502057613168725
HistGB,0.3765736179529283,0.654320987654321
HistGB,0.3858784893267651,0.6584362139917695
HistGB,0.3897099069512862,0.6625514403292181
HistGB,0.4017515051997811,0.6666666666666666
HistGB,0.4033935413245758,0.6666666666666666
HistGB,0.4066776135741653,0.6707818930041153
HistGB,0.4099616858237548,0.6748971193415638
HistGB,0.4099616858237548,0.6790123456790124
HistGB,0.4203612479474548,0.6831275720164609
HistGB,0.4209085933223864,0.6872427983539094
HistGB,0.4225506294471812,0.691358024691358
HistGB,0.4274767378215654,0.691358024691358
HistGB,0.4291187739463601,0.6954732510288066
HistGB,0.4296661193212917,0.6995884773662552
HistGB,0.4296661193212917,0.7037037037037037
HistGB,0.4345922276956759,0.7119341563786008
HistGB,0.4362342638204707,0.720164609053498
HistGB,0.4389709906951286,0.7242798353909465
HistGB,0.4433497536945813,0.7242798353909465
HistGB,0.4537493158182813,0.7283950617283951
HistGB,0.4548440065681445,0.7325102880658436
HistGB,0.4548440065681445,0.7366255144032922
HistGB,0.4657909140667761,0.7407407407407407
HistGB,0.468527640941434,0.7448559670781894
HistGB,0.4707170224411603,0.7489711934156379
HistGB,0.4761904761904761,0.7489711934156379
HistGB,0.4772851669403393,0.7530864197530864
HistGB,0.4789272030651341,0.757201646090535
HistGB,0.4789272030651341,0.7695473251028807
HistGB,0.4805692391899288,0.7736625514403292
HistGB,0.4844006568144499,0.7777777777777778
HistGB,0.4887794198139025,0.7818930041152263
HistGB,0.492063492063492,0.7818930041152263
HistGB,0.5046524356869184,0.7860082304526749
HistGB,0.5123152709359606,0.7901234567901234
HistGB,0.5123152709359606,0.7942386831275721
HistGB,0.5172413793103449,0.7983539094650206
HistGB,0.518336070060208,0.8024691358024691
HistGB,0.5199781061850027,0.8065843621399177
HistGB,0.5227148330596606,0.8065843621399177
HistGB,0.5287356321839081,0.8106995884773662
HistGB,0.5544608648056923,0.8148148148148148
HistGB,0.5544608648056923,0.8189300411522634
HistGB,0.578544061302682,0.823045267489712
HistGB,0.5905856595511768,0.8271604938271605
HistGB,0.5916803503010399,0.831275720164609
HistGB,0.5938697318007663,0.831275720164609
HistGB,0.6026272577996716,0.8353909465020576
HistGB,0.6059113300492611,0.8395061728395061
HistGB,0.6059113300492611,0.8436213991769548
HistGB,0.6130268199233716,0.8477366255144033
HistGB,0.6267104542966612,0.8518518518518519
HistGB,0.6343732895457034,0.8559670781893004
HistGB,0.6529830322933772,0.8559670781893004
HistGB,0.655719759168035,0.8600823045267489
HistGB,0.6590038314176245,0.8641975308641975
HistGB,0.6590038314176245,0.8683127572016461
HistGB,0.6781609195402298,0.8724279835390947
HistGB,0.6885604816639299,0.8765432098765432
HistGB,0.6912972085385879,0.8847736625514403
HistGB,0.7099069512862616,0.8847736625514403
HistGB,0.7137383689107827,0.8888888888888888
HistGB,0.7345374931581828,0.8930041152263375
HistGB,0.7345374931581828,0.897119341563786
HistGB,0.735632183908046,0.9012345679012346
HistGB,0.7504105090311987,0.9053497942386832
HistGB,0.7706622879036672,0.9094650205761317
HistGB,0.7794198139025725,0.9094650205761317
HistGB,0.7821565407772304,0.9135802469135802
HistGB,0.7832512315270936,0.9176954732510288
HistGB,0.7832512315270936,0.9218106995884774
HistGB,0.7925561029009305,0.925925925925926
HistGB,0.8051450465243569,0.9300411522633744
HistGB,0.8073344280240832,0.934156378600823
HistGB,0.8084291187739464,0.934156378600823
HistGB,0.8139025725232621,0.9382716049382716
HistGB,0.8149972632731254,0.9423868312757202
HistGB,0.8149972632731254,0.9465020576131687
HistGB,0.8237547892720306,0.9506172839506172
HistGB,0.8264915161466886,0.9547325102880658
HistGB,0.8347016967706623,0.9588477366255144
HistGB,0.8522167487684729,0.9588477366255144
HistGB,0.8779419813902573,0.9629629629629628
HistGB,0.8812260536398467,0.97119341563786
HistGB,0.8812260536398467,0.9753086419753086
HistGB,0.8866995073891626,0.9794238683127572
HistGB,0.8883415435139573,0.9835390946502056
HistGB,0.8954570333880679,0.9876543209876544
HistGB,0.9091406677613574,0.9876543209876544
HistGB,0.9419813902572524,0.9917695473251028
HistGB,0.956759715380405,0.9958847736625516
HistGB,1.0,1.0


==> figures/data/roc_temporaltransformer.csv <==
model,fpr,tpr
TemporalTransformer,0.0,0.0
TemporalTransformer,0.0005473453749315,0.0
TemporalTransformer,0.0010946907498631,0.0041152263374485
TemporalTransformer,0.0016420361247947,0.0164609053497942
TemporalTransformer,0.0054734537493158,0.0164609053497942
TemporalTransformer,0.0060207991242474,0.0205761316872428
TemporalTransformer,0.0076628352490421,0.0246913580246913
TemporalTransformer,0.0082101806239737,0.0288065843621399
TemporalTransformer,0.0082101806239737,0.037037037037037
TemporalTransformer,0.0093048713738368,0.0411522633744856
TemporalTransformer,0.0103995621237,0.0452674897119341
TemporalTransformer,0.0125889436234263,0.0576131687242798
TemporalTransformer,0.0164203612479474,0.0576131687242798
TemporalTransformer,0.0175150519978106,0.0617283950617283
TemporalTransformer,0.0191570881226053,0.0699588477366255
TemporalTransformer,0.0197044334975369,0.074074074074074
TemporalTransformer,0.0197044334975369,0.0781893004115226
TemporalTransformer,0.0224411603721948,0.0823045267489712
TemporalTransformer,0.023535851122058,0.0864197530864197
TemporalTransformer,0.0268199233716475,0.0946502057613168
TemporalTransformer,0.0295566502463054,0.0946502057613168
TemporalTransformer,0.030103995621237,0.0987654320987654
TemporalTransformer,0.0311986863711001,0.102880658436214
TemporalTransformer,0.033935413245758,0.1069958847736625
TemporalTransformer,0.033935413245758,0.1111111111111111
TemporalTransformer,0.0350301039956212,0.1152263374485596
TemporalTransformer,0.0355774493705528,0.1193415637860082
TemporalTransformer,0.0361247947454844,0.1193415637860082
TemporalTransformer,0.0372194854953475,0.1234567901234567
TemporalTransformer,0.0388615216201423,0.1275720164609053
TemporalTransformer,0.0394088669950738,0.1358024691358024
TemporalTransformer,0.0394088669950738,0.139917695473251
TemporalTransformer,0.0443349753694581,0.1440329218106996
TemporalTransformer,0.0465243568691844,0.1522633744855967
TemporalTransformer,0.047071702244116,0.1563786008230452
TemporalTransformer,0.0481663929939792,0.1563786008230452
TemporalTransformer,0.0487137383689107,0.1604938271604938
TemporalTransformer,0.0492610837438423,0.1646090534979424
TemporalTransformer,0.0498084291187739,0.176954732510288
TemporalTransformer,0.0498084291187739,0.1810699588477366
TemporalTransformer,0.057471264367816,0.1851851851851851
TemporalTransformer,0.0673234811165845,0.1893004115226337
TemporalTransformer,0.0689655172413793,0.1934156378600823
TemporalTransformer,0.0700602079912424,0.1934156378600823
TemporalTransformer,0.0738916256157635,0.2016460905349794
TemporalTransformer,0.0810071154898741,0.205761316872428
TemporalTransformer,0.0842911877394636,0.2098765432098765
TemporalTransformer,0.0842911877394636,0.2139917695473251
TemporalTransformer,0.0897646414887794,0.2181069958847736
TemporalTransformer,0.0914066776135741,0.2222222222222222
TemporalTransformer,0.0919540229885057,0.2263374485596707
TemporalTransformer,0.0925013683634373,0.2263374485596707
TemporalTransformer,0.0930487137383689,0.2304526748971193
TemporalTransformer,0.1018062397372742,0.2345679012345679
TemporalTransformer,0.1018062397372742,0.2386831275720164
TemporalTransformer,0.1050903119868637,0.242798353909465
TemporalTransformer,0.1056376573617953,0.2510288065843621
TemporalTransformer,0.1089217296113847,0.2551440329218107
TemporalTransformer,0.1100164203612479,0.2551440329218107
TemporalTransformer,0.1111111111111111,0.2633744855967078
TemporalTransformer,0.1127531472359058,0.2674897119341564
TemporalTransformer,0.113847837985769,0.2716049382716049
TemporalTransformer,0.113847837985769,0.2757201646090535
TemporalTransformer,0.11767925561029,0.279835390946502
TemporalTransformer,0.1182266009852216,0.2839506172839506
TemporalTransformer,0.1193212917350848,0.2880658436213992
TemporalTransformer,0.1198686371100164,0.2880658436213992
TemporalTransformer,0.1209633278598795,0.2962962962962963
TemporalTransformer,0.1231527093596059,0.3004115226337449
TemporalTransformer,0.1280788177339901,0.3045267489711934
TemporalTransformer,0.1280788177339901,0.3086419753086419
TemporalTransformer,0.1286261631089217,0.3209876543209876
TemporalTransformer,0.1291735084838533,0.3292181069958848
TemporalTransformer,0.1302681992337164,0.3333333333333333
TemporalTransformer,0.130815544608648,0.3333333333333333
TemporalTransformer,0.1335522714833059,0.3374485596707819
TemporalTransformer,0.1346469622331691,0.3415637860082304
TemporalTransformer,0.1357416529830322,0.345679012345679
TemporalTransformer,0.1357416529830322,0.3497942386831276
TemporalTransformer,0.1395730706075533,0.3539094650205761
TemporalTransformer,0.150519978106185,0.3580246913580246
TemporalTransformer,0.1554460864805692,0.3580246913580246
TemporalTransformer,0.1631089217296114,0.3621399176954732
TemporalTransformer,0.1647509578544061,0.3662551440329218
TemporalTransformer,0.1658456486042692,0.3703703703703703
TemporalTransformer,0.1658456486042692,0.3744855967078189
TemporalTransformer,0.1669403393541324,0.3786008230452675
TemporalTransformer,0.1680350301039956,0.382716049382716
TemporalTransformer,0.1696770662287903,0.3868312757201646
TemporalTransformer,0.1707717569786535,0.3868312757201646
TemporalTransformer,0.1724137931034483,0.3950617283950617
TemporalTransformer,0.1729611384783798,0.3991769547325103
TemporalTransformer,0.1746031746031746,0.4032921810699588
TemporalTransformer,0.1746031746031746,0.4074074074074074
TemporalTransformer,0.177887246852764,0.411522633744856
TemporalTransformer,0.1784345922276956,0.4156378600823045
TemporalTransformer,0.1811713191023536,0.419753086419753
TemporalTransformer,0.1833607006020799,0.419753086419753
TemporalTransformer,0.184455391351943,0.4238683127572016
TemporalTransformer,0.1899288451012589,0.4320987654320987
TemporalTransformer,0.2008757525998905,0.4362139917695473
TemporalTransformer,0.2008757525998905,0.4403292181069959
TemporalTransformer,0.2014230979748221,0.4444444444444444
TemporalTransformer,0.20415982484948,0.448559670781893
TemporalTransformer,0.2047071702244116,0.4526748971193415
TemporalTransformer,0.2058018609742747,0.4526748971193415
TemporalTransformer,0.2090859332238642,0.4567901234567901
TemporalTransformer,0.2112753147235906,0.4609053497942387
TemporalTransformer,0.2112753147235906,0.4650205761316872
TemporalTransformer,0.2118226600985221,0.4691358024691358
TemporalTransformer,0.2129173508483853,0.4732510288065844
TemporalTransformer,0.2134646962233169,0.4773662551440329
TemporalTransformer,0.2162014230979748,0.4773662551440329
TemporalTransformer,0.2255062944718117,0.4814814814814814
TemporalTransformer,0.2293377120963327,0.48559670781893
TemporalTransformer,0.2309797482211275,0.4897119341563786
TemporalTransformer,0.2309797482211275,0.4938271604938271
TemporalTransformer,0.2320744389709907,0.5020576131687243
TemporalTransformer,0.2326217843459223,0.5061728395061729
TemporalTransformer,0.234263820470717,0.51440329218107
TemporalTransformer,0.238095238095238,0.51440329218107
TemporalTransformer,0.2386425834701696,0.522633744855967
TemporalTransformer,0.240831964969896,0.5267489711934157
TemporalTransformer,0.2610837438423645,0.5308641975308642
TemporalTransformer,0.2610837438423645,0.5390946502057613
TemporalTransformer,0.2638204707170224,0.5432098765432098
TemporalTransformer,0.2687465790914067,0.5473251028806584
TemporalTransformer,0.2725779967159277,0.5555555555555556
TemporalTransformer,0.2769567597153804,0.5555555555555556
TemporalTransformer,0.2791461412151067,0.5596707818930041
TemporalTransformer,0.2846195949644226,0.5637860082304527
TemporalTransformer,0.2851669403393541,0.5679012345679012
TemporalTransformer,0.2851669403393541,0.5720164609053497
TemporalTransformer,0.2873563218390804,0.5761316872427984
TemporalTransformer,0.2884510125889436,0.5802469135802469
TemporalTransformer,0.2972085385878489,0.5802469135802469
TemporalTransformer,0.2977558839627805,0.588477366255144
TemporalTransformer,0.30103995621237,0.5925925925925926
TemporalTransformer,0.3037766830870279,0.5967078189300411
TemporalTransformer,0.3037766830870279,0.6008230452674898
TemporalTransformer,0.3054187192118227,0.6049382716049383
TemporalTransformer,0.3147235905856596,0.6131687242798354
TemporalTransformer,0.3158182813355227,0.6172839506172839
TemporalTransformer,0.3163656267104543,0.6172839506172839
TemporalTransformer,0.3169129720853859,0.6255144032921811
TemporalTransformer,0.318007662835249,0.6296296296296297
TemporalTransformer,0.3262178434592228,0.6337448559670782
TemporalTransformer,0.3262178434592228,0.6378600823045267
TemporalTransformer,0.3327859879584017,0.6419753086419753
TemporalTransformer,0.3399014778325123,0.654320987654321
TemporalTransformer,0.3415435139573071,0.6625514403292181
TemporalTransformer,0.3475643130815544,0.6625514403292181
TemporalTransformer,0.3513957307060755,0.6666666666666666
TemporalTransformer,0.3683634373289545,0.6707818930041153
TemporalTransformer,0.3705528188286809,0.6748971193415638
TemporalTransformer,0.3705528188286809,0.6790123456790124
TemporalTransformer,0.3809523809523809,0.6872427983539094
TemporalTransformer,0.3842364532019704,0.691358024691358
TemporalTransformer,0.3858784893267651,0.6954732510288066
TemporalTransformer,0.3902572523262178,0.6954732510288066
TemporalTransformer,0.3957307060755337,0.7037037037037037
TemporalTransformer,0.39792008757526,0.7078189300411523
TemporalTransformer,0.39792008757526,0.7119341563786008
TemporalTransformer,0.3984674329501915,0.7160493827160493
TemporalTransformer,0.4017515051997811,0.720164609053498
TemporalTransformer,0.4028461959496442,0.7242798353909465
TemporalTransformer,0.4039408866995074,0.7242798353909465
TemporalTransformer,0.40831964969896,0.7283950617283951
TemporalTransformer,0.4209085933223864,0.7325102880658436
TemporalTransformer,0.4220032840722496,0.7366255144032922
TemporalTransformer,0.4220032840722496,0.7407407407407407
TemporalTransformer,0.4225506294471812,0.7448559670781894
TemporalTransformer,0.4230979748221127,0.7530864197530864
TemporalTransformer,0.4345922276956759,0.757201646090535
TemporalTransformer,0.4482758620689655,0.757201646090535
TemporalTransformer,0.4570333880678708,0.7613168724279835
TemporalTransformer,0.4614121510673235,0.7654320987654321
TemporalTransformer,0.4636015325670498,0.7695473251028807
TemporalTransformer,0.4636015325670498,0.7736625514403292
TemporalTransformer,0.4657909140667761,0.7777777777777778
TemporalTransformer,0.4756431308155446,0.7818930041152263
TemporalTransformer,0.4800218938149972,0.7860082304526749
TemporalTransformer,0.485495347564313,0.7860082304526749
TemporalTransformer,0.4865900383141762,0.7901234567901234
TemporalTransformer,0.5035577449370553,0.8024691358024691
TemporalTransformer,0.50519978106185,0.8065843621399177
TemporalTransformer,0.50519978106185,0.8106995884773662
TemporalTransformer,0.5095785440613027,0.8148148148148148
TemporalTransformer,0.5314723590585659,0.8189300411522634
TemporalTransformer,0.5358511220580187,0.8189300411522634
TemporalTransformer,0.5369458128078818,0.823045267489712
TemporalTransformer,0.5385878489326765,0.8271604938271605
TemporalTransformer,0.5429666119321291,0.831275720164609
TemporalTransformer,0.5429666119321291,0.8353909465020576
TemporalTransformer,0.5495347564313081,0.8395061728395061
TemporalTransformer,0.5500821018062397,0.8436213991769548
TemporalTransformer,0.5588396278051451,0.8477366255144033
TemporalTransformer,0.5730706075533661,0.8477366255144033
TemporalTransformer,0.5747126436781609,0.8518518518518519
TemporalTransformer,0.5867542419266557,0.8559670781893004
TemporalTransformer,0.5966064586754242,0.8600823045267489
TemporalTransformer,0.5966064586754242,0.8641975308641975
TemporalTransformer,0.6195949644225506,0.8683127572016461
TemporalTransformer,0.6212370005473454,0.8724279835390947
TemporalTransformer,0.6228790366721402,0.8765432098765432
TemporalTransformer,0.6316365626710454,0.8765432098765432
TemporalTransformer,0.6327312534209086,0.8806584362139918
TemporalTransformer,0.6338259441707718,0.8847736625514403
TemporalTransformer,0.6661193212917351,0.8888888888888888
TemporalTransformer,0.6661193212917351,0.8930041152263375
TemporalTransformer,0.6830870279146142,0.897119341563786
TemporalTransformer,0.6929392446633826,0.9012345679012346
TemporalTransformer,0.7006020799124247,0.9053497942386832
TemporalTransformer,0.7022441160372195,0.9053497942386832
TemporalTransformer,0.7082649151614668,0.9094650205761317
TemporalTransformer,0.7088122605363985,0.9135802469135802
TemporalTransformer,0.7088122605363985,0.9176954732510288
TemporalTransformer,0.7203065134099617,0.9218106995884774
TemporalTransformer,0.7214012041598249,0.925925925925926
TemporalTransformer,0.7285166940339354,0.9300411522633744
TemporalTransformer,0.7367268746579091,0.9300411522633744
TemporalTransformer,0.7482211275314724,0.934156378600823
TemporalTransformer,0.7553366174055829,0.9382716049382716
TemporalTransformer,0.7854406130268199,0.9423868312757202
TemporalTransformer,0.7854406130268199,0.9465020576131687
TemporalTransformer,0.7914614121510674,0.9506172839506172
TemporalTransformer,0.7931034482758621,0.9547325102880658
TemporalTransformer,0.7952928297755884,0.9588477366255144
TemporalTransformer,0.8035030103995622,0.9588477366255144
TemporalTransformer,0.8051450465243569,0.9629629629629628
TemporalTransformer,0.8177339901477833,0.9670781893004116
TemporalTransformer,0.8248494800218938,0.97119341563786
TemporalTransformer,0.8248494800218938,0.9794238683127572
TemporalTransformer,0.8270388615216201,0.9835390946502056
TemporalTransformer,0.8336070060207992,0.9835390946502056
TemporalTransformer,0.8987411056376574,0.9876543209876544
TemporalTransformer,0.9080459770114944,0.9876543209876544
TemporalTransformer,0.9195402298850576,0.9917695473251028
TemporalTransformer,0.9354132457580734,0.9958847736625516
TemporalTransformer,1.0,1.0


==> figures/data/runtime_memory.csv <==
model,training_seconds_mean,training_seconds_std,inference_ms_per_sample_mean,inference_ms_per_sample_std,serialized_size_mb_mean,serialized_size_mb_std,parameters_mean,parameters_std,order,display
Prevalence,0.00131757700005432,0.0004175737645941449,1.55209082123657e-05,1.742182848348713e-06,0.0005559921264648,0.0,0.0,0.0,0,Prevalence
ElasticNet,8.339208295799926,1.2686973694080914,0.0011242043478249801,0.00034231751868517323,0.0056276321411132,0.0,0.0,0.0,1,ElasticNet
HistGB,0.9048878908000006,0.14635784426145415,0.004707842628023319,0.0009453418388712453,0.6319360733032227,0.0,0.0,0.0,2,HistGB
GRU-D,1.2969886362000125,0.10181848103293213,0.02351303835747754,0.014082110058588827,0.0117530822753906,0.0,3081.0,0.0,3,GRU-D
TemporalTransformer,3.7750215236000257,0.4004533281905512,0.025666902190019956,0.0029843000893163578,0.0810737609863281,0.0,21253.0,0.0,4,Transformer
DANN-GRU,1.6750853523999922,0.10251118240095579,0.01636945342995936,0.003207572835990745,0.012725830078125,0.0,3336.0,0.0,5,DANN-GRU
CALIBRA,6.435215435000009,0.40154725062606017,0.05480882370369762,0.005713306512468695,0.046142578125,0.0,12096.0,0.0,6,CALIBRA


==> figures/data/subgroup_metrics.csv <==
model,attribute,level,auprc_mean,auprc_std,brier_mean,brier_std,ece_mean,ece_std
CALIBRA,baseline_severity,0,0.0437924559325971,0.006478687695783841,0.02778066437405836,0.00035817200815961217,0.022271543047860422,0.0068684460156895845
CALIBRA,baseline_severity,1,0.13846725333215287,0.011841886614156763,0.10213427407199918,0.0009652811151269339,0.02007911277620808,0.0030991927428781325
CALIBRA,baseline_severity,2,0.28250629605660016,0.013475707271318159,0.19512951027405473,0.0019974717895068573,0.034973956721215435,0.013755029360994276
CALIBRA,sex,0,0.2276160458591125,0.011478224573114815,0.10119182202920254,0.0011335395940149438,0.01876961889833246,0.009397757300625227
CALIBRA,sex,1,0.23239555926190372,0.006319415356774625,0.09416647124542764,0.0006204409426850619,0.02574969943601426,0.0027778826953590804
GRU-D,baseline_severity,0,0.0453915427428691,0.008500523926998724,0.028798365505885,0.0007891284225757461,0.03595388899887728,0.007843106697334764
GRU-D,baseline_severity,1,0.1389749917807361,0.010002184651899082,0.10232070005672737,0.0008882562684634861,0.01986608814411334,0.005471693280460693
GRU-D,baseline_severity,2,0.28538160449919986,0.01837433477137981,0.19823128926368266,0.0028521511385776435,0.057251735554743596,0.01099501164076799
GRU-D,sex,0,0.22396346345732027,0.024557652614067647,0.10158730547149904,0.0014691078843811292,0.01813313874014276,0.005353276574323213
GRU-D,sex,1,0.22843865684586456,0.014611699488178937,0.09579971310132859,0.0003448724720074115,0.035437221540794685,0.009186526775691132
HistGB,baseline_severity,0,0.0291614611279812,0.0,0.031067919281738198,0.0,0.0525933445023805,0.0
HistGB,baseline_severity,1,0.15151342596137,0.0,0.10368892011837841,0.0,0.0444723894069495,0.0
HistGB,baseline_severity,2,0.2973537070332097,0.0,0.1990335914629647,0.0,0.0907658010787817,0.0
HistGB,sex,0,0.1960401297133106,0.0,0.10364586305534389,0.0,0.0182947861476246,0.0
HistGB,sex,1,0.21252177315714577,0.0,0.096834802108599,0.0,0.0231568652361229,0.0


==> figures/data/subgroup_severity_calibra.csv <==
model,level,auprc_mean,auprc_std,brier_mean
CALIBRA,0,0.0437924559325971,0.006478687695783841,0.02778066437405836
CALIBRA,1,0.13846725333215287,0.011841886614156763,0.10213427407199918
CALIBRA,2,0.28250629605660016,0.013475707271318159,0.19512951027405473


==> figures/data/subgroup_severity_gru_d.csv <==
model,level,auprc_mean,auprc_std,brier_mean
GRU-D,0,0.0453915427428691,0.008500523926998724,0.028798365505885
GRU-D,1,0.1389749917807361,0.010002184651899082,0.10232070005672737
GRU-D,2,0.28538160449919986,0.01837433477137981,0.19823128926368266


==> figures/data/subgroup_severity_histgb.csv <==
model,level,auprc_mean,auprc_std,brier_mean
HistGB,0,0.0291614611279812,0.0,0.031067919281738198
HistGB,1,0.15151342596137,0.0,0.10368892011837841
HistGB,2,0.2973537070332097,0.0,0.1990335914629647


==> figures/data/training_history.csv <==
seed,model,epoch,loss,supervised_loss,domain_loss,validation_auprc,grl_strength
11,CALIBRA,1.0,1.4577265890633189,1.175505981212709,1.1554195735512711,0.1261237691809725,0.0
11,CALIBRA,2.0,1.34042208950694,1.0695926634276784,1.10584532342306,0.1019703709923603,0.2605204458355026
11,CALIBRA,3.0,1.321463289784222,1.0577676630601651,1.059320848162581,0.0934586448564069,0.4879249826495162
11,CALIBRA,4.0,1.3030030087726872,1.0475042811254176,1.0206934039185689,0.0997237467530435,0.6640367702678489
11,CALIBRA,5.0,1.2941829445885449,1.0462251741711686,0.9962681153925452,0.1012692454263208,0.7882020755281645


==> figures/panel_manifest.csv <==
figure_file,panel_id,analysis
main_metrics.tex,a,Target-test AUPRC comparison
main_metrics.tex,b,Target-test Brier comparison
curves.tex,a,Receiver-operating-characteristic curves
curves.tex,b,Precision-recall curves
curves.tex,c,Reliability curves
robustness_uncertainty.tex,a,Missing-modality degradation
robustness_uncertainty.tex,b,Conformal empirical coverage
robustness_uncertainty.tex,c,Conformal mean set size
utility_subgroups.tex,a,Decision-curve net benefit
utility_subgroups.tex,b,Baseline-severity subgroup performance
ablation_runtime.tex,a,Component ablation
ablation_runtime.tex,b,Runtime and model-size comparison
gates_training.tex,a,Learned modality-gate weights
gates_training.tex,b,Training and validation convergence


==> generated/word_counts.txt <==
abstract_words=200
conclusion_words=200

